A 0.24+0.18 Msun double-lined eclipsing binary from the HATSouth survey

We report the discovery and characterisation of a new M-dwarf binary, with component masses and radii of M1 = 0.244 -0.003/+0.003 Msun, R1 = 0.261 -0.009/+0.006 Rsun, M2 = 0.179 -0.001/+0.002 Msun, R2 = 0.218 -0.011/+0.007 Rsun, and orbital period of ~4.1 days. The M-dwarf binary HATS551-027 (LP 837-20) was identified as an eclipsing binary by the HATSouth survey, and characterised by a series of high precision photometric observations of the eclipse events, and spectroscopic determinations of the atmospheric parameters and radial velocity orbits. HATS551-027 is one of few systems with both stellar components lying in the fully-convective regime of very low mass stars, and can serve as a test for stellar interior models. The radius of HATS551-027A is consistent with models to 1 sigma, whilst HATS551-027B is inflated by 9% at 2 sigma significance. We measure the effective temperatures for the two stellar components to be Teff,1 = 3190 +/- 100 K and Teff,2 = 2990+/-110 K, both are slightly cooler than theoretical models predict, but consistent with other M-dwarfs of similar masses that have previously been studied. We also measure significant Halpha emission from both components of the binary system, and discuss this in the context of the correlation between stellar activity and the discrepancies between the observed and model temperatures.

==> data/lightcurve.dat <==
#BJD Flux DFlux Instrument Filter
2455091.5204 0.991165096219 0.01791 HATSouth r'
2455091.52372 0.987938704202 0.01809 HATSouth r'
2455091.52717 1.00609270496 0.01817 HATSouth r'
2455091.53048 1.02551495965 0.01655 HATSouth r'
2455091.53394 0.956581549577 0.01848 HATSouth r'
2455091.62893 1.02975521491 0.01512 HATSouth r'
2455091.63573 1.03294690806 0.01536 HATSouth r'
2455091.64935 1.02275120534 0.01357 HATSouth r'
2455091.65616 1.0104108474 0.01477 HATSouth r'
2455093.51847 0.963079192609 0.01789 HATSouth r'
2455093.53203 0.96614430891 0.01765 HATSouth r'
2455093.53875 0.953055078717 0.01729 HATSouth r'
2455093.54555 0.99048066005 0.01792 HATSouth r'
2455093.5523 1.00151624934 0.01637 HATSouth r'
2455093.55908 0.959900018401 0.01618 HATSouth r'
2455093.56586 0.99328528117 0.01544 HATSouth r'
2455093.57945 0.970836285633 0.01638 HATSouth r'
2455093.58623 1.03836490195 0.01521 HATSouth r'
2455093.59979 1.01317858087 0.01502 HATSouth r'
2455093.60657 1.01116493311 0.01592 HATSouth r'
2455093.61335 0.940480943324 0.01669 HATSouth r'
2455093.62017 0.974392651462 0.01467 HATSouth r'
2455093.62696 0.958848515045 0.01582 HATSouth r'
2455093.63375 0.962777650062 0.01502 HATSouth r'
2455093.6405 1.00055738087 0.01424 HATSouth r'
2455093.64727 1.0079384207 0.01575 HATSouth r'
2455093.65063 0.991649049629 0.01481 HATSouth r'
2455093.65409 1.03707460558 0.01502 HATSouth r'
2455095.50969 1.02937590895 0.02063 HATSouth r'
2455095.51309 1.00638927526 0.02093 HATSouth r'
2455095.51641 1.02038014658 0.01884 HATSouth r'
2455095.51981 0.94128686835 0.01986 HATSouth r'
2455095.52312 1.01906526771 0.01823 HATSouth r'
2455095.52659 1.01671211832 0.01771 HATSouth r'
2455095.53993 1.00035466098 0.01748 HATSouth r'
2455095.54667 1.00308560958 0.01648 HATSouth r'
2455095.55337 1.07032088542 0.02137 HATSouth r'
2455095.55995 0.982195635586 0.0174 HATSouth r'
2455095.56671 0.99236171276 0.01708 HATSouth r'
2455095.57349 1.05024349431 0.01735 HATSouth r'
2455095.58012 1.03353693165 0.02123 HATSouth r'
2455095.58676 0.982340387949 0.01664 HATSouth r'
2455095.59358 0.990727002607 0.01648 HATSouth r'
2455095.6069 1.03649210881 0.01622 HATSouth r'
2455095.61369 0.973352166783 0.01605 HATSouth r'
2455095.62047 1.01681513045 0.01753 HATSouth r'
2455095.62702 1.00050208956 0.01917 HATSouth r'
2455095.6338 1.0307135846 0.01544 HATSouth r'
2455095.64058 0.987875011493 0.0162 HATSouth r'
2455096.50923 0.963309847692 0.02558 HATSouth r'
2455096.51253 1.03748541475 0.02346 HATSouth r'
2455096.51595 0.998348109778 0.02528 HATSouth r'
2455096.51925 1.0109135087 0.02286 HATSouth r'
2455096.52266 1.04670910023 0.02515 HATSouth r'
2455096.52596 1.01431769052 0.02654 HATSouth r'
2455096.52937 1.00694558022 0.02492 HATSouth r'
2455096.53264 1.03287080052 0.02372 HATSouth r'
2455096.53603 1.00676011108 0.0215 HATSouth r'
2455096.54278 0.965592758292 0.0215 HATSouth r'
2455096.54954 0.979683965492 0.02163 HATSouth r'
2455096.55628 0.921242573793 0.02291 HATSouth r'
2455096.56302 0.996905518274 0.0238 HATSouth r'
2455096.56976 0.9729757136 0.02319 HATSouth r'
2455096.57647 1.01433637512 0.04352 HATSouth r'
2455096.58316 0.919352370047 0.04339 HATSouth r'
2455096.63592 1.01172387793 0.01706 HATSouth r'
2455096.64269 1.02225207318 0.01756 HATSouth r'
2455096.64943 1.02311864691 0.03006 HATSouth r'
2455097.50493 0.940385664505 0.02926 HATSouth r'
2455097.51155 0.964481718236 0.03274 HATSouth r'
2455097.5182 1.00467593563 0.01956 HATSouth r'
2455097.52499 1.00829125377 0.02043 HATSouth r'
2455097.53175 0.976755802798 0.01895 HATSouth r'
2455097.53855 0.981553554264 0.01912 HATSouth r'
2455097.54534 0.952072453915 0.01991 HATSouth r'
2455097.64712 0.861211856056 0.06885 HATSouth r'
2455097.65375 0.965432689678 0.05762 HATSouth r'
2455098.53403 1.0064078138 0.05412 HATSouth r'
2455098.54062 1.02215792462 0.03811 HATSouth r'
2455098.57326 1.02983109288 0.03589 HATSouth r'
2455098.58628 1.04284076609 0.05665 HATSouth r'
2455098.59947 0.933138267549 0.04872 HATSouth r'
2455098.60616 1.04676694511 0.03518 HATSouth r'
2455099.64998 1.02549606914 0.0158 HATSouth r'
2455099.65334 1.0225345709 0.01609 HATSouth r'
2455100.5062 0.970451867258 0.01801 HATSouth r'
2455100.54018 1.00991773769 0.01595 HATSouth r'
2455100.54697 0.97690875108 0.01786 HATSouth r'
2455100.55379 1.00512945492 0.01675 HATSouth r'
2455100.5606 0.970639587444 0.01605 HATSouth r'
2455100.56743 1.00874640504 0.0163 HATSouth r'
2455100.581 0.965655014365 0.01654 HATSouth r'
2455100.59465 1.04321542519 0.0165 HATSouth r'
2455100.61515 0.977691861394 0.01603 HATSouth r'
2455100.62196 1.00263301248 0.01612 HATSouth r'
2455100.62879 0.959988432532 0.01658 HATSouth r'
2455100.63563 1.03612940737 0.01533 HATSouth r'
2455100.64248 0.965672802552 0.01562 HATSouth r'
2455101.4993 0.962272334654 0.01948 HATSouth r'
2455101.50607 0.982367531392 0.01878 HATSouth r'
2455101.51281 1.03249034694 0.0167 HATSouth r'
2455101.51961 0.998026332239 0.01764 HATSouth r'
2455101.52643 0.967702805211 0.01706 HATSouth r'
2455101.53325 0.93591843121 0.01694 HATSouth r'
2455101.54008 0.954381473064 0.0174 HATSouth r'
2455101.54688 1.00692703177 0.0164 HATSouth r'
2455101.5537 1.01319724448 0.01541 HATSouth r'
2455101.56053 1.00153469812 0.01561 HATSouth r'
2455101.56737 0.963043712114 0.01581 HATSouth r'
2455101.57423 1.01703992042 0.01516 HATSouth r'
2455101.58102 0.989012999584 0.01664 HATSouth r'
2455101.58785 0.998476849841 0.01565 HATSouth r'
2455101.6084 0.998642397173 0.01563 HATSouth r'
2455101.61525 0.99696979322 0.01621 HATSouth r'
2455101.62211 0.985067520924 0.01558 HATSouth r'
2455101.63585 0.986193191694 0.0154 HATSouth r'
2455102.64033 0.996299701042 0.01459 HATSouth r'
2455102.6438 1.00991773769 0.01585 HATSouth r'
2455102.64716 0.991082938913 0.01555 HATSouth r'
2455102.65064 0.964241901523 0.01712 HATSouth r'
2455103.49137 0.975074951321 0.03525 HATSouth r'
2455103.49798 0.978088156181 0.03985 HATSouth r'
2455103.50461 0.969469164028 0.03095 HATSouth r'
2455103.51122 1.0344797649 0.02847 HATSouth r'
2455103.53794 1.07479589735 0.02364 HATSouth r'
2455103.54468 1.01941260659 0.02253 HATSouth r'
2455103.55819 0.993084034658 0.01896 HATSouth r'
2455103.565 0.979070578446 0.01737 HATSouth r'
2455103.58538 0.992060138951 0.01568 HATSouth r'
2455103.59216 0.971202965901 0.01737 HATSouth r'
2455103.59899 0.952668926654 0.01734 HATSouth r'
2455103.60582 1.04435944795 0.01613 HATSouth r'
2455105.50195 1.03420349238 0.0712 HATSouth r'
2455105.50526 0.990033750367 0.05929 HATSouth r'
2455105.51162 0.945910399062 0.058 HATSouth r'
2455105.51799 1.00726095619 0.06505 HATSouth r'
2455105.53089 0.940160498393 0.06526 HATSouth r'
2455105.56955 1.04478276558 0.08087 HATSouth r'
2455105.57282 0.966669464143 0.07759 HATSouth r'
2455105.58248 1.02143327109 0.0625 HATSouth r'
2455105.59541 0.968103967589 0.03734 HATSouth r'
2455105.59868 1.04274472133 0.02837 HATSouth r'
2455105.60511 1.07183022565 0.02994 HATSouth r'
2455105.61481 0.972814421096 0.03893 HATSouth r'
2455105.62131 0.960634102443 0.01965 HATSouth r'
2455105.62469 1.02137682616 0.02101 HATSouth r'
2455105.63114 0.975218654264 0.02063 HATSouth r'
2455105.6345 0.947392625808 0.02351 HATSouth r'
2455108.47475 0.924710949204 0.04225 HATSouth r'
2455108.4781 1.00467593563 0.04735 HATSouth r'
2455108.48139 1.11700212674 0.04012 HATSouth r'
2455108.48474 1.04050938084 0.04156 HATSouth r'
2455108.488 0.988275433889 0.04352 HATSouth r'
2455108.49135 0.958362915385 0.04356 HATSouth r'
2455108.49462 1.02174377396 0.03896 HATSouth r'
2455108.49795 0.966562629789 0.04506 HATSouth r'
2455108.50121 0.966259996569 0.04032 HATSouth r'
2455108.50458 1.04615973327 0.03901 HATSouth r'
2455108.50787 1.04792451427 0.03717 HATSouth r'
2455108.51122 0.988557647123 0.03556 HATSouth r'
2455108.51453 0.967907822986 0.03923 HATSouth r'
2455108.51792 0.914016424716 0.0359 HATSouth r'
2455108.52121 0.985966138461 0.03653 HATSouth r'
2455108.52456 1.06935523537 0.03441 HATSouth r'
2455108.52784 1.02700841006 0.035 HATSouth r'
2455108.5312 0.990562767429 0.03739 HATSouth r'
2455108.53447 1.04211104771 0.02883 HATSouth r'
2455108.53783 0.965512720668 0.03327 HATSouth r'
2455108.54109 0.951143402899 0.03978 HATSouth r'
2455108.54447 1.04325385938 0.03435 HATSouth r'
2455108.54772 1.01853040965 0.03444 HATSouth r'
2455108.55112 1.03855619345 0.02955 HATSouth r'
2455108.55437 1.06308991932 0.03096 HATSouth r'
2455108.55777 1.0086720806 0.03401 HATSouth r'
2455108.56428 0.996749439228 0.03585 HATSouth r'
2455108.57082 1.05335315405 0.03466 HATSouth r'
2455108.57737 1.02396709291 0.03188 HATSouth r'
2455108.58387 1.05092082964 0.02813 HATSouth r'
2455108.59037 0.981969502718 0.0319 HATSouth r'
2455108.59688 0.99007022523 0.03171 HATSouth r'
2455108.60341 0.994979195574 0.02936 HATSouth r'
2455108.60993 1.00994564314 0.02929 HATSouth r'
2455108.61642 1.00970382157 0.02795 HATSouth r'
2455108.61969 0.89828469454 0.02491 HATSouth r'
2455108.6231 1.06613941637 0.02697 HATSouth r'
2455108.62981 1.02870298492 0.02616 HATSouth r'
2455108.63654 0.956599170622 0.02876 HATSouth r'
2455108.64326 0.97186512966 0.0278 HATSouth r'
2455109.51 0.913259082437 0.06301 HATSouth r'
2455109.53589 1.01144436691 0.03895 HATSouth r'
2455109.54556 0.961103148569 0.05287 HATSouth r'
2455109.55208 1.07757126059 0.05209 HATSouth r'
2455109.59413 0.949419177788 0.04641 HATSouth r'
2455109.61018 0.983290854847 0.03326 HATSouth r'
2455109.62311 1.0350420644 0.05509 HATSouth r'
2455109.62956 1.0542558025 0.03367 HATSouth r'
2455110.47053 1.00372328661 0.03788 HATSouth r'
2455110.4738 0.997594394111 0.03312 HATSouth r'
2455110.47714 0.976279117724 0.03864 HATSouth r'
2455110.48041 1.06884320346 0.03059 HATSouth r'
2455110.48375 0.925682386004 0.04352 HATSouth r'
2455110.48702 0.964623859987 0.03496 HATSouth r'
2455110.49037 0.986538412752 0.03523 HATSouth r'
2455110.49362 1.02663957152 0.03269 HATSouth r'
2455110.49698 1.13238471865 0.02888 HATSouth r'
2455110.50024 1.08299387393 0.03012 HATSouth r'
2455110.50359 1.01020613113 0.03339 HATSouth r'
2455110.50686 1.04998235308 0.03235 HATSouth r'
2455110.51023 0.948807261902 0.03315 HATSouth r'
2455110.51351 1.02508056595 0.02904 HATSouth r'
2455110.51689 1.03579545254 0.02734 HATSouth r'
2455110.52016 1.0027438337 0.03138 HATSouth r'
2455110.52355 0.934514404645 0.02974 HATSouth r'
2455110.5268 1.03581453277 0.02674 HATSouth r'
2455110.53018 0.990727002607 0.02829 HATSouth r'
2455110.53347 1.00704760282 0.02595 HATSouth r'
2455110.53684 1.020925379 0.02918 HATSouth r'
2455110.54012 1.0485520653 0.02615 HATSouth r'
2455110.54352 1.02548662402 0.0271 HATSouth r'
2455110.5468 0.993367621042 0.02731 HATSouth r'
2455110.55019 1.02409913661 0.02834 HATSouth r'
2455110.55348 1.010448073 0.02802 HATSouth r'
2455110.55688 0.993413368365 0.02673 HATSouth r'
2455110.56018 1.00837483758 0.02627 HATSouth r'
2455110.5636 0.996244645007 0.0259 HATSouth r'
2455110.56689 0.979891521599 0.02745 HATSouth r'
2455110.57029 1.05693918683 0.02779 HATSouth r'
2455110.57357 1.01208735774 0.02372 HATSouth r'
2455110.57697 0.972062076203 0.02691 HATSouth r'
2455110.58028 1.01779895351 0.02567 HATSouth r'
2455110.58368 1.02225207318 0.02487 HATSouth r'
2455110.59024 0.972886103352 0.02405 HATSouth r'
2455110.5968 1.02495783587 0.02614 HATSouth r'
2455110.60331 0.999627050778 0.02666 HATSouth r'
2455110.60968 0.982557556495 0.0256 HATSouth r'
2455110.61603 0.998899969803 0.02597 HATSouth r'
2455110.62258 0.981300454516 0.0261 HATSouth r'
2455110.62913 1.00040073008 0.02798 HATSouth r'
2455110.63567 0.992169791549 0.02299 HATSouth r'
2455110.64239 1.08161823393 0.02574 HATSouth r'
2455111.4685 1.00128566825 0.03117 HATSouth r'
2455111.47187 1.0540713276 0.02971 HATSouth r'
2455111.47514 0.917052079485 0.03485 HATSouth r'
2455111.4785 0.953309673605 0.03396 HATSouth r'
2455111.48177 1.0261952498 0.03091 HATSouth r'
2455111.48516 1.00387121164 0.02955 HATSouth r'
2455111.48841 1.0353662402 0.0272 HATSouth r'
2455111.49179 0.959051656948 0.02836 HATSouth r'
2455111.49505 1.06957193809 0.02646 HATSouth r'
2455111.49844 0.982919610765 0.03089 HATSouth r'
2455111.5017 1.02594953743 0.02884 HATSouth r'
2455111.5051 0.94515274502 0.02681 HATSouth r'
2455111.51178 1.04982763336 0.02817 HATSouth r'
2455111.51844 1.02140504823 0.02456 HATSouth r'
2455111.52511 1.03864228612 0.02512 HATSouth r'
2455111.53178 1.0338701583 0.02634 HATSouth r'
2455111.53846 0.989577927941 0.0274 HATSouth r'
2455111.54513 1.04842652504 0.02373 HATSouth r'
2455111.55183 1.02027677328 0.02649 HATSouth r'
2455111.55852 1.06107479908 0.02395 HATSouth r'
2455111.56522 1.01353324827 0.0266 HATSouth r'
2455111.57194 1.04213024429 0.02368 HATSouth r'
2455111.57863 1.06562892426 0.02727 HATSouth r'
2455111.58531 0.975362378386 0.02538 HATSouth r'
2455111.61209 0.994548576223 0.02341 HATSouth r'
2455111.61881 0.962901803204 0.02396 HATSouth r'
2455111.62555 0.985811772123 0.02452 HATSouth r'
2455111.63227 1.04508111512 0.02575 HATSouth r'
2455111.639 1.01683386105 0.02396 HATSouth r'
2455112.64161 0.942978954028 0.04311 HATSouth r'
2455112.64479 1.11452547574 0.03447 HATSouth r'
2455113.55382 0.946659941354 0.06447 HATSouth r'
2455113.557 0.988348255397 0.03253 HATSouth r'
2455113.62014 0.952475909298 0.05398 HATSouth r'
2455113.62347 0.996272172644 0.08259 HATSouth r'
2455114.53649 0.997860887034 0.02748 HATSouth r'
2455114.53991 0.978151217888 0.02823 HATSouth r'
2455114.54324 0.991238130653 0.02607 HATSouth r'
2455114.54665 1.00444462707 0.02385 HATSouth r'
2455114.55002 1.05026284069 0.02441 HATSouth r'
2455114.55386 1.03193893816 0.02364 HATSouth r'
2455114.55717 1.04021233643 0.02391 HATSouth r'
2455114.56068 1.03607215032 0.02777 HATSouth r'
2455114.56394 0.95414416776 0.03289 HATSouth r'
2455114.56733 0.913730243846 0.04103 HATSouth r'
2455114.57059 1.05430435389 0.02307 HATSouth r'
2455114.57401 1.01437374534 0.04669 HATSouth r'
2455114.57727 1.04210144956 0.03213 HATSouth r'
2455114.58066 0.979268985159 0.02549 HATSouth r'
2455114.58397 1.08900531656 0.03486 HATSouth r'
2455115.55612 1.0181552383 0.02925 HATSouth r'
2455115.5595 0.999976974414 0.02866 HATSouth r'
2455115.56278 1.05573276444 0.02262 HATSouth r'
2455115.56616 1.02011703515 0.02656 HATSouth r'
2455115.56947 0.965859598295 0.02647 HATSouth r'
2455115.57292 1.03843184997 0.02485 HATSouth r'
2455115.57622 1.08200682453 0.03557 HATSouth r'
2455115.57959 1.02018280664 0.03246 HATSouth r'
2455115.58626 0.953028745196 0.02399 HATSouth r'
2455115.59296 1.06210144573 0.0225 HATSouth r'
2455115.59969 1.01291732641 0.02299 HATSouth r'
2455115.60643 0.966028635102 0.02203 HATSouth r'
2455115.61317 0.986965563864 0.02136 HATSouth r'
2455115.61991 0.963265486655 0.02434 HATSouth r'
2455115.62668 1.0303623952 0.02143 HATSouth r'
2455115.6334 1.01453258414 0.02274 HATSouth r'
2455115.63672 0.825950461168 0.01965 HATSouth r'
2455115.64014 1.07575655231 0.02064 HATSouth r'
2455116.46482 1.02675304619 0.03946 HATSouth r'
2455116.46801 0.950031488317 0.03324 HATSouth r'
2455116.49372 0.877764474917 0.02743 HATSouth r'
2455116.49699 1.0099828516 0.03327 HATSouth r'
2455116.50337 1.03540438521 0.02913 HATSouth r'
2455116.51939 1.05946350182 0.02702 HATSouth r'
2455116.52263 0.985575729176 0.02794 HATSouth r'
2455116.52895 0.995611719238 0.04589 HATSouth r'
2455116.5322 1.02893987981 0.0447 HATSouth r'
2455116.53533 1.00406539633 0.04087 HATSouth r'
2455116.54798 0.992663378244 0.02854 HATSouth r'
2455116.57378 1.02159321533 0.03057 HATSouth r'
2455116.58029 1.07562775493 0.02912 HATSouth r'
2455116.58661 0.939848818933 0.04135 HATSouth r'
2455116.61215 0.997401460908 0.02536 HATSouth r'
2455116.61542 0.999636257726 0.03634 HATSouth r'
2455116.63145 1.04630427556 0.03524 HATSouth r'
2455116.63792 1.01745216443 0.03011 HATSouth r'
2455117.49372 1.04719123859 0.02272 HATSouth r'
2455117.52573 1.03749497039 0.02829 HATSouth r'
2455117.53211 1.01501859842 0.02357 HATSouth r'
2455117.53541 1.01709612568 0.02812 HATSouth r'
2455117.54183 0.948108412373 0.03302 HATSouth r'
2455117.54508 0.924753534697 0.04277 HATSouth r'
2455117.54826 1.00448163286 0.04919 HATSouth r'
2455117.55144 0.98955058527 0.02536 HATSouth r'
2455117.55784 1.04634282354 0.03301 HATSouth r'
2455117.56753 1.01766772212 0.02295 HATSouth r'
2455117.5772 0.966108715494 0.02309 HATSouth r'
2455117.58366 0.983399538174 0.02811 HATSouth r'
2455117.58692 0.978962373546 0.0378 HATSouth r'
2455117.60939 1.00973172111 0.02991 HATSouth r'
2455117.61264 0.925009088846 0.04052 HATSouth r'
2455117.61902 1.00386196569 0.02307 HATSouth r'
2455117.62871 0.97967494231 0.03039 HATSouth r'
2455117.63507 1.01509339051 0.02558 HATSouth r'
2455118.46346 1.03113137106 0.01882 HATSouth r'
2455118.48378 0.974150370413 0.01804 HATSouth r'
2455118.4973 0.993486568464 0.01696 HATSouth r'
2455118.50411 1.02559997125 0.01625 HATSouth r'
2455118.51094 0.966918790225 0.01817 HATSouth r'
2455118.51772 1.0137479757 0.01569 HATSouth r'
2455118.52451 0.991977907456 0.01593 HATSouth r'
2455118.53135 1.01452323999 0.01598 HATSouth r'
2455118.54501 0.992443976072 0.01469 HATSouth r'
2455118.55182 0.995785963017 0.01535 HATSouth r'
2455118.57226 0.989796696509 0.01695 HATSouth r'
2455118.58593 0.998394086466 0.01585 HATSouth r'
2455118.59962 1.01706802266 0.01473 HATSouth r'
2455118.60647 0.966553727459 0.01677 HATSouth r'
2455118.61329 1.02871245967 0.01592 HATSouth r'
2455119.59675 0.927978683071 0.04667 HATSouth r'
2455119.60004 1.02435384043 0.03792 HATSouth r'
2455119.60344 1.01424295559 0.03218 HATSouth r'
2455119.60672 1.03350837436 0.0351 HATSouth r'
2455120.45724 1.03705550213 0.01959 HATSouth r'
2455120.46069 0.950915660952 0.01849 HATSouth r'
2455120.46745 1.0471719488 0.02066 HATSouth r'
2455120.4742 0.987993301221 0.01951 HATSouth r'
2455120.48097 1.02160262459 0.02045 HATSouth r'
2455120.48769 1.02344851456 0.01907 HATSouth r'
2455120.49447 1.02845667209 0.01792 HATSouth r'
2455120.50124 1.08259495773 0.01703 HATSouth r'
2455120.51483 1.03789638666 0.01712 HATSouth r'
2455120.52157 1.03694088886 0.01683 HATSouth r'
2455120.52839 1.04397476257 0.01788 HATSouth r'
2455120.53519 1.01713359757 0.01824 HATSouth r'
2455120.54198 0.992306874341 0.0169 HATSouth r'
2455120.54878 0.974940249043 0.01674 HATSouth r'
2455120.55561 0.989906098928 0.01662 HATSouth r'
2455120.57604 0.997419833891 0.01547 HATSouth r'
2455120.58287 0.987311055293 0.01657 HATSouth r'
2455120.58967 0.988266331578 0.01625 HATSouth r'
2455120.59652 0.989851396207 0.01582 HATSouth r'
2455120.60329 1.02245923054 0.01659 HATSouth r'
2455120.61012 1.00380649176 0.01601 HATSouth r'
2455120.61694 0.970451867258 0.01487 HATSouth r'
2455120.62372 0.998734379773 0.01581 HATSouth r'
2455120.63053 1.01106249339 0.01539 HATSouth r'
2455120.63737 1.0081148218 0.0163 HATSouth r'
2455121.45131 1.03998242481 0.01841 HATSouth r'
2455121.45474 0.973692892786 0.02125 HATSouth r'
2455121.45808 1.00824482131 0.01964 HATSouth r'
2455121.46148 0.993138916026 0.02338 HATSouth r'
2455121.46475 1.04295603148 0.02449 HATSouth r'
2455121.46814 0.98605695348 0.02543 HATSouth r'
2455121.47144 1.0107924748 0.02361 HATSouth r'
2455121.47482 0.992425694747 0.027 HATSouth r'
2455121.47813 0.981508353093 0.0287 HATSouth r'
2455121.48152 0.990927771471 0.02476 HATSouth r'
2455121.48482 0.9741862601 0.02993 HATSouth r'
2455121.48821 1.00601857604 0.02439 HATSouth r'
2455121.49153 0.99263595032 0.02484 HATSouth r'
2455121.49493 0.96663385138 0.02577 HATSouth r'
2455121.49827 1.02824829961 0.02274 HATSouth r'
2455121.50168 1.10727118952 0.02141 HATSouth r'
2455121.50498 1.01880249533 0.02526 HATSouth r'
2455121.50837 0.982014725126 0.02405 HATSouth r'
2455121.51511 1.06299200963 0.02224 HATSouth r'
2455121.52185 1.04052854791 0.02223 HATSouth r'
2455121.52855 1.0401835947 0.02211 HATSouth r'
2455121.53529 0.956009042258 0.02571 HATSouth r'
2455121.53859 1.07332192281 0.02607 HATSouth r'
2455121.54199 0.9395372428 0.03454 HATSouth r'
2455121.54866 0.893959821245 0.03291 HATSouth r'
2455121.55532 1.06204275346 0.03244 HATSouth r'
2455121.56196 1.05239311944 0.03486 HATSouth r'
2455121.56525 1.03971425882 0.03102 HATSouth r'
2455121.56864 1.01853979071 0.02908 HATSouth r'
2455121.57531 0.951169684325 0.03895 HATSouth r'
2455121.58199 1.00420412267 0.03165 HATSouth r'
2455121.58864 1.0379155056 0.03217 HATSouth r'
2455121.59529 0.957101506897 0.02904 HATSouth r'
2455121.60201 0.958769036448 0.03083 HATSouth r'
2455121.61532 0.972241153148 0.03506 HATSouth r'
2455121.62199 1.03760008822 0.02994 HATSouth r'
2455121.6287 0.98325462974 0.02513 HATSouth r'
2455122.4508 0.96122708578 0.02014 HATSouth r'
2455122.45756 1.01049460693 0.01792 HATSouth r'
2455122.46433 0.991566852208 0.01874 HATSouth r'
2455122.47109 1.0109228196 0.01845 HATSouth r'
2455122.47786 0.944943843826 0.01695 HATSouth r'
2455122.4846 0.994795930512 0.01695 HATSouth r'
2455122.49139 1.02811572092 0.01678 HATSouth r'
2455122.49818 1.01036431734 0.01598 HATSouth r'
2455122.50499 1.01425229715 0.01614 HATSouth r'
2455122.51177 1.01926239147 0.01776 HATSouth r'
2455122.51861 1.01246029319 0.01676 HATSouth r'
2455122.52539 0.990106701437 0.01567 HATSouth r'
2455122.53219 1.03769565912 0.0162 HATSouth r'
2455122.53904 0.968050469665 0.01589 HATSouth r'
2455122.54586 0.971426619396 0.01513 HATSouth r'
2455122.55268 0.979422326974 0.01551 HATSouth r'
2455122.55952 0.957445362646 0.01618 HATSouth r'
2455122.56635 1.00007829096 0.0154 HATSouth r'
2455122.57318 1.03418444183 0.01579 HATSouth r'
2455122.58 1.00721457118 0.01582 HATSouth r'
2455122.58682 0.992060138951 0.01618 HATSouth r'
2455122.59366 0.947602068361 0.01601 HATSouth r'
2455122.60052 0.992252038952 0.01552 HATSouth r'
2455122.60735 0.995923545435 0.01586 HATSouth r'
2455122.61419 0.973280450187 0.01601 HATSouth r'
2455122.62786 0.98825722935 0.01649 HATSouth r'
2455122.63465 0.975254583309 0.0161 HATSouth r'
2455123.44915 0.989532357243 0.03938 HATSouth r'
2455123.46891 0.896111395267 0.06266 HATSouth r'
2455123.47554 1.05389659168 0.0334 HATSouth r'
2455123.48216 0.988949237615 0.02359 HATSouth r'
2455123.48889 1.02351450086 0.01837 HATSouth r'
2455123.49569 1.00502762665 0.01698 HATSouth r'
2455123.56394 0.997713847654 0.01667 HATSouth r'
2455123.57079 1.03638710323 0.01611 HATSouth r'
2455123.57761 0.973953000768 0.01562 HATSouth r'
2455123.58434 1.03389872558 0.01564 HATSouth r'
2455123.59114 1.01118355963 0.01572 HATSouth r'
2455123.59793 0.99344996774 0.01686 HATSouth r'
2455123.60477 0.979070578446 0.01644 HATSouth r'
2455123.61159 0.960749130301 0.01654 HATSouth r'
2455123.61844 1.00064032358 0.01751 HATSouth r'
2455123.62527 1.01795832866 0.0163 HATSouth r'
2455123.63207 1.00843985201 0.01546 HATSouth r'
2455123.63887 0.988366461612 0.01681 HATSouth r'
2455130.42184 1.01907465369 0.02552 HATSouth r'
2455130.44197 0.990873012291 0.02174 HATSouth r'
2455130.46219 1.0234956472 0.01786 HATSouth r'
2455130.46894 1.0249483957 0.01874 HATSouth r'
2455130.47571 0.961129705198 0.01787 HATSouth r'
2455130.4825 0.99121987154 0.01858 HATSouth r'
2455130.48927 0.980044960897 0.01774 HATSouth r'
2455130.49604 1.04938294116 0.01658 HATSouth r'
2455130.50283 0.991174225229 0.01705 HATSouth r'
2455130.52318 0.888280237474 0.01907 HATSouth r'
2455130.52988 0.892997000226 0.01755 HATSouth r'
2455130.53661 0.840260600273 0.01845 HATSouth r'
2455130.54342 0.918252247519 0.01858 HATSouth r'
2455130.55021 1.00985262799 0.01693 HATSouth r'
2455130.55702 0.968237725334 0.02523 HATSouth r'
2455130.56376 1.02244039632 0.01723 HATSouth r'
2455130.57057 0.955762529323 0.02078 HATSouth r'
2455130.58414 1.02985006324 0.01746 HATSouth r'
2455130.59095 0.991740388088 0.01788 HATSouth r'
2455130.6045 1.02819147808 0.01566 HATSouth r'
2455130.6113 0.964694938719 0.0162 HATSouth r'
2455130.6181 1.01050391397 0.01628 HATSouth r'
2455130.62489 0.989514129551 0.01707 HATSouth r'
2455130.63169 1.05025316746 0.01739 HATSouth r'
2455131.43464 0.920369037565 0.05152 HATSouth r'
2455131.44103 1.02546773403 0.03612 HATSouth r'
2455131.46034 0.958954496756 0.05647 HATSouth r'
2455131.46672 0.961510430849 0.03474 HATSouth r'
2455131.47968 1.09390095127 0.03195 HATSouth r'
2455131.48301 0.995685081323 0.03195 HATSouth r'
2455131.53564 1.00746507563 0.01857 HATSouth r'
2455131.53899 1.02302441854 0.01758 HATSouth r'
2455131.54241 1.03392729365 0.01743 HATSouth r'
2455131.54573 0.987802224854 0.01904 HATSouth r'
2455131.54915 0.952660152289 0.01834 HATSouth r'
2455131.55249 0.969540599787 0.0189 HATSouth r'
2455131.55591 1.05902448193 0.01921 HATSouth r'
2455131.55925 1.05015644002 0.01819 HATSouth r'
2455131.56265 1.00490729744 0.01759 HATSouth r'
2455131.56597 1.0646871194 0.01552 HATSouth r'
2455131.5694 1.01061560516 0.01815 HATSouth r'
2455131.57616 1.02180965034 0.01974 HATSouth r'
2455131.58295 0.986711068595 0.01936 HATSouth r'
2455131.58967 1.04620791181 0.0184 HATSouth r'
2455131.59644 0.996529133939 0.01788 HATSouth r'
2455131.60321 1.05854664495 0.01808 HATSouth r'
2455131.61 1.0231751881 0.01724 HATSouth r'
2455131.61675 0.990800004759 0.018 HATSouth r'
2455131.62349 1.0031225653 0.01804 HATSouth r'
2455131.63025 1.00437987022 0.01842 HATSouth r'
2455133.41978 0.993047448764 0.03073 HATSouth r'
2455133.43294 1.07940891339 0.02786 HATSouth r'
2455133.43959 0.989732884014 0.02828 HATSouth r'
2455133.44627 0.923953255464 0.02852 HATSouth r'
2455133.45284 1.07113941388 0.02917 HATSouth r'
2455133.45945 0.991265519953 0.0268 HATSouth r'
2455133.46617 0.988603172933 0.02614 HATSouth r'
2455133.47285 0.956881151501 0.03182 HATSouth r'
2455133.47947 1.01076454595 0.02804 HATSouth r'
2455133.48618 0.925102809728 0.02409 HATSouth r'
2455133.4929 0.985775454144 0.02255 HATSouth r'
2455133.49947 1.0738459907 0.02682 HATSouth r'
2455133.50616 1.00082466531 0.02173 HATSouth r'
2455133.51289 1.00736301074 0.02153 HATSouth r'
2455133.52613 0.962768782593 0.02172 HATSouth r'
2455133.53288 1.05265486025 0.01867 HATSouth r'
2455133.53958 1.03236672971 0.01786 HATSouth r'
2455133.54623 1.08299387393 0.02088 HATSouth r'
2455133.55294 1.02703678774 0.01529 HATSouth r'
2455133.55972 1.01515883811 0.0162 HATSouth r'
2455133.56636 1.01421493141 0.02266 HATSouth r'
2455133.57299 1.02752879218 0.01643 HATSouth r'
2455133.57975 1.03996326781 0.01617 HATSouth r'
2455133.5865 1.01942199577 0.01884 HATSouth r'
2455133.59311 1.05989294169 0.01719 HATSouth r'
2455133.59981 1.00421337178 0.01566 HATSouth r'
2455133.60659 1.00501837004 0.01548 HATSouth r'
2455133.61992 1.02194141584 0.01662 HATSouth r'
2455133.62669 1.05441117483 0.01606 HATSouth r'
2455133.63345 0.959281347446 0.02019 HATSouth r'
2455134.42208 1.0035846267 0.02503 HATSouth r'
2455134.42877 1.04157368725 0.02529 HATSouth r'
2455134.43549 1.02725437603 0.0239 HATSouth r'
2455134.4422 0.994713472248 0.02456 HATSouth r'
2455134.44891 0.984541438638 0.02414 HATSouth r'
2455134.45583 0.992288595541 0.02792 HATSouth r'
2455134.46269 1.01358925974 0.02418 HATSouth r'
2455134.46952 1.0386996852 0.02231 HATSouth r'
2455134.47626 1.03082750957 0.02224 HATSouth r'
2455134.48304 1.01583225838 0.0227 HATSouth r'
2455134.49676 1.08695108401 0.01872 HATSouth r'
2455134.50366 1.01398142667 0.01994 HATSouth r'
2455134.51044 1.02719760942 0.02235 HATSouth r'
2455134.51729 1.0234390883 0.02182 HATSouth r'
2455134.52414 0.998228580298 0.01991 HATSouth r'
2455134.53092 1.03399395556 0.0198 HATSouth r'
2455134.53769 0.990498905546 0.02048 HATSouth r'
2455134.5445 0.984904223932 0.01953 HATSouth r'
2455134.55126 1.01290799714 0.01924 HATSouth r'
2455134.55809 0.983807207652 0.01917 HATSouth r'
2455134.56498 1.00305789368 0.01885 HATSouth r'
2455134.57188 1.0297931532 0.01665 HATSouth r'
2455134.57895 1.01565450688 0.01714 HATSouth r'
2455134.58577 0.933103890098 0.01723 HATSouth r'
2455134.59262 0.878961798204 0.01871 HATSouth r'
2455134.59946 0.893589382677 0.01778 HATSouth r'
2455134.60633 0.855031274069 0.01884 HATSouth r'
2455134.61326 0.885976086614 0.01734 HATSouth r'
2455134.62014 0.914757544427 0.01736 HATSouth r'
2455134.62708 1.00215292871 0.01642 HATSouth r'
2455136.41272 0.941486289638 0.06134 HATSouth r'
2455136.43861 0.922694644737 0.05328 HATSouth r'
2455136.44826 1.05445973337 0.0508 HATSouth r'
2455136.46443 0.877093717038 0.05937 HATSouth r'
2455136.47416 0.946136942261 0.04055 HATSouth r'
2455136.4904 1.01105318121 0.04809 HATSouth r'
2455136.4968 1.02433497131 0.04683 HATSouth r'
2455136.50654 0.955868169939 0.05995 HATSouth r'
2455136.51307 0.921972569225 0.05289 HATSouth r'
2455136.52613 1.02265701081 0.03581 HATSouth r'
2455136.55192 1.02016401435 0.02892 HATSouth r'
2455136.56807 0.896317756298 0.04549 HATSouth r'
2455137.40954 0.960121068997 0.03876 HATSouth r'
2455137.41614 1.03162533703 0.03323 HATSouth r'
2455137.42934 1.0750731117 0.03243 HATSouth r'
2455137.44259 1.0167027541 0.02916 HATSouth r'
2455137.4492 0.986147776865 0.03369 HATSouth r'
2455137.45583 1.01398142667 0.03421 HATSouth r'
2455137.46246 0.997612770648 0.03106 HATSouth r'
2455137.46911 1.05641363997 0.03239 HATSouth r'
2455137.47575 1.01588839689 0.02684 HATSouth r'
2455137.48238 1.05654986776 0.03163 HATSouth r'
2455137.49565 1.05169546207 0.0275 HATSouth r'
2455137.50232 1.07727355778 0.02301 HATSouth r'
2455137.50899 1.02015461834 0.0293 HATSouth r'
2455137.51567 1.02715030631 0.02677 HATSouth r'
2455137.52235 1.01426163881 0.03213 HATSouth r'
2455137.53574 0.911091510657 0.03385 HATSouth r'
2455137.54242 0.969362020257 0.02953 HATSouth r'
2455137.54911 1.03285177451 0.02457 HATSouth r'
2455137.55581 1.04306170261 0.02904 HATSouth r'
2455137.56248 0.974706809175 0.02675 HATSouth r'
2455137.56918 0.970362489454 0.02536 HATSouth r'
2455137.58226 0.995804306241 0.0293 HATSouth r'
2455137.58876 1.03870925202 0.02616 HATSouth r'
2455137.59528 0.947235574273 0.02915 HATSouth r'
2455137.60834 1.03370829194 0.02432 HATSouth r'
2455137.61487 1.03359404859 0.02566 HATSouth r'
2455137.62817 0.99380688232 0.02293 HATSouth r'
2455138.44963 1.07210667509 0.05975 HATSouth r'
2455138.47534 0.926688983182 0.06421 HATSouth r'
2455138.49147 0.928688355254 0.08389 HATSouth r'
2455138.51071 0.948641238511 0.06031 HATSouth r'
2455138.53333 1.06550133944 0.05661 HATSouth r'
2455138.54628 0.97510189401 0.03959 HATSouth r'
2455138.5527 1.06002961815 0.05644 HATSouth r'
2455138.55596 0.958716054377 0.06302 HATSouth r'
2455138.56231 0.956572739176 0.04301 HATSouth r'
2455138.572 0.99610701823 0.05842 HATSouth r'
2455138.588 1.05841990806 0.04919 HATSouth r'
2455138.60416 1.04805964737 0.04729 HATSouth r'
2455140.40257 1.02048353035 0.07558 HATSouth r'
2455140.41221 0.993148063216 0.05868 HATSouth r'
2455140.43468 0.982738566956 0.05529 HATSouth r'
2455140.43795 0.919149171348 0.05195 HATSouth r'
2455140.46045 1.01572934582 0.0525 HATSouth r'
2455140.46375 1.07920015739 0.04471 HATSouth r'
2455140.47017 0.97374670253 0.03824 HATSouth r'
2455140.47994 1.10274221377 0.05131 HATSouth r'
2455140.49606 0.998651595052 0.03886 HATSouth r'
2455140.49941 1.01253489677 0.04798 HATSouth r'
2455140.50927 1.00573137806 0.05352 HATSouth r'
2455140.51596 0.937169184675 0.05204 HATSouth r'
2455140.54513 0.929081901266 0.05607 HATSouth r'
2455140.56146 1.12047455878 0.03591 HATSouth r'
2455140.56803 1.02834300914 0.04287 HATSouth r'
2455140.57807 1.06412831665 0.05871 HATSouth r'
2455140.59784 1.06211122809 0.03934 HATSouth r'
2455140.60421 0.975586989731 0.04464 HATSouth r'
2455140.60754 1.01278672444 0.04192 HATSouth r'
2455140.62044 1.01944077439 0.02534 HATSouth r'
2455140.63017 1.08566040747 0.03754 HATSouth r'
2455141.40354 1.03890060696 0.03147 HATSouth r'
2455141.41025 0.969603110395 0.03838 HATSouth r'
2455141.4169 0.961351038972 0.03289 HATSouth r'
2455141.43669 1.01291732641 0.03068 HATSouth r'
2455141.44349 0.978079147698 0.02863 HATSouth r'
2455141.44693 0.979187813917 0.03022 HATSouth r'
2455141.45037 1.02719760942 0.02837 HATSouth r'
2455141.45367 1.01327190236 0.03647 HATSouth r'
2455141.45705 1.01631889527 0.04102 HATSouth r'
2455141.46034 0.947165781948 0.02698 HATSouth r'
2455141.46369 1.01246029319 0.02511 HATSouth r'
2455141.467 0.991685584003 0.02623 HATSouth r'
2455141.47039 0.984414495358 0.0307 HATSouth r'
2455141.47373 1.03746630374 0.02875 HATSouth r'
2455141.47722 1.00352916809 0.03667 HATSouth r'
2455141.48398 1.00211600871 0.03055 HATSouth r'
2455141.49076 0.991393346694 0.02834 HATSouth r'
2455141.49759 1.02875035953 0.02848 HATSouth r'
2455141.50757 0.980072040914 0.03006 HATSouth r'
2455141.51113 1.06992663727 0.02878 HATSouth r'
2455141.51444 1.00493506444 0.0264 HATSouth r'
2455141.51784 1.0117797894 0.02735 HATSouth r'
2455141.52449 0.961050037514 0.03441 HATSouth r'
2455141.53119 0.982801928496 0.02429 HATSouth r'
2455141.53787 0.968781863916 0.02646 HATSouth r'
2455141.5446 0.956731338811 0.03585 HATSouth r'
2455141.55121 1.08224602659 0.02768 HATSouth r'
2455141.55791 0.942805266884 0.02634 HATSouth r'
2455141.56463 0.963655933897 0.02549 HATSouth r'
2455141.57131 1.08564040905 0.03814 HATSouth r'
2455141.57791 0.993001718292 0.02711 HATSouth r'
2455141.58462 0.99926804595 0.02592 HATSouth r'
2455141.59126 0.962414150795 0.03291 HATSouth r'
2455141.59805 1.04856172287 0.02876 HATSouth r'
2455141.60489 1.08123974143 0.02047 HATSouth r'
2455141.6116 0.956766586746 0.02489 HATSouth r'
2455141.61828 1.06877429481 0.02852 HATSouth r'
2455141.63182 1.07483549502 0.02447 HATSouth r'
2455143.38547 1.00674156604 0.0233 HATSouth r'
2455143.39459 0.981065491759 0.03263 HATSouth r'
2455143.40426 1.01897141265 0.02995 HATSouth r'
2455143.41391 0.955269694131 0.03242 HATSouth r'
2455143.42038 1.04887081194 0.02122 HATSouth r'
2455143.43334 1.00041915831 0.0333 HATSouth r'
2455143.4366 1.05558691964 0.03555 HATSouth r'
2455143.44307 1.0479534699 0.05028 HATSouth r'
2455143.44631 0.993532321265 0.03895 HATSouth r'
2455143.456 0.898168872898 0.0465 HATSouth r'
2455143.46896 1.07186971406 0.04306 HATSouth r'
2455143.47544 0.986356702397 0.03325 HATSouth r'
2455143.48512 0.967088012403 0.03928 HATSouth r'
2455143.50131 0.964650513898 0.03568 HATSouth r'
2455143.511 0.923043142134 0.03261 HATSouth r'
2455143.51756 1.09525186155 0.03707 HATSouth r'
2455143.52403 0.961643277601 0.03022 HATSouth r'
2455143.53363 1.10110820796 0.02858 HATSouth r'
2455143.54001 0.979061560914 0.02893 HATSouth r'
2455143.54333 0.999507368173 0.03852 HATSouth r'
2455143.54973 0.962059649624 0.03202 HATSouth r'
2455143.55939 0.98148123339 0.03908 HATSouth r'
2455143.56579 1.02780328165 0.03774 HATSouth r'
2455143.57536 0.963744693976 0.03437 HATSouth r'
2455143.58185 1.01016891445 0.03721 HATSouth r'
2455143.58504 0.949777768915 0.03513 HATSouth r'
2455143.59147 1.01626273296 0.02373 HATSouth r'
2455143.59479 1.00037308837 0.02326 HATSouth r'
2455143.60125 1.07461772587 0.02431 HATSouth r'
2455143.60779 0.985784533513 0.03558 HATSouth r'
2455143.61111 0.979070578446 0.02288 HATSouth r'
2455143.62083 1.0325569162 0.0234 HATSouth r'
2455143.62734 1.02971727803 0.02297 HATSouth r'
2455143.63066 1.04735521622 0.0275 HATSouth r'
2455145.39289 0.992855394933 0.019 HATSouth r'
2455145.39631 1.01330923337 0.01983 HATSouth r'
2455145.40307 0.984704675481 0.01787 HATSouth r'
2455145.40984 1.00946205791 0.01714 HATSouth r'
2455145.41662 1.02210143965 0.0187 HATSouth r'
2455145.42339 1.02570388389 0.01819 HATSouth r'
2455145.43016 1.05104666857 0.01913 HATSouth r'
2455145.43695 1.01892448836 0.01822 HATSouth r'
2455145.44372 1.00203294369 0.01756 HATSouth r'
2455145.45047 1.03894845121 0.01732 HATSouth r'
2455145.46399 0.979160758331 0.01861 HATSouth r'
2455145.47074 1.02500503801 0.01783 HATSouth r'
2455145.47753 0.984106272674 0.01685 HATSouth r'
2455145.48428 0.987492941463 0.01745 HATSouth r'
2455145.49105 1.03752363783 0.01796 HATSouth r'
2455145.50462 0.998118258094 0.01781 HATSouth r'
2455145.51142 1.00539796072 0.01898 HATSouth r'
2455145.5182 1.00874640504 0.01669 HATSouth r'
2455145.52498 0.955428077722 0.01905 HATSouth r'
2455145.53176 1.02071853242 0.018 HATSouth r'
2455145.53853 1.07427136587 0.01895 HATSouth r'
2455145.54529 1.01424295559 0.01849 HATSouth r'
2455145.55841 1.00349219739 0.01708 HATSouth r'
2455145.56845 0.990170538033 0.01747 HATSouth r'
2455145.57185 0.982448966221 0.01814 HATSouth r'
2455145.57521 1.0104759931 0.01625 HATSouth r'
2455145.57863 1.04506186419 0.01742 HATSouth r'
2455145.58199 0.986193191694 0.01652 HATSouth r'
2455145.58543 1.01037362318 0.01771 HATSouth r'
2455145.58877 0.986820129959 0.01816 HATSouth r'
2455145.59219 1.04808860673 0.01946 HATSouth r'
2455145.59557 1.05708521846 0.01855 HATSouth r'
2455145.59898 1.0536830649 0.01798 HATSouth r'
2455145.60234 1.00302094034 0.01614 HATSouth r'
2455145.60904 1.04064355773 0.01626 HATSouth r'
2455145.61244 0.979927622802 0.0182 HATSouth r'
2455145.61583 1.03983875586 0.01714 HATSouth r'
2455145.61915 0.979359183319 0.02019 HATSouth r'
2455145.62248 0.998881569555 0.01823 HATSouth r'
2455145.6259 1.02337310687 0.01908 HATSouth r'
2455145.62926 1.0264126598 0.02038 HATSouth r'
2455145.70937 1.06387352157 0.0403 HATSouth r'
2455145.7193 1.04227422985 0.04098 HATSouth r'
2455145.72263 1.07035045989 0.04164 HATSouth r'
2455145.73625 0.971033023683 0.04645 HATSouth r'
2455145.78888 0.97898942365 0.05586 HATSouth r'
2455145.79215 0.924293715134 0.06164 HATSouth r'
2455145.80233 0.947261747721 0.04979 HATSouth r'
2455145.8056 1.06905980241 0.03852 HATSouth r'
2455145.80907 0.927594147786 0.04116 HATSouth r'
2455145.81257 1.01712422947 0.04007 HATSouth r'
2455145.81584 0.918404493622 0.07311 HATSouth r'
2455145.82597 1.02808731343 0.038 HATSouth r'
2455145.83287 0.92773939794 0.04113 HATSouth r'
2455145.83944 0.997125906771 0.04506 HATSouth r'
2455145.84619 0.932270624545 0.04142 HATSouth r'
2455145.85316 0.945483599697 0.03535 HATSouth r'
2455146.39032 0.989222532143 0.0159 HATSouth r'
2455146.39732 1.03391777087 0.01572 HATSouth r'
2455146.40436 0.998375695537 0.01665 HATSouth r'
2455146.41118 0.99334017366 0.01682 HATSouth r'
2455146.41796 0.994493616957 0.01657 HATSouth r'
2455146.42474 0.964144215514 0.01618 HATSouth r'
2455146.43154 1.00491655303 0.01548 HATSouth r'
2455146.43833 1.00316876186 0.01544 HATSouth r'
2455146.44512 1.02063392544 0.01537 HATSouth r'
2455146.45191 0.98139083979 0.01537 HATSouth r'
2455146.45867 0.986320364342 0.01514 HATSouth r'
2455146.46546 1.02969831011 0.01484 HATSouth r'
2455146.47223 0.993248687862 0.0147 HATSouth r'
2455146.47903 1.00896941124 0.01597 HATSouth r'
2455146.49263 0.987047379854 0.01629 HATSouth r'
2455146.50628 0.968505296269 0.01638 HATSouth r'
2455146.51986 1.00242063938 0.01652 HATSouth r'
2455146.52324 1.02895883376 0.01578 HATSouth r'
2455146.52667 0.989076765664 0.01689 HATSouth r'
2455146.53003 1.03059018009 0.01527 HATSouth r'
2455146.53346 1.01770521508 0.01618 HATSouth r'
2455146.53682 0.998044716733 0.0167 HATSouth r'
2455146.54023 1.01586032725 0.01578 HATSouth r'
2455146.54358 1.03684538747 0.01693 HATSouth r'
2455146.54704 1.02304326352 0.01456 HATSouth r'
2455146.55042 1.01585097087 0.01595 HATSouth r'
2455146.55382 1.00624097918 0.01596 HATSouth r'
2455146.55718 1.0307135846 0.01534 HATSouth r'
2455146.56059 1.0056109646 0.01605 HATSouth r'
2455146.56395 1.00205140198 0.01579 HATSouth r'
2455146.56737 1.02191317895 0.01559 HATSouth r'
2455146.57075 0.967088012403 0.01483 HATSouth r'
2455146.57416 0.974159342711 0.01593 HATSouth r'
2455146.57753 0.994731795716 0.01542 HATSouth r'
2455146.58094 0.985212696536 0.01539 HATSouth r'
2455146.58433 1.08034384006 0.01532 HATSouth r'
2455146.58775 0.971095630514 0.0154 HATSouth r'
2455146.59113 0.996951428527 0.01466 HATSouth r'
2455146.59454 1.01192890177 0.01526 HATSouth r'
2455146.59788 0.995703422689 0.01526 HATSouth r'
2455146.60133 1.00922035213 0.01532 HATSouth r'
2455146.60468 1.06349144335 0.01409 HATSouth r'
2455146.60812 1.0641675213 0.01511 HATSouth r'
2455146.6115 1.04939260638 0.0144 HATSouth r'
2455146.61492 1.02930006452 0.01582 HATSouth r'
2455146.61826 1.03069459833 0.01568 HATSouth r'
2455146.62168 1.01027126363 0.01594 HATSouth r'
2455146.62846 1.01069938166 0.01662 HATSouth r'
2455146.6426 1.05486771347 0.0339 HATSouth r'
2455146.64589 0.929578349167 0.03149 HATSouth r'
2455146.66265 1.02339195827 0.02781 HATSouth r'
2455146.67981 1.04074899456 0.02882 HATSouth r'
2455146.69692 1.05262577473 0.0314 HATSouth r'
2455146.70382 0.990188777817 0.02961 HATSouth r'
2455146.71078 0.970970420888 0.02961 HATSouth r'
2455146.72451 1.05987341792 0.02807 HATSouth r'
2455146.72801 1.05460542243 0.02756 HATSouth r'
2455146.74618 1.10763839079 0.0308 HATSouth r'
2455146.75356 0.963868971822 0.0302 HATSouth r'
2455146.75725 0.961058889153 0.0283 HATSouth r'
2455146.76095 1.05176326957 0.02398 HATSouth r'
2455146.76796 0.960952674869 0.03075 HATSouth r'
2455146.77511 1.02283598784 0.03102 HATSouth r'
2455146.78241 1.04594777402 0.03046 HATSouth r'
2455146.78617 1.00587959903 0.02799 HATSouth r'
2455146.78985 1.05930738502 0.03065 HATSouth r'
2455146.79354 0.991466397946 0.02921 HATSouth r'
2455146.79725 0.932983578993 0.02998 HATSouth r'
2455146.8044 1.04999202382 0.02732 HATSouth r'
2455146.83502 0.932073155277 0.0277 HATSouth r'
2455146.86296 0.964090936408 0.03252 HATSouth r'
2455146.8666 0.928132541816 0.04136 HATSouth r'
2455147.38436 0.959953065902 0.01827 HATSouth r'
2455147.3915 1.00281772132 0.01845 HATSouth r'
2455147.39839 0.984904223932 0.01736 HATSouth r'
2455147.40517 1.00170075244 0.01768 HATSouth r'
2455147.41195 0.991384215666 0.01811 HATSouth r'
2455147.41874 1.04317699242 0.01623 HATSouth r'
2455147.42555 1.01725539077 0.01613 HATSouth r'
2455147.43233 0.984487032371 0.01639 HATSouth r'
2455147.43913 1.00285466717 0.01597 HATSouth r'
2455147.44595 0.981345646113 0.01566 HATSouth r'
2455147.45288 0.99055364405 0.01678 HATSouth r'
2455147.45969 1.05106602975 0.0159 HATSouth r'
2455147.46653 0.985929814795 0.01619 HATSouth r'
2455147.48018 0.967230538261 0.01555 HATSouth r'
2455147.50068 0.992791385243 0.0172 HATSouth r'
2455147.5075 0.986801952228 0.01588 HATSouth r'
2455147.51425 0.981689170267 0.01673 HATSouth r'
2455147.52105 1.04825272487 0.01604 HATSouth r'
2455147.52784 1.00476847396 0.01526 HATSouth r'
2455147.53462 1.00341826008 0.01604 HATSouth r'
2455147.54143 1.02022039226 0.01591 HATSouth r'
2455147.54824 0.989477675175 0.0171 HATSouth r'
2455147.55504 0.971006193419 0.01644 HATSouth r'
2455147.56188 1.02323173242 0.0157 HATSouth r'
2455147.5687 1.02453311442 0.01559 HATSouth r'
2455147.57551 1.00451864002 0.01575 HATSouth r'
2455147.5823 1.00686211488 0.01568 HATSouth r'
2455147.5891 1.00897870423 0.01655 HATSouth r'
2455147.59593 1.01316924919 0.01563 HATSouth r'
2455147.60271 0.995712593499 0.01656 HATSouth r'
2455147.60951 1.03345126216 0.01556 HATSouth r'
2455147.6163 0.974320858203 0.01704 HATSouth r'
2455147.62311 1.0471044373 0.01704 HATSouth r'
2455147.62988 0.998835570418 0.01984 HATSouth r'
2455147.63031 0.999912505594 0.03485 HATSouth r'
2455147.64073 0.93107786058 0.03536 HATSouth r'
2455147.64421 0.959820452646 0.03243 HATSouth r'
2455147.65486 1.02308095453 0.02896 HATSouth r'
2455147.66205 0.973558381433 0.02903 HATSouth r'
2455147.66939 1.0307135846 0.03612 HATSouth r'
2455147.68028 0.97406065198 0.02948 HATSouth r'
2455147.68376 1.03779123882 0.02734 HATSouth r'
2455147.68728 0.988320946702 0.03377 HATSouth r'
2455147.69077 1.01136984368 0.02612 HATSouth r'
2455147.70435 1.06143645652 0.02717 HATSouth r'
2455147.71114 0.990690503547 0.02627 HATSouth r'
2455147.72496 0.99696979322 0.02603 HATSouth r'
2455147.72824 1.0125815268 0.0316 HATSouth r'
2455147.75527 0.96704347738 0.03425 HATSouth r'
2455147.76206 0.955604090289 0.02901 HATSouth r'
2455147.76882 0.965068187994 0.0316 HATSouth r'
2455147.78235 0.998725181131 0.03183 HATSouth r'
2455147.79613 0.945283331718 0.02945 HATSouth r'
2455147.80293 1.00456490087 0.03118 HATSouth r'
2455147.8164 0.954012356977 0.03051 HATSouth r'
2455147.82307 0.942492710637 0.03051 HATSouth r'
2455147.82976 0.992124101494 0.03064 HATSouth r'
2455147.83663 1.00164539794 0.03033 HATSouth r'
2455147.84331 0.999645464758 0.02955 HATSouth r'
2455147.84998 1.00007829096 0.02829 HATSouth r'
2455148.37995 0.978962373546 0.01801 HATSouth r'
2455148.38385 1.0079384207 0.01778 HATSouth r'
2455148.38723 0.950048988705 0.02315 HATSouth r'
2455148.39086 0.941468946979 0.01794 HATSouth r'
2455148.39459 0.979756153933 0.01902 HATSouth r'
2455148.39818 0.991155967293 0.02024 HATSouth r'
2455148.40184 1.1513039641 0.01629 HATSouth r'
2455148.40555 0.997824125157 0.01723 HATSouth r'
2455148.40925 1.03547114235 0.01656 HATSouth r'
2455148.41295 1.01310392986 0.02168 HATSouth r'
2455148.41661 0.975622932346 0.01861 HATSouth r'
2455148.42039 1.03205299857 0.01835 HATSouth r'
2455148.42373 1.00000460518 0.02142 HATSouth r'
2455148.427 0.98013523053 0.02168 HATSouth r'
2455148.43036 0.99328528117 0.02299 HATSouth r'
2455148.43373 0.992855394933 0.03365 HATSouth r'
2455148.43699 1.0116772874 0.02607 HATSouth r'
2455148.44029 1.01855855308 0.03328 HATSouth r'
2455148.44361 1.02369362795 0.03577 HATSouth r'
2455148.4469 0.994612699207 0.04096 HATSouth r'
2455148.45022 1.05917080168 0.0412 HATSouth r'
2455148.45397 1.0412092076 0.05865 HATSouth r'
2455148.45723 1.04326346814 0.04256 HATSouth r'
2455148.46056 1.04443640203 0.05912 HATSouth r'
2455148.46384 0.963709188964 0.05731 HATSouth r'
2455148.6514 0.999654671876 0.02793 HATSouth r'
2455148.65469 1.00130411278 0.02728 HATSouth r'
2455148.658 0.975622932346 0.02995 HATSouth r'
2455148.66787 0.878783714425 0.0317 HATSouth r'
2455148.67781 0.966073123389 0.02788 HATSouth r'
2455148.68123 1.03811627567 0.02867 HATSouth r'
2455148.68815 0.955665702347 0.02887 HATSouth r'
2455148.6952 0.936556538063 0.03042 HATSouth r'
2455148.69875 0.943413311892 0.032 HATSouth r'
2455148.70235 1.0357477535 0.0301 HATSouth r'
2455148.7096 1.03403205 0.02816 HATSouth r'
2455148.71326 0.938974936378 0.02871 HATSouth r'
2455148.71696 1.01276806839 0.02609 HATSouth r'
2455148.73419 0.969317380514 0.02889 HATSouth r'
2455148.74096 0.980279679239 0.02882 HATSouth r'
2455148.74445 1.00444462707 0.02515 HATSouth r'
2455148.75451 1.02555274171 0.02886 HATSouth r'
2455148.77479 0.96401990218 0.02754 HATSouth r'
2455148.78155 0.942145547444 0.03096 HATSouth r'
2455148.78854 0.969138842099 0.02591 HATSouth r'
2455148.79533 0.886571977232 0.02823 HATSouth r'
2455148.80894 0.988903695868 0.03253 HATSouth r'
2455148.81571 0.973576315207 0.02973 HATSouth r'
2455148.82925 0.984877010399 0.02558 HATSouth r'
2455148.84283 1.06965074996 0.02703 HATSouth r'
2455148.8496 0.908058859535 0.03293 HATSouth r'
2455148.85656 1.03512786576 0.03372 HATSouth r'
2455149.37933 1.00310408727 0.01781 HATSouth r'
2455149.38643 0.962183710178 0.01789 HATSouth r'
2455149.43437 1.03160633396 0.01681 HATSouth r'
2455149.44115 0.976674839873 0.0164 HATSouth r'
2455149.45479 1.00425036905 0.01866 HATSouth r'
2455149.46157 0.992252038952 0.01645 HATSouth r'
2455149.46494 1.04227422985 0.01563 HATSouth r'
2455149.4684 0.983064469825 0.01508 HATSouth r'
2455149.47176 0.976755802798 0.01579 HATSouth r'
2455149.47521 1.02117929347 0.0173 HATSouth r'
2455149.47867 1.00743723873 0.0143 HATSouth r'
2455149.48215 0.969942524025 0.01681 HATSouth r'
2455149.48552 1.04166003006 0.01474 HATSouth r'
2455149.48899 0.985503111947 0.01531 HATSouth r'
2455149.49238 0.940212455017 0.01594 HATSouth r'
2455149.49584 0.98867601859 0.01656 HATSouth r'
2455149.50267 0.99788845933 0.01651 HATSouth r'
2455149.50605 1.02443875577 0.0159 HATSouth r'
2455149.50949 1.00212523858 0.01605 HATSouth r'
2455149.51287 1.05101762748 0.01437 HATSouth r'
2455149.51633 1.02157439706 0.01646 HATSouth r'
2455149.51971 1.00687138846 0.0157 HATSouth r'
2455149.52316 0.964410655214 0.01577 HATSouth r'
2455149.52999 1.0234956472 0.01501 HATSouth r'
2455149.53683 0.995428337672 0.0158 HATSouth r'
2455149.54364 1.00666738931 0.01585 HATSouth r'
2455149.55048 0.976917748783 0.01555 HATSouth r'
2455149.55386 1.00130411278 0.0142 HATSouth r'
2455149.5573 1.00756715086 0.01511 HATSouth r'
2455149.56072 1.04617900442 0.0159 HATSouth r'
2455149.5642 1.05270333792 0.01421 HATSouth r'
2455149.56759 1.05091115035 0.01421 HATSouth r'
2455149.57111 0.995868510187 0.01616 HATSouth r'
2455149.57801 1.02269468758 0.0161 HATSouth r'
2455149.58483 1.01601939883 0.01574 HATSouth r'
2455149.59166 0.98648389613 0.01603 HATSouth r'
2455149.59848 1.01833342746 0.01491 HATSouth r'
2455149.60528 1.02414629921 0.01551 HATSouth r'
2455149.61213 1.01853040965 0.01515 HATSouth r'
2455149.61897 1.01197550389 0.01648 HATSouth r'
2455149.62578 1.00917387689 0.01549 HATSouth r'
2455149.64641 1.03901543685 0.03533 HATSouth r'
2455149.64973 0.961421876544 0.03456 HATSouth r'
2455149.65307 1.01441111694 0.03983 HATSouth r'
2455149.65643 1.03281372355 0.03866 HATSouth r'
2455149.67014 0.95750709342 0.03246 HATSouth r'
2455149.6806 0.924234125637 0.03236 HATSouth r'
2455149.68766 1.02447649819 0.03636 HATSouth r'
2455149.69836 0.980397059489 0.03047 HATSouth r'
2455149.70927 1.08440122622 0.02967 HATSouth r'
2455149.71294 1.02990697643 0.03204 HATSouth r'
2455149.71664 1.06518734955 0.02579 HATSouth r'
2455149.72001 0.997778174716 0.03128 HATSouth r'
2455149.7234 1.0315208245 0.03105 HATSouth r'
2455149.73016 1.02221441272 0.03038 HATSouth r'
2455149.73697 0.97464396953 0.02612 HATSouth r'
2455149.74041 1.02490119617 0.02358 HATSouth r'
2455149.74729 0.923936235773 0.0253 HATSouth r'
2455149.75426 0.915524561595 0.0293 HATSouth r'
2455149.75755 0.931652599344 0.02992 HATSouth r'
2455149.7678 1.01351457847 0.02551 HATSouth r'
2455149.77132 0.960306790836 0.02778 HATSouth r'
2455149.7748 0.972930907444 0.02664 HATSouth r'
2455149.77813 0.985775454144 0.03032 HATSouth r'
2455149.78507 1.07166241613 0.02968 HATSouth r'
2455149.79187 0.973208738875 0.02857 HATSouth r'
2455149.79888 1.00029938087 0.0289 HATSouth r'
2455149.80567 0.998826370845 0.02849 HATSouth r'
2455149.81247 0.997355529931 0.02848 HATSouth r'
2455149.81913 1.0309509425 0.02627 HATSouth r'
2455149.82601 1.05059178365 0.02942 HATSouth r'
2455149.83248 0.914993481242 0.02884 HATSouth r'
2455149.83923 1.03867098527 0.02751 HATSouth r'
2455149.84606 0.989395657739 0.0302 HATSouth r'
2455149.85963 1.04896742096 0.02998 HATSouth r'
2455150.62099 0.98645663895 0.03152 HATSouth r'
2455150.63148 1.10106764238 0.0269 HATSouth r'
2455150.63852 1.05602451449 0.02936 HATSouth r'
2455150.64207 0.924906858713 0.03804 HATSouth r'
2455150.6457 0.967257264198 0.02816 HATSouth r'
2455150.64934 1.04985664158 0.02565 HATSouth r'
2455150.65305 1.05439175203 0.02672 HATSouth r'
2455150.65672 1.0700646076 0.02717 HATSouth r'
2455150.67049 1.00691775767 0.03034 HATSouth r'
2455150.67725 1.04647775267 0.02778 HATSouth r'
2455150.68075 0.985957057419 0.02756 HATSouth r'
2455150.68404 0.928431784627 0.0355 HATSouth r'
2455150.69078 0.990754377784 0.02933 HATSouth r'
2455150.69772 0.976099297027 0.02853 HATSouth r'
2455150.7047 1.09022967769 0.03118 HATSouth r'
2455150.71148 1.0713268759 0.02957 HATSouth r'
2455150.71833 1.02127335189 0.02649 HATSouth r'
2455150.73888 1.02990697643 0.02566 HATSouth r'
2455150.75245 1.00579622205 0.02836 HATSouth r'
2455150.75941 0.972375482506 0.02569 HATSouth r'
2455150.76616 1.01548613941 0.02856 HATSouth r'
2455150.77292 1.02398595525 0.02868 HATSouth r'
2455150.7797 1.08505062137 0.02687 HATSouth r'
2455150.78651 0.978953357011 0.02648 HATSouth r'
2455150.79334 0.978745999622 0.02635 HATSouth r'
2455150.80021 0.941763815627 0.02725 HATSouth r'
2455150.80703 0.917457594482 0.02596 HATSouth r'
2455150.81409 0.964677168545 0.02471 HATSouth r'
2455150.82089 0.981779591345 0.02898 HATSouth r'
2455150.82774 0.984940509813 0.03144 HATSouth r'
2455150.83456 0.967925652672 0.02746 HATSouth r'
2455150.84143 1.01367328274 0.02609 HATSouth r'
2455150.86179 1.03172035761 0.03172 HATSouth r'
2455151.37556 0.991146838451 0.01741 HATSouth r'
2455151.37893 0.976764799093 0.01634 HATSouth r'
2455151.38238 0.958159919368 0.01809 HATSouth r'
2455151.38574 0.979350163129 0.0164 HATSouth r'
2455151.38919 0.995180826136 0.01546 HATSouth r'
2455151.39253 1.05234465606 0.01565 HATSouth r'
2455151.39596 1.00072327316 0.0158 HATSouth r'
2455151.39932 1.02230856648 0.01552 HATSouth r'
2455151.40276 0.968317988852 0.01628 HATSouth r'
2455151.40634 0.989258977119 0.01645 HATSouth r'
2455151.40987 0.985984300796 0.01561 HATSouth r'
2455151.41333 1.04443640203 0.01465 HATSouth r'
2455151.41682 0.992745666563 0.01639 HATSouth r'
2455151.42016 0.973522514878 0.01553 HATSouth r'
2455151.42359 0.977349736025 0.01685 HATSouth r'
2455151.42697 0.999396904641 0.0153 HATSouth r'
2455151.43042 0.987301961864 0.01578 HATSouth r'
2455151.43381 0.9893318711 0.01582 HATSouth r'
2455151.43724 1.00731662103 0.01538 HATSouth r'
2455151.44062 1.05746499514 0.01556 HATSouth r'
2455151.44407 1.01001075884 0.01475 HATSouth r'
2455151.44746 1.01164001651 0.01447 HATSouth r'
2455151.45091 0.998155030807 0.0148 HATSouth r'
2455151.45429 1.01527104381 0.01516 HATSouth r'
2455151.45774 1.00050208956 0.01504 HATSouth r'
2455151.4611 1.04045188175 0.01453 HATSouth r'
2455151.46453 0.972079982413 0.01582 HATSouth r'
2455151.4679 1.03172986015 0.01465 HATSouth r'
2455151.47133 1.00427811789 0.01469 HATSouth r'
2455151.47473 1.02293019885 0.01472 HATSouth r'
2455151.47818 0.941928635389 0.01486 HATSouth r'
2455151.48157 0.976000409762 0.01442 HATSouth r'
2455151.48502 0.963851216863 0.01464 HATSouth r'
2455151.48844 1.03828839521 0.01508 HATSouth r'
2455151.49189 0.994704310641 0.01512 HATSouth r'
2455151.49531 1.00845842833 0.01539 HATSouth r'
2455151.49878 0.980180368465 0.01474 HATSouth r'
2455151.50217 1.0182396398 0.01389 HATSouth r'
2455151.50564 0.991822599894 0.01391 HATSouth r'
2455151.51244 0.99273652308 0.01424 HATSouth r'
2455151.51584 1.02291135596 0.01448 HATSouth r'
2455151.51929 1.01675894072 0.01451 HATSouth r'
2455151.52268 1.02166849187 0.01417 HATSouth r'
2455151.5261 0.987111019201 0.01452 HATSouth r'
2455151.52951 0.981264302737 0.01411 HATSouth r'
2455151.53295 1.0064819714 0.01344 HATSouth r'
2455151.53635 1.01633761673 0.01427 HATSouth r'
2455151.53978 0.966055327829 0.01475 HATSouth r'
2455151.54318 1.01069938166 0.01442 HATSouth r'
2455151.54666 1.01276806839 0.0145 HATSouth r'
2455151.55007 0.992270317078 0.01511 HATSouth r'
2455151.55352 0.943256920017 0.01532 HATSouth r'
2455151.55692 1.00611123804 0.01405 HATSouth r'
2455151.56037 0.9548914396 0.01496 HATSouth r'
2455151.56376 1.00492580869 0.01471 HATSouth r'
2455151.56721 0.987592993138 0.01445 HATSouth r'
2455151.57404 0.965735063785 0.01405 HATSouth r'
2455151.58091 0.979088613758 0.01558 HATSouth r'
2455151.58776 0.991119452431 0.014 HATSouth r'
2455151.59461 1.00563875104 0.01378 HATSouth r'
2455151.60144 0.963123545066 0.01432 HATSouth r'
2455151.6083 1.01123012742 0.01502 HATSouth r'
2455151.61856 0.917525197747 0.03212 HATSouth r'
2455151.62189 0.994026585794 0.0251 HATSouth r'
2455151.62192 0.987220124772 0.01536 HATSouth r'
2455151.62519 0.975613946568 0.02694 HATSouth r'
2455151.62855 0.956845899346 0.02762 HATSouth r'
2455151.62878 0.975676848752 0.01695 HATSouth r'
2455151.63193 1.03279469859 0.02557 HATSouth r'
2455151.63536 1.0066766611 0.02476 HATSouth r'
2455151.63881 0.963700312915 0.02651 HATSouth r'
2455151.64231 1.02029556765 0.02656 HATSouth r'
2455151.64577 1.00898799731 0.02569 HATSouth r'
2455151.6493 1.0330230212 0.02485 HATSouth r'
2455151.65282 1.04230302935 0.0246 HATSouth r'
2455151.65637 1.07280799156 0.02322 HATSouth r'
2455151.65998 0.982602805984 0.02357 HATSouth r'
2455151.66365 1.00176533656 0.02606 HATSouth r'
2455151.66733 1.01877434516 0.02583 HATSouth r'
2455151.67104 1.00717746471 0.02491 HATSouth r'
2455151.67474 0.993687896548 0.02443 HATSouth r'
2455151.67813 1.07164267556 0.0233 HATSouth r'
2455151.68187 0.995080005748 0.02459 HATSouth r'
2455151.68528 0.977385743584 0.02467 HATSouth r'
2455151.68902 1.00190374511 0.0259 HATSouth r'
2455151.69247 0.999534985964 0.02756 HATSouth r'
2455151.69619 0.980559609194 0.02726 HATSouth r'
2455151.6997 1.01034570591 0.02176 HATSouth r'
2455151.70322 1.02140504823 0.02477 HATSouth r'
2455151.70643 1.01060629709 0.02367 HATSouth r'
2455151.70974 1.04026024109 0.02646 HATSouth r'
2455151.71324 1.02073733492 0.02585 HATSouth r'
2455151.71696 0.987474751338 0.02629 HATSouth r'
2455151.72049 0.95013649548 0.02461 HATSouth r'
2455151.72417 0.967337446439 0.02345 HATSouth r'
2455151.72788 0.934936252421 0.02402 HATSouth r'
2455151.73156 1.05785465141 0.0215 HATSouth r'
2455151.73529 1.01545808087 0.02701 HATSouth r'
2455151.73898 1.0372274458 0.02547 HATSouth r'
2455151.74249 0.983825330217 0.02474 HATSouth r'
2455151.74614 1.05797157629 0.02358 HATSouth r'
2455151.74986 0.971086686433 0.02502 HATSouth r'
2455151.75359 1.03164434044 0.02101 HATSouth r'
2455151.7569 1.02394823091 0.0223 HATSouth r'
2455151.76062 0.991530322208 0.02448 HATSouth r'
2455151.76414 1.06406951237 0.02312 HATSouth r'
2455151.76786 0.987729443578 0.02476 HATSouth r'
2455151.77136 1.0182396398 0.02377 HATSouth r'
2455151.77508 0.974473425202 0.02407 HATSouth r'
2455151.77859 0.954697971948 0.02541 HATSouth r'
2455151.78234 1.11466919723 0.02247 HATSouth r'
2455151.78564 0.961953324738 0.02555 HATSouth r'
2455151.78914 1.02928110429 0.02309 HATSouth r'
2455151.79243 1.01241366875 0.02334 HATSouth r'
2455151.79594 0.987238310206 0.0277 HATSouth r'
2455151.79939 0.985902572924 0.02471 HATSouth r'
2455151.80262 1.06241452597 0.02139 HATSouth r'
2455151.80615 1.04134347474 0.02159 HATSouth r'
2455151.80946 1.07375698001 0.02291 HATSouth r'
2455151.81297 0.952861983124 0.02369 HATSouth r'
2455151.81627 0.923612921201 0.02576 HATSouth r'
2455151.81977 0.990207017936 0.02467 HATSouth r'
2455151.82328 0.987038288853 0.02646 HATSouth r'
2455151.82659 1.04722981926 0.02309 HATSouth r'
2455151.83009 0.991439003096 0.02563 HATSouth r'
2455151.83338 1.0616222204 0.02274 HATSouth r'
2455151.83689 1.03366068901 0.02427 HATSouth r'
2455151.8404 0.952774225334 0.02149 HATSouth r'
2455151.84368 0.958133444797 0.02271 HATSouth r'
2455151.84719 1.02760450609 0.0228 HATSouth r'
2455151.85048 1.13525650741 0.02683 HATSouth r'
2455151.85395 1.00990843605 0.02392 HATSouth r'
2455151.85725 0.994548576223 0.02891 HATSouth r'
2455151.86073 0.951134642585 0.03569 HATSouth r'
2455151.86423 1.06862664838 0.03815 HATSouth r'
2455152.45069 0.937100134042 0.01705 HATSouth r'
2455152.45411 1.01703992042 0.01546 HATSouth r'
2455152.45749 1.00571285197 0.01513 HATSouth r'
2455152.4609 0.93657379023 0.01737 HATSouth r'
2455152.46428 0.95074926863 0.0164 HATSouth r'
2455152.46771 1.00815196281 0.01605 HATSouth r'
2455152.48183 0.984613985005 0.01678 HATSouth r'
2455152.48523 0.998890769636 0.02051 HATSouth r'
2455152.48844 0.967257264198 0.01535 HATSouth r'
2455152.49184 1.00570358906 0.01603 HATSouth r'
2455152.49523 1.02636539284 0.01605 HATSouth r'
2455152.49857 0.976620868318 0.01573 HATSouth r'
2455152.50196 0.98341765323 0.01683 HATSouth r'
2455152.50533 1.00405614859 0.01677 HATSouth r'
2455152.50868 0.99482341812 0.01631 HATSouth r'
2455152.51207 0.976737810457 0.01871 HATSouth r'
2455152.51542 1.01386002546 0.01547 HATSouth r'
2455152.51881 0.970344614881 0.01636 HATSouth r'
2455152.5222 1.05724100778 0.01682 HATSouth r'
2455152.52547 0.988348255397 0.01517 HATSouth r'
2455152.52893 1.02153676156 0.0147 HATSouth r'
2455152.53229 1.13132139404 0.01877 HATSouth r'
2455152.53559 0.985085666706 0.01467 HATSouth r'
2455152.53898 0.994676826324 0.01477 HATSouth r'
2455152.54239 1.03042882726 0.02069 HATSouth r'
2455152.54565 0.975856591623 0.015 HATSouth r'
2455152.54907 1.00986192912 0.01526 HATSouth r'
2455152.55239 0.983145962428 0.01584 HATSouth r'
2455152.55566 0.97923290822 0.0145 HATSouth r'
2455152.55907 0.975973442247 0.01603 HATSouth r'
2455152.56241 1.03640619436 0.01494 HATSouth r'
2455152.56578 0.962405286674 0.01537 HATSouth r'
2455152.56908 0.949655307939 0.01883 HATSouth r'
2455152.57234 0.999958554327 0.01516 HATSouth r'
2455152.57569 1.00784559042 0.01528 HATSouth r'
2455152.57907 1.0177614571 0.01848 HATSouth r'
2455152.5824 0.981146818654 0.0157 HATSouth r'
2455152.5858 0.952125068837 0.01446 HATSouth r'
2455152.58916 1.00468518908 0.01953 HATSouth r'
2455152.59246 1.02331655474 0.0154 HATSouth r'
2455152.59584 0.968380420632 0.01778 HATSouth r'
2455152.59924 0.914909211109 0.01952 HATSouth r'
2455152.60253 1.00817981946 0.01529 HATSouth r'
2455152.60592 1.0159258243 0.01689 HATSouth r'
2455152.60928 0.983626000357 0.01633 HATSouth r'
2455152.61263 1.00431511755 0.01599 HATSouth r'
2455152.61602 1.04449412131 0.01531 HATSouth r'
2455152.61625 1.02536384531 0.03204 HATSouth r'
2455152.61959 0.972312793163 0.03082 HATSouth r'
2455152.62286 0.997153458758 0.02575 HATSouth r'
2455152.62614 0.964757136905 0.02668 HATSouth r'
2455152.62943 1.01650612537 0.02449 HATSouth r'
2455152.63267 0.985330667474 0.0247 HATSouth r'
2455152.63596 0.975254583309 0.02953 HATSouth r'
2455152.64253 0.987229217447 0.02823 HATSouth r'
2455152.6458 0.956696092176 0.02808 HATSouth r'
2455152.65885 0.887879441119 0.02841 HATSouth r'
2455152.66212 0.936668682835 0.0268 HATSouth r'
2455152.67845 0.999691501193 0.02527 HATSouth r'
2455152.68499 1.05445973337 0.02761 HATSouth r'
2455152.68825 1.08087133652 0.02559 HATSouth r'
2455152.69807 0.985267142906 0.0255 HATSouth r'
2455152.70137 0.950215258469 0.02555 HATSouth r'
2455152.70464 0.985766374858 0.0274 HATSouth r'
2455152.70791 1.01797708032 0.02825 HATSouth r'
2455152.71119 1.14001351505 0.02367 HATSouth r'
2455152.71447 1.01036431734 0.02472 HATSouth r'
2455152.71776 1.06059603697 0.02543 HATSouth r'
2455152.7341 1.01710549352 0.02566 HATSouth r'
2455152.73739 1.03011568504 0.02548 HATSouth r'
2455152.74066 0.984867939388 0.02512 HATSouth r'
2455152.74394 1.01020613113 0.02354 HATSouth r'
2455152.75049 0.956422974772 0.02655 HATSouth r'
2455152.75377 1.03461316425 0.02696 HATSouth r'
2455152.75703 1.00557391721 0.02679 HATSouth r'
2455152.76032 0.979287024126 0.02551 HATSouth r'
2455152.7636 1.00476847396 0.02432 HATSouth r'
2455152.76688 0.963212256108 0.02518 HATSouth r'
2455152.77014 0.955304888215 0.02803 HATSouth r'
2455152.77667 0.997346343989 0.02426 HATSouth r'
2455152.77997 1.03561420785 0.02528 HATSouth r'
2455152.78325 0.946215373701 0.02491 HATSouth r'
2455152.78982 0.920954130398 0.02334 HATSouth r'
2455152.79311 1.02031436236 0.02394 HATSouth r'
2455152.7964 0.985457728897 0.02394 HATSouth r'
2455152.79972 1.07494439615 0.02658 HATSouth r'
2455152.80298 0.985521265753 0.02406 HATSouth r'
2455152.80626 0.976755802798 0.02532 HATSouth r'
2455152.80955 1.0106528383 0.02562 HATSouth r'
2455152.81611 1.00203294369 0.02388 HATSouth r'
2455152.81937 1.00266995153 0.02426 HATSouth r'
2455152.82264 0.974814543706 0.02512 HATSouth r'
2455152.82594 0.968549898613 0.02545 HATSouth r'
2455152.82923 1.01599132557 0.02683 HATSouth r'
2455152.83252 0.969219180316 0.02632 HATSouth r'
2455152.83578 1.04975028206 0.02629 HATSouth r'
2455152.84565 1.00615757224 0.02518 HATSouth r'
2455152.85223 0.963602681774 0.02648 HATSouth r'
2455152.8555 1.06283537288 0.03289 HATSouth r'
2455152.85876 0.98356258569 0.02841 HATSouth r'
2455153.61318 0.978917291701 0.02745 HATSouth r'
2455153.61978 0.971408725221 0.03017 HATSouth r'
2455153.62635 1.0225345709 0.02705 HATSouth r'
2455153.63286 0.982458014952 0.02894 HATSouth r'
2455153.63615 1.03571913512 0.0275 HATSouth r'
2455153.63944 0.981336607627 0.02857 HATSouth r'
2455153.64271 1.02415573199 0.02519 HATSouth r'
2455153.64599 0.990717877716 0.02881 HATSouth r'
2455153.64926 0.976135258516 0.02574 HATSouth r'
2455153.65256 0.969728143701 0.0262 HATSouth r'
2455153.65582 0.933525101156 0.02878 HATSouth r'
2455153.75192 0.976467965109 0.01399 HATSouth r'
2455153.75534 1.02213909595 0.01422 HATSouth r'
2455153.75875 1.03069459833 0.01453 HATSouth r'
2455153.76217 0.966446905897 0.01442 HATSouth r'
2455153.76556 1.01886818207 0.01445 HATSouth r'
2455153.76897 0.961235939049 0.01462 HATSouth r'
2455153.77237 0.991028171159 0.01415 HATSouth r'
2455153.77579 1.01197550389 0.01393 HATSouth r'
2455153.7792 1.01451389593 0.01456 HATSouth r'
2455153.78253 0.955806544827 0.01466 HATSouth r'
2455153.78582 0.983770963522 0.01391 HATSouth r'
2455153.78914 1.01300129371 0.01416 HATSouth r'
2455153.79256 1.02323173242 0.01411 HATSouth r'
2455153.79594 0.965619438975 0.01436 HATSouth r'
2455153.79936 1.00821696286 0.01459 HATSouth r'
2455153.81413 1.01846474469 0.01436 HATSouth r'
2455153.81755 1.01245096813 0.01431 HATSouth r'
2455153.82082 0.995996930498 0.01436 HATSouth r'
2455153.82421 0.981526433312 0.01456 HATSouth r'
2455153.8276 0.97725072208 0.01549 HATSouth r'
2455153.831 0.962325513258 0.01453 HATSouth r'
2455153.8344 1.05832242847 0.01394 HATSouth r'
2455153.83778 0.992398273391 0.0143 HATSouth r'
2455153.84117 0.977484771209 0.02008 HATSouth r'
2455153.84448 0.973307343291 0.01532 HATSouth r'
2455153.84784 1.00054816544 0.01453 HATSouth r'
2455153.85126 1.01464472062 0.01429 HATSouth r'
2455153.85463 0.961909026171 0.01502 HATSouth r'
2455153.85805 0.968924639408 0.01547 HATSouth r'
2455153.86145 0.959961907437 0.01699 HATSouth r'
2455153.86484 1.02801156395 0.01807 HATSouth r'
2455154.35761 0.981653004167 0.01629 HATSouth r'
2455154.36698 1.02452367816 0.01782 HATSouth r'
2455154.37039 1.01714296576 0.01761 HATSouth r'
2455154.37383 0.981544513863 0.01693 HATSouth r'
2455154.37723 1.03837446569 0.01782 HATSouth r'
2455154.38057 1.00057581199 0.0173 HATSouth r'
2455154.38391 1.00695485458 0.01655 HATSouth r'
2455154.38726 1.06709233414 0.01821 HATSouth r'
2455154.39062 0.989495902195 0.01592 HATSouth r'
2455154.39402 0.969996126511 0.01787 HATSouth r'
2455154.40066 0.999185216993 0.01597 HATSouth r'
2455154.40407 0.987420182974 0.01632 HATSouth r'
2455154.40744 0.947759180661 0.01841 HATSouth r'
2455154.41075 0.99378857589 0.01609 HATSouth r'
2455154.41414 0.9963272302 0.01871 HATSouth r'
2455154.4175 1.01688068906 0.01907 HATSouth r'
2455154.42078 1.01337456593 0.01698 HATSouth r'
2455154.42417 0.986901933893 0.01725 HATSouth r'
2455154.42753 0.977034726471 0.01845 HATSouth r'
2455154.43085 0.955498478858 0.01627 HATSouth r'
2455154.43425 0.956070680425 0.01855 HATSouth r'
2455154.43758 1.04191910144 0.01712 HATSouth r'
2455154.44091 1.01491576829 0.01572 HATSouth r'
2455154.44432 0.974141398198 0.01938 HATSouth r'
2455154.44763 1.0242594983 0.01638 HATSouth r'
2455154.45103 1.00351068257 0.01751 HATSouth r'
2455154.45439 1.09088256322 0.02083 HATSouth r'
2455154.45767 0.956502258888 0.0172 HATSouth r'
2455154.46106 0.974464450011 0.01595 HATSouth r'
2455154.46439 0.994576056996 0.0206 HATSouth r'
2455154.4677 0.976665844407 0.01547 HATSouth r'
2455154.47107 0.999130001503 0.01612 HATSouth r'
2455154.47444 1.04470578598 0.01892 HATSouth r'
2455154.47771 1.01498120444 0.01574 HATSouth r'
2455154.48106 0.981065491759 0.01577 HATSouth r'
2455154.48441 0.987602089248 0.01638 HATSouth r'
2455154.48774 0.980008855371 0.01675 HATSouth r'
2455154.4911 1.01237637074 0.01725 HATSouth r'
2455154.49442 1.03852749748 0.01678 HATSouth r'
2455154.49778 0.997208565017 0.01594 HATSouth r'
2455154.50113 1.10115891704 0.01978 HATSouth r'
2455154.50437 0.993239539745 0.01585 HATSouth r'
2455154.50766 0.979972751175 0.01589 HATSouth r'
2455154.51094 0.985775454144 0.02023 HATSouth r'
2455154.51417 0.966384598771 0.01541 HATSouth r'
2455154.51745 1.00919246673 0.01624 HATSouth r'
2455154.5207 0.984487032371 0.01481 HATSouth r'
2455154.52714 1.05595643227 0.01821 HATSouth r'
2455154.53042 0.991311170468 0.01501 HATSouth r'
2455154.53369 1.01143505121 0.0159 HATSouth r'
2455154.53697 0.998182611231 0.02285 HATSouth r'
2455154.54017 1.024580297 0.01534 HATSouth r'
2455154.54345 1.02232739827 0.01555 HATSouth r'
2455154.54671 0.978331416598 0.01583 HATSouth r'
2455154.54996 1.0020883196 0.01529 HATSouth r'
2455154.55324 0.962635780358 0.01897 HATSouth r'
2455154.55652 0.980469300476 0.01532 HATSouth r'
2455154.55981 1.00363084454 0.01566 HATSouth r'
2455154.56308 0.944482683907 0.02061 HATSouth r'
2455154.56638 0.987092836112 0.01541 HATSouth r'
2455154.56977 1.00964802482 0.01628 HATSouth r'
2455154.57315 0.9939441913 0.01972 HATSouth r'
2455154.57648 1.00050208956 0.01548 HATSouth r'
2455154.5799 1.00459265841 0.01628 HATSouth r'
2455154.58323 0.958071673642 0.0183 HATSouth r'
2455154.58651 0.973845361452 0.01515 HATSouth r'
2455154.58987 0.96786325021 0.01784 HATSouth r'
2455154.59319 0.994566896654 0.01626 HATSouth r'
2455154.59654 1.0031225653 0.01503 HATSouth r'
2455154.5999 1.0384988023 0.01912 HATSouth r'
2455154.60319 0.992443976072 0.01594 HATSouth r'
2455154.60659 0.99730041555 0.0165 HATSouth r'
2455154.60996 1.04289839719 0.0197 HATSouth r'
2455154.61324 1.01453258414 0.01524 HATSouth r'
2455154.61661 0.980695087869 0.01721 HATSouth r'
2455154.61998 1.01772396207 0.01892 HATSouth r'
2455154.6233 1.00693630595 0.01635 HATSouth r'
2455154.62668 0.988102504311 0.01736 HATSouth r'
2455154.71679 1.01288933885 0.01688 HATSouth r'
2455154.72037 0.988002401018 0.01389 HATSouth r'
2455154.72377 1.02102881802 0.01401 HATSouth r'
2455154.72717 1.01488772552 0.01307 HATSouth r'
2455154.73057 0.993578076172 0.01329 HATSouth r'
2455154.73388 0.97844856356 0.0137 HATSouth r'
2455154.73732 1.02446706245 0.01314 HATSouth r'
2455154.74071 0.963780200297 0.0139 HATSouth r'
2455154.74414 1.0079384207 0.01451 HATSouth r'
2455154.74756 0.98987874719 0.01475 HATSouth r'
2455154.75097 1.00249450318 0.0136 HATSouth r'
2455154.75435 0.949148137796 0.01407 HATSouth r'
2455154.75776 0.987020107103 0.01379 HATSouth r'
2455154.76117 0.998302135207 0.014 HATSouth r'
2455154.76456 1.01056906566 0.01355 HATSouth r'
2455154.76795 0.997079988483 0.0142 HATSouth r'
2455154.77137 1.02101001014 0.01355 HATSouth r'
2455154.77475 0.991119452431 0.01337 HATSouth r'
2455154.77812 1.00822624892 0.0138 HATSouth r'
2455154.78151 1.02958450994 0.01329 HATSouth r'
2455154.78489 1.01274008496 0.01412 HATSouth r'
2455154.78829 1.0301251728 0.01483 HATSouth r'
2455154.79166 1.06574670843 0.01319 HATSouth r'
2455154.79505 0.999249638921 0.01345 HATSouth r'
2455154.79844 1.01812710602 0.01371 HATSouth r'
2455154.80186 0.999838832032 0.01357 HATSouth r'
2455154.80525 0.999424519379 0.01369 HATSouth r'
2455154.80866 0.962493931559 0.0138 HATSouth r'
2455154.81205 1.00628731936 0.01357 HATSouth r'
2455154.81545 1.01733034768 0.01377 HATSouth r'
2455154.81884 0.974275990103 0.01349 HATSouth r'
2455154.82225 0.976261134163 0.01351 HATSouth r'
2455154.82898 1.01032709482 0.01304 HATSouth r'
2455154.83237 1.01220854669 0.01358 HATSouth r'
2455154.83574 0.99669435834 0.01344 HATSouth r'
2455154.83914 1.01493446391 0.01352 HATSouth r'
2455154.84253 1.00954573878 0.01428 HATSouth r'
2455154.84593 0.99703407231 0.01451 HATSouth r'
2455154.84927 0.989031218044 0.01475 HATSouth r'
2455154.85264 1.02954657934 0.01347 HATSouth r'
2455154.85603 1.03148282257 0.0145 HATSouth r'
2455154.85938 1.01560773533 0.01514 HATSouth r'
2455154.86279 1.08065234447 0.01529 HATSouth r'
2455155.3584 0.973845361452 0.01746 HATSouth r'
2455155.36189 1.02146149472 0.01725 HATSouth r'
2455155.36524 1.02319403586 0.01796 HATSouth r'
2455155.36854 1.0127960526 0.01711 HATSouth r'
2455155.37182 0.994841743613 0.01717 HATSouth r'
2455155.37516 0.998329719696 0.01813 HATSouth r'
2455155.37852 0.995006688245 0.0167 HATSouth r'
2455155.3819 1.02521275325 0.01788 HATSouth r'
2455155.38528 0.955753726465 0.01753 HATSouth r'
2455155.38866 1.03249985657 0.01731 HATSouth r'
2455155.39205 1.01019682683 0.01671 HATSouth r'
2455155.39543 0.979494496137 0.01728 HATSouth r'
2455155.39882 0.99581347798 0.01767 HATSouth r'
2455155.40222 0.999507368173 0.0164 HATSouth r'
2455155.40559 1.01674021151 0.0181 HATSouth r'
2455155.40897 1.00057581199 0.01706 HATSouth r'
2455155.41234 1.03217657824 0.01624 HATSouth r'
2455155.41571 1.01442980325 0.01693 HATSouth r'
2455155.4191 1.0258455999 0.01612 HATSouth r'
2455155.42248 1.01001075884 0.01601 HATSouth r'
2455155.42586 0.934144368508 0.01649 HATSouth r'
2455155.42923 1.01591646732 0.01629 HATSouth r'
2455155.43259 1.01839908395 0.01673 HATSouth r'
2455155.43597 1.02618579824 0.01719 HATSouth r'
2455155.43935 0.988821726009 0.01633 HATSouth r'
2455155.44274 0.982982983977 0.01612 HATSouth r'
2455155.44944 1.0180520904 0.01515 HATSouth r'
2455155.45282 1.01317858087 0.01575 HATSouth r'
2455155.4562 1.03107439021 0.01481 HATSouth r'
2455155.45958 1.01804271384 0.01481 HATSouth r'
2455155.46294 0.983209350234 0.01493 HATSouth r'
2455155.46631 0.981607798417 0.01516 HATSouth r'
2455155.46967 1.00975032122 0.01481 HATSouth r'
2455155.47304 1.0104108474 0.01524 HATSouth r'
2455155.47642 1.0347465808 0.01515 HATSouth r'
2455155.4798 0.985140106056 0.0144 HATSouth r'
2455155.48319 1.01708675792 0.01632 HATSouth r'
2455155.4866 0.970148016308 0.01455 HATSouth r'
2455155.48998 0.986638367715 0.01487 HATSouth r'
2455155.49338 0.953687301562 0.01475 HATSouth r'
2455155.49675 0.950101491803 0.01516 HATSouth r'
2455155.50013 1.01136984368 0.01464 HATSouth r'
2455155.50352 0.997135090682 0.01385 HATSouth r'
2455155.50691 0.977862968987 0.01396 HATSouth r'
2455155.51029 1.02423119735 0.01428 HATSouth r'
2455155.51368 0.978511648504 0.01458 HATSouth r'
2455155.51708 0.97406065198 0.01469 HATSouth r'
2455155.52047 1.00144245761 0.01372 HATSouth r'
2455155.52385 0.995575040222 0.01458 HATSouth r'
2455155.52725 1.00605563981 0.01415 HATSouth r'
2455155.53063 1.01015961049 0.01397 HATSouth r'
2455155.53402 1.011099743 0.01469 HATSouth r'
2455155.53742 0.997530078897 0.01404 HATSouth r'
2455155.54079 1.00709398014 0.0139 HATSouth r'
2455155.54418 0.9782323032 0.01524 HATSouth r'
2455155.54757 1.02383506622 0.0139 HATSouth r'
2455155.55097 0.980126203193 0.01446 HATSouth r'
2455155.55435 1.01451389593 0.01446 HATSouth r'
2455155.55774 1.00600004466 0.0145 HATSouth r'
2455155.56114 0.989860513117 0.01485 HATSouth r'
2455155.56445 1.01654357553 0.01412 HATSouth r'
2455155.56784 0.995611719238 0.01397 HATSouth r'
2455155.57122 0.999949344411 0.01405 HATSouth r'
2455155.57463 1.02041773946 0.01377 HATSouth r'
2455155.57802 1.01339323315 0.01345 HATSouth r'
2455155.58143 1.00438912095 0.01414 HATSouth r'
2455155.58482 0.972196380819 0.01435 HATSouth r'
2455155.58821 1.00908093282 0.01367 HATSouth r'
2455155.5916 1.00256837243 0.01346 HATSouth r'
2455155.59504 0.983852514691 0.01388 HATSouth r'
2455155.59845 0.996529133939 0.01433 HATSouth r'
2455155.60185 0.976315085838 0.01364 HATSouth r'
2455155.60526 0.992544529381 0.01351 HATSouth r'
2455155.60866 0.974078595006 0.01461 HATSouth r'
2455155.61204 0.999498162412 0.01376 HATSouth r'
2455155.61539 1.01692751922 0.01475 HATSouth r'
2455155.61881 1.01226448495 0.01397 HATSouth r'
2455155.6222 1.02629922275 0.01487 HATSouth r'
2455155.62558 0.996749439228 0.01568 HATSouth r'
2455155.62896 0.974258043441 0.01868 HATSouth r'
2455155.78755 0.979133703494 0.01358 HATSouth r'
2455155.79095 0.966838642686 0.01408 HATSouth r'
2455155.79437 0.986983744609 0.01417 HATSouth r'
2455155.7978 0.961660991888 0.01447 HATSouth r'
2455155.80123 1.01930933132 0.01479 HATSouth r'
2455155.80464 0.989222532143 0.01298 HATSouth r'
2455155.80806 0.992352572813 0.01327 HATSouth r'
2455155.8115 1.02559997125 0.02231 HATSouth r'
2455155.82578 0.994374548964 0.01393 HATSouth r'
2455155.82912 1.03549975387 0.01392 HATSouth r'
2455155.83245 1.04247584305 0.01301 HATSouth r'
2455155.83575 0.987301961864 0.01366 HATSouth r'
2455155.83909 0.96426854488 0.02088 HATSouth r'
2455155.84236 0.946494293703 0.01581 HATSouth r'
2455155.84566 0.993578076172 0.01351 HATSouth r'
2455155.849 1.00194988555 0.01393 HATSouth r'
2455155.85238 0.967756283922 0.01469 HATSouth r'
2455155.85581 1.01199414534 0.01556 HATSouth r'
2455155.85921 1.01761148528 0.016 HATSouth r'
2455155.86262 0.992983426693 0.02016 HATSouth r'
2455156.3594 0.959634824864 0.01877 HATSouth r'
2455156.36284 0.944421792821 0.01822 HATSouth r'
2455156.36621 1.01530844847 0.02236 HATSouth r'
2455156.36954 0.994786768146 0.01572 HATSouth r'
2455156.37294 1.00837483758 0.01552 HATSouth r'
2455156.37629 1.08985820969 0.01884 HATSouth r'
2455156.37965 1.02061512484 0.0166 HATSouth r'
2455156.38303 1.01513078862 0.01632 HATSouth r'
2455156.38642 0.985366969066 0.0197 HATSouth r'
2455156.38975 0.999590223835 0.01643 HATSouth r'
2455156.39314 1.01437374534 0.01599 HATSouth r'
2455156.39652 0.974267016731 0.01913 HATSouth r'
2455156.39983 0.959846973831 0.01761 HATSouth r'
2455156.40325 0.956748962616 0.01689 HATSouth r'
2455156.40665 0.952265389511 0.01818 HATSouth r'
2455156.40997 0.982829084692 0.01631 HATSouth r'
2455156.4133 0.992051001782 0.01747 HATSouth r'
2455156.41657 1.05553830919 0.01662 HATSouth r'
2455156.41984 0.984931438218 0.01596 HATSouth r'
2455156.42324 1.05178264395 0.0188 HATSouth r'
2455156.42655 0.967916737788 0.01639 HATSouth r'
2455156.42998 1.05460542243 0.01575 HATSouth r'
2455156.43667 1.00785487306 0.01597 HATSouth r'
2455156.44004 1.01669338997 0.01583 HATSouth r'
2455156.44344 0.969844260494 0.01908 HATSouth r'
2455156.44674 0.948641238511 0.01596 HATSouth r'
2455156.45016 0.922456722128 0.01517 HATSouth r'
2455156.45355 0.976117277606 0.01786 HATSouth r'
2455156.45685 0.976108287275 0.0152 HATSouth r'
2455156.46023 0.957374818063 0.01721 HATSouth r'
2455156.4636 0.999663879078 0.01706 HATSouth r'
2455156.4669 0.974697831835 0.0157 HATSouth r'
2455156.47028 0.984178786975 0.01846 HATSouth r'
2455156.47363 0.994145612121 0.0154 HATSouth r'
2455156.47698 1.00426886819 0.01505 HATSouth r'
2455156.48035 1.06234603178 0.01968 HATSouth r'
2455156.48368 0.978745999622 0.01559 HATSouth r'
2455156.48706 1.05267425105 0.01535 HATSouth r'
2455156.49041 1.04541806378 0.01855 HATSouth r'
2455156.49371 1.00679720217 0.01548 HATSouth r'
2455156.49712 1.01668402592 0.01437 HATSouth r'
2455156.50052 0.975586989731 0.01713 HATSouth r'
2455156.50383 0.955023371841 0.01494 HATSouth r'
2455156.50722 0.942484029998 0.014 HATSouth r'
2455156.51062 1.04648739113 0.01753 HATSouth r'
2455156.51391 0.949017017192 0.01398 HATSouth r'
2455156.51734 0.945144039882 0.01607 HATSouth r'
2455156.5207 0.992078413543 0.01597 HATSouth r'
2455156.52405 0.987993301221 0.01488 HATSouth r'
2455156.52744 1.01828653255 0.01605 HATSouth r'
2455156.53076 0.992398273391 0.01556 HATSouth r'
2455156.53411 1.01378532424 0.0148 HATSouth r'
2455156.53748 0.978016090638 0.01595 HATSouth r'
2455156.55397 0.973101181814 0.01462 HATSouth r'
2455156.55735 0.945004768571 0.01828 HATSouth r'
2455156.56065 0.975389329016 0.01375 HATSouth r'
2455156.56406 1.03717968081 0.01424 HATSouth r'
2455156.56745 1.04566843881 0.01633 HATSouth r'
2455156.57075 1.03777212218 0.01424 HATSouth r'
2455156.57416 0.997511703883 0.01499 HATSouth r'
2455156.57751 0.992425694747 0.01461 HATSouth r'
2455156.5809 0.985512188808 0.0151 HATSouth r'
2455156.58424 1.06043975328 0.0169 HATSouth r'
2455156.58758 0.983843453116 0.01459 HATSouth r'
2455156.59096 1.01561708947 0.01516 HATSouth r'
2455156.59434 1.03818320766 0.01603 HATSouth r'
2455156.59765 0.981363723334 0.01509 HATSouth r'
2455156.60098 0.974195232729 0.01481 HATSouth r'
2455156.60769 0.982729515641 0.01422 HATSouth r'
2455156.6111 0.971006193419 0.01459 HATSouth r'
2455156.6145 0.916596089353 0.01582 HATSouth r'
2455156.61782 0.993010864218 0.01511 HATSouth r'
2455156.62122 1.00983402599 0.017 HATSouth r'
2455156.62458 1.02141445577 0.0171 HATSouth r'
2455156.62789 1.03615803708 0.01727 HATSouth r'
2455157.34513 1.02786954871 0.01874 HATSouth r'
2455157.34871 1.02613854172 0.01909 HATSouth r'
2455157.35208 1.07553859654 0.01771 HATSouth r'
2455157.35545 1.00068640583 0.0179 HATSouth r'
2455157.35881 1.03292788065 0.01729 HATSouth r'
2455157.36218 1.04779904915 0.01712 HATSouth r'
2455157.36557 0.969165620764 0.01793 HATSouth r'
2455157.36893 1.01703992042 0.01762 HATSouth r'
2455157.3723 1.01343990271 0.01666 HATSouth r'
2455157.37571 1.03480376459 0.01566 HATSouth r'
2455157.37909 0.997759795132 0.01673 HATSouth r'
2455157.38251 0.977187718429 0.01657 HATSouth r'
2455157.38592 1.00428736768 0.016 HATSouth r'
2455157.38936 0.991694717807 0.01715 HATSouth r'
2455157.39277 0.949288019741 0.01636 HATSouth r'
2455157.39618 1.02799262745 0.016 HATSouth r'
2455157.39956 1.03879535739 0.01482 HATSouth r'
2455157.40299 1.02669630729 0.01566 HATSouth r'
2455157.40646 0.975191708349 0.01538 HATSouth r'
2455157.42287 0.990088463166 0.01562 HATSouth r'
2455157.42637 0.981336607627 0.01638 HATSouth r'
2455157.42972 0.98313690736 0.01721 HATSouth r'
2455157.43308 1.01060629709 0.01645 HATSouth r'
2455157.43644 1.01504664481 0.01753 HATSouth r'
2455157.43981 1.0395993517 0.01424 HATSouth r'
2455157.44318 1.06373634949 0.01511 HATSouth r'
2455157.44654 1.04853275043 0.0182 HATSouth r'
2455157.44989 1.04297524362 0.01424 HATSouth r'
2455157.4533 1.01458865083 0.01546 HATSouth r'
2455157.4567 1.07390533526 0.01748 HATSouth r'
2455157.46002 0.99891837039 0.01512 HATSouth r'
2455157.46343 0.950582905424 0.01543 HATSouth r'
2455157.46682 1.02554329607 0.01762 HATSouth r'
2455157.47012 1.010448073 0.01505 HATSouth r'
2455157.47354 0.997107539202 0.01505 HATSouth r'
2455157.47692 0.97725072208 0.01808 HATSouth r'
2455157.48024 1.02511833201 0.01463 HATSouth r'
2455157.48366 1.01649676305 0.0144 HATSouth r'
2455157.48707 0.995648399605 0.01761 HATSouth r'
2455157.49038 1.02671521991 0.01543 HATSouth r'
2455157.49382 0.985711900901 0.01683 HATSouth r'
2455157.49719 0.9978149349 0.01577 HATSouth r'
2455157.50052 0.995776791531 0.01572 HATSouth r'
2455157.50392 0.977944030404 0.0166 HATSouth r'
2455157.50726 0.998578014394 0.01487 HATSouth r'
2455157.51065 0.96868371797 0.01524 HATSouth r'
2455157.51402 0.994017430513 0.01771 HATSouth r'
2455157.51736 1.04500411354 0.01427 HATSouth r'
2455157.52075 1.04648739113 0.01399 HATSouth r'
2455157.52414 1.0704589066 0.01862 HATSouth r'
2455157.52745 0.977853962578 0.01513 HATSouth r'
2455157.53084 1.01216193384 0.01556 HATSouth r'
2455157.53418 0.98439636194 0.01688 HATSouth r'
2455157.5375 1.01285202332 0.01398 HATSouth r'
2455157.54089 0.98356258569 0.01511 HATSouth r'
2455157.54426 1.01100662156 0.01662 HATSouth r'
2455157.54755 1.0094434631 0.01472 HATSouth r'
2455157.55095 1.03046679036 0.01504 HATSouth r'
2455157.55432 1.01228313172 0.01561 HATSouth r'
2455157.55767 1.00769707975 0.01446 HATSouth r'
2455157.56105 0.987920505866 0.01596 HATSouth r'
2455157.56437 1.01837094494 0.01504 HATSouth r'
2455157.56775 1.00947135544 0.01525 HATSouth r'
2455157.57116 1.02608183678 0.01605 HATSouth r'
2455157.57448 0.99183173496 0.01507 HATSouth r'
2455157.57788 0.987492941463 0.01537 HATSouth r'
2455157.58122 1.08831345886 0.01563 HATSouth r'
2455157.58452 0.973854330941 0.01483 HATSouth r'
2455157.5879 0.990827381954 0.01553 HATSouth r'
2455157.59129 0.934084143936 0.01719 HATSouth r'
2455157.59459 1.01075523651 0.01452 HATSouth r'
2455157.59801 0.996611742716 0.01538 HATSouth r'
2455157.60139 0.943413311892 0.01773 HATSouth r'
2455157.60471 1.00851415934 0.01467 HATSouth r'
2455157.60811 0.976674839873 0.01537 HATSouth r'
2455157.61148 1.02800209565 0.01575 HATSouth r'
2455157.6148 1.00163617249 0.01513 HATSouth r'
2455157.61815 1.04334034147 0.0161 HATSouth r'
2455157.62151 0.986029708096 0.01465 HATSouth r'
2455157.62488 1.03783903198 0.01602 HATSouth r'
2455157.62824 1.01852102868 0.02052 HATSouth r'
2455158.34207 1.0016823006 0.02018 HATSouth r'
2455158.34903 1.04276392957 0.0187 HATSouth r'
2455158.3524 0.995483348595 0.01908 HATSouth r'
2455158.35578 0.987365617626 0.01631 HATSouth r'
2455158.35913 1.02940435205 0.01743 HATSouth r'
2455158.36251 1.01557967344 0.01827 HATSouth r'
2455158.36585 1.00940627451 0.01778 HATSouth r'
2455158.36923 1.01618785472 0.01649 HATSouth r'
2455158.37262 0.995400833351 0.01853 HATSouth r'
2455158.37602 0.991146838451 0.0179 HATSouth r'
2455158.37941 0.981146818654 0.01756 HATSouth r'
2455158.38281 1.05280999664 0.01712 HATSouth r'
2455158.38622 0.976728814411 0.01663 HATSouth r'
2455158.38965 0.998090679449 0.01647 HATSouth r'
2455158.39304 1.01133258412 0.01658 HATSouth r'
2455158.39644 1.07151437072 0.01669 HATSouth r'
2455158.39983 1.03942701483 0.01628 HATSouth r'
2455158.40322 1.01811772876 0.016 HATSouth r'
2455158.4066 0.972142656746 0.01565 HATSouth r'
2455158.40991 1.01375731271 0.01561 HATSouth r'
2455158.41333 1.01006657564 0.01624 HATSouth r'
2455158.41671 0.991155967293 0.01591 HATSouth r'
2455158.42013 0.999139203873 0.01565 HATSouth r'
2455158.42353 0.985975219587 0.01448 HATSouth r'
2455158.42692 0.969942524025 0.01427 HATSouth r'
2455158.43033 0.977187718429 0.0148 HATSouth r'
2455158.43371 0.995923545435 0.01527 HATSouth r'
2455158.43711 0.990571890891 0.01554 HATSouth r'
2455158.44049 0.935220461286 0.01511 HATSouth r'
2455158.44387 0.996923882121 0.01482 HATSouth r'
2455158.44725 1.03038137535 0.01472 HATSouth r'
2455158.45066 1.01485033637 0.01487 HATSouth r'
2455158.45407 0.986011544925 0.01462 HATSouth r'
2455158.45745 1.00745579658 0.01493 HATSouth r'
2455158.46086 0.954645214846 0.01408 HATSouth r'
2455158.46429 1.00005065816 0.01475 HATSouth r'
2455158.46769 1.00231908553 0.01463 HATSouth r'
2455158.47107 0.992316013867 0.01442 HATSouth r'
2455158.47446 1.01216193384 0.01428 HATSouth r'
2455158.47791 0.997383088263 0.01409 HATSouth r'
2455158.4813 0.970389301931 0.01432 HATSouth r'
2455158.4847 0.962892934592 0.01484 HATSouth r'
2455158.48811 1.00429661755 0.0144 HATSouth r'
2455158.49148 0.980369970492 0.01443 HATSouth r'
2455158.49487 0.987592993138 0.01515 HATSouth r'
2455158.49828 1.00007829096 0.01418 HATSouth r'
2455158.50169 0.986102364127 0.01474 HATSouth r'
2455158.50505 1.00220831125 0.01422 HATSouth r'
2455158.50844 0.982829084692 0.0146 HATSouth r'
2455158.51185 1.00489804195 0.01492 HATSouth r'
2455158.51523 1.01542067071 0.01408 HATSouth r'
2455158.51862 0.999277249591 0.01398 HATSouth r'
2455158.52201 1.0093690873 0.01466 HATSouth r'
2455158.52541 0.985484958476 0.01498 HATSouth r'
2455158.52881 1.01630017415 0.01501 HATSouth r'
2455158.53219 0.983689419113 0.01538 HATSouth r'
2455158.53558 0.990599261782 0.01512 HATSouth r'
2455158.53899 1.02057752468 0.01473 HATSouth r'
2455158.54239 0.989887864352 0.01528 HATSouth r'
2455158.54579 0.985221770722 0.01527 HATSouth r'
2455158.54918 0.985149179573 0.01454 HATSouth r'
2455158.55254 0.993852649872 0.01512 HATSouth r'
2455158.55594 1.0156732161 0.01434 HATSouth r'
2455158.55933 1.00981542433 0.01454 HATSouth r'
2455158.56269 0.982078039997 0.01504 HATSouth r'
2455158.56606 0.964401772705 0.01509 HATSouth r'
2455158.56943 0.984523302882 0.01481 HATSouth r'
2455158.57281 0.990617509463 0.01427 HATSouth r'
2455158.57619 0.963611556923 0.01439 HATSouth r'
2455158.57956 1.0076599555 0.01406 HATSouth r'
2455158.58294 0.956123516304 0.01563 HATSouth r'
2455158.58631 0.972724825702 0.01425 HATSouth r'
2455158.58967 0.961147410024 0.01502 HATSouth r'
2455158.59305 1.0610259359 0.01486 HATSouth r'
2455158.59644 1.0079384207 0.01541 HATSouth r'
2455158.59982 0.985303442157 0.01388 HATSouth r'
2455158.60319 0.968469615873 0.01527 HATSouth r'
2455158.60656 1.01314125468 0.01516 HATSouth r'
2455158.60993 1.00790128756 0.01515 HATSouth r'
2455158.61332 1.02004187292 0.01393 HATSouth r'
2455158.6167 1.01396274862 0.01499 HATSouth r'
2455158.62009 0.998651595052 0.01578 HATSouth r'
2455158.62345 1.03773388994 0.01591 HATSouth r'
2455158.62681 1.01842722375 0.01754 HATSouth r'
2455159.33634 1.01852102868 0.01977 HATSouth r'
2455159.33977 0.997732226391 0.01942 HATSouth r'
2455159.34318 1.04459032721 0.01964 HATSouth r'
2455159.34655 1.04290800268 0.02041 HATSouth r'
2455159.34993 1.01133258412 0.01906 HATSouth r'
2455159.35331 0.997015706433 0.01892 HATSouth r'
2455159.35676 1.03362260824 0.01886 HATSouth r'
2455159.36014 1.05769877168 0.01757 HATSouth r'
2455159.36354 1.006259515 0.01732 HATSouth r'
2455159.36692 1.03696954099 0.0186 HATSouth r'
2455159.37031 1.0487259151 0.01719 HATSouth r'
2455159.37372 1.04799207864 0.01813 HATSouth r'
2455159.37712 0.998440065272 0.01831 HATSouth r'
2455159.38052 0.996822885146 0.01679 HATSouth r'
2455159.38385 1.03775300588 0.01747 HATSouth r'
2455159.38727 0.989368320104 0.01597 HATSouth r'
2455159.39068 1.00846771661 0.01616 HATSouth r'
2455159.39408 1.01640314455 0.01583 HATSouth r'
2455159.39753 1.02135801188 0.01617 HATSouth r'
2455159.40092 1.00282695765 0.01724 HATSouth r'
2455159.40431 1.0238256364 0.0162 HATSouth r'
2455159.40768 1.05844915369 0.01504 HATSouth r'
2455159.41108 1.03718923363 0.01568 HATSouth r'
2455159.41448 1.06328576575 0.0145 HATSouth r'
2455159.41787 1.01702118602 0.01561 HATSouth r'
2455159.42125 1.04828168956 0.01592 HATSouth r'
2455159.42462 0.986920113466 0.01596 HATSouth r'
2455159.42802 1.01370129195 0.0162 HATSouth r'
2455159.43141 0.989523243355 0.01614 HATSouth r'
2455159.43479 1.00837483758 0.01706 HATSouth r'
2455159.43818 0.94355234866 0.01553 HATSouth r'
2455159.44158 1.01754587956 0.01524 HATSouth r'
2455159.44498 1.01148163058 0.01488 HATSouth r'
2455159.44837 1.02197906625 0.0144 HATSouth r'
2455159.45168 1.02157439706 0.0145 HATSouth r'
2455159.45505 0.985739137503 0.01474 HATSouth r'
2455159.45845 1.02141445577 0.01405 HATSouth r'
2455159.46188 0.975838615846 0.01421 HATSouth r'
2455159.46525 0.979999829197 0.01622 HATSouth r'
2455159.46865 1.00804054389 0.01376 HATSouth r'
2455159.47205 0.974455474903 0.01325 HATSouth r'
2455159.47546 0.976719818448 0.01471 HATSouth r'
2455159.47886 0.982204681984 0.01376 HATSouth r'
2455159.48226 0.979494496137 0.01367 HATSouth r'
2455159.48569 1.02044593504 0.01449 HATSouth r'
2455159.48912 0.992334293172 0.01358 HATSouth r'
2455159.49253 1.0012487802 0.01414 HATSouth r'
2455159.49594 1.01461668534 0.01403 HATSouth r'
2455159.49935 0.998109065128 0.01393 HATSouth r'
2455159.50277 1.02180965034 0.01327 HATSouth r'
2455159.50617 1.01345857114 0.0139 HATSouth r'
2455159.50957 1.01988217156 0.01366 HATSouth r'
2455159.51296 0.958822021447 0.01404 HATSouth r'
2455159.51635 0.998844770076 0.0136 HATSouth r'
2455159.51972 0.988949237615 0.01405 HATSouth r'
2455159.52314 1.01868989934 0.01538 HATSouth r'
2455159.52653 1.00918317177 0.0134 HATSouth r'
2455159.52994 1.01629081373 0.01442 HATSouth r'
2455159.53334 0.994685987679 0.01366 HATSouth r'
2455159.53675 1.02799262745 0.01339 HATSouth r'
2455159.54015 0.988584962357 0.015 HATSouth r'
2455159.54356 1.01493446391 0.01378 HATSouth r'
2455159.54705 0.987838617503 0.01514 HATSouth r'
2455159.55043 1.02029556765 0.01446 HATSouth r'
2455159.55382 1.03762875856 0.01503 HATSouth r'
2455159.55721 1.03035290525 0.01424 HATSouth r'
2455159.5606 0.986974654194 0.01354 HATSouth r'
2455159.564 1.00778989635 0.01335 HATSouth r'
2455159.56742 1.0338415918 0.01358 HATSouth r'
2455159.57082 1.00533314241 0.01407 HATSouth r'
2455159.57421 0.991749522396 0.01406 HATSouth r'
2455159.5776 1.01060629709 0.01498 HATSouth r'
2455159.58099 1.01104386911 0.01369 HATSouth r'
2455159.58439 1.01883064627 0.01332 HATSouth r'
2455159.58779 1.00823553507 0.01388 HATSouth r'
2455159.59117 1.02393880004 0.01327 HATSouth r'
2455159.59457 0.999387699898 0.01414 HATSouth r'
2455159.59797 1.04659342006 0.0136 HATSouth r'
2455159.60136 1.00550908755 0.01431 HATSouth r'
2455159.60476 0.979647873265 0.01406 HATSouth r'
2455159.60815 1.01215261152 0.01424 HATSouth r'
2455159.61157 1.03283274886 0.01429 HATSouth r'
2455159.61498 1.00257760646 0.01467 HATSouth r'
2455159.6184 1.00914599277 0.01453 HATSouth r'
2455159.62178 1.01431769052 0.01418 HATSouth r'
2455159.6252 1.00624097918 0.01531 HATSouth r'
2455159.62857 1.04131470175 0.01829 HATSouth r'
2455160.34837 0.991968771044 0.01984 HATSouth r'
2455160.35187 0.991895682776 0.01973 HATSouth r'
2455160.35523 1.01237637074 0.01948 HATSouth r'
2455160.3586 1.01874619578 0.01952 HATSouth r'
2455160.36197 1.01798645627 0.01965 HATSouth r'
2455160.36533 1.01292665576 0.01886 HATSouth r'
2455160.36871 1.04625609258 0.0193 HATSouth r'
2455160.37209 1.03658757765 0.01795 HATSouth r'
2455160.37547 0.982910557782 0.01813 HATSouth r'
2455160.37885 1.03405109775 0.01945 HATSouth r'
2455160.38224 1.00690848366 0.02349 HATSouth r'
2455160.38902 0.981969502718 0.01905 HATSouth r'
2455160.39243 0.99472263394 0.01748 HATSouth r'
2455160.39583 0.973154958859 0.01792 HATSouth r'
2455160.39923 0.959590633065 0.01844 HATSouth r'
2455160.40258 1.01325323737 0.01682 HATSouth r'
2455160.406 0.98167108705 0.01854 HATSouth r'
2455160.4094 0.999903296102 0.01757 HATSouth r'
2455160.41279 1.0033258461 0.01649 HATSouth r'
2455160.4162 0.980063014158 0.01732 HATSouth r'
2455160.41961 0.947488614565 0.01791 HATSouth r'
2455160.42301 1.01290799714 0.017 HATSouth r'
2455160.42645 0.977178718239 0.01782 HATSouth r'
2455160.42983 1.00785487306 0.01615 HATSouth r'
2455160.43322 0.998568817192 0.01724 HATSouth r'
2455160.43661 0.997208565017 0.01628 HATSouth r'
2455160.44001 0.967292899929 0.01596 HATSouth r'
2455160.44339 0.941720446799 0.01529 HATSouth r'
2455160.44679 1.02075613777 0.01599 HATSouth r'
2455160.45019 0.957233744491 0.01619 HATSouth r'
2455160.45357 0.949156879814 0.01554 HATSouth r'
2455160.45699 0.992151515275 0.01476 HATSouth r'
2455160.46039 0.985258068302 0.01514 HATSouth r'
2455160.4638 1.01260950585 0.01436 HATSouth r'
2455160.46721 0.996299701042 0.01445 HATSouth r'
2455160.4706 0.977529787083 0.01401 HATSouth r'
2455160.47401 1.02557163327 0.01336 HATSouth r'
2455160.4774 0.99334017366 0.01349 HATSouth r'
2455160.48079 1.00546278321 0.0141 HATSouth r'
2455160.48418 0.9537663589 0.01434 HATSouth r'
2455160.48758 0.995630059252 0.01434 HATSouth r'
2455160.49097 0.965121521106 0.01398 HATSouth r'
2455160.49437 0.993587227407 0.01356 HATSouth r'
2455160.50112 0.994768443665 0.01395 HATSouth r'
2455160.50459 0.975191708349 0.0143 HATSouth r'
2455160.508 0.968549898613 0.01451 HATSouth r'
2455160.51143 0.992809673305 0.01356 HATSouth r'
2455160.51482 0.98715647839 0.01744 HATSouth r'
2455160.51818 0.995969410466 0.01687 HATSouth r'
2455160.56337 0.999654671876 0.01428 HATSouth r'
2455160.56676 0.996850428761 0.01407 HATSouth r'
2455160.57015 0.986602019284 0.01574 HATSouth r'
2455160.57357 0.9793140832 0.01589 HATSouth r'
2455160.57696 0.989760231722 0.01646 HATSouth r'
2455160.62296 1.01976945625 0.01718 HATSouth r'
2455160.62632 1.02665848309 0.01616 HATSouth r'
2455165.33409 1.05527585141 0.03099 HATSouth r'
2455165.33753 1.02787901578 0.03588 HATSouth r'
2455165.35384 0.916807167702 0.03388 HATSouth r'
2455165.35716 1.04660305959 0.03851 HATSouth r'
2455165.36042 0.966713981942 0.03133 HATSouth r'
2455165.36374 0.961944464862 0.04079 HATSouth r'
2455165.36705 0.895781316435 0.04512 HATSouth r'
2455165.37031 1.03172035761 0.02903 HATSouth r'
2455165.37362 1.01913097139 0.03161 HATSouth r'
2455165.37692 0.965094854182 0.03672 HATSouth r'
2455165.38024 0.963185641938 0.02898 HATSouth r'
2455165.38354 1.0786039341 0.03446 HATSouth r'
2455165.38681 1.0338130261 0.02983 HATSouth r'
2455165.39017 1.0393982948 0.02963 HATSouth r'
2455165.39348 1.08047320215 0.03853 HATSouth r'
2455165.39675 0.936349536834 0.02903 HATSouth r'
2455165.40001 1.02209202579 0.02863 HATSouth r'
2455165.40324 0.98425130662 0.03965 HATSouth r'
2455165.40646 0.969692418254 0.05643 HATSouth r'
2455165.445 0.969799598544 0.02532 HATSouth r'
2455165.44837 1.03431780309 0.02265 HATSouth r'
2455165.45501 1.05186983304 0.02588 HATSouth r'
2455165.45837 1.00468518908 0.02433 HATSouth r'
2455165.46167 1.00915528739 0.02523 HATSouth r'
2455165.46502 1.01247894357 0.02797 HATSouth r'
2455165.46834 0.876649521313 0.03151 HATSouth r'
2455165.47168 0.959228337064 0.02713 HATSouth r'
2455165.47502 0.981155855392 0.0279 HATSouth r'
2455165.47835 1.07499390031 0.02439 HATSouth r'
2455165.48166 0.981607798417 0.02613 HATSouth r'
2455165.48499 0.96868371797 0.02395 HATSouth r'
2455165.48835 1.03484188887 0.02331 HATSouth r'
2455165.49168 0.919056053622 0.02676 HATSouth r'
2455165.49501 0.939701672885 0.02476 HATSouth r'
2455165.49836 1.0309509425 0.02639 HATSouth r'
2455165.50169 0.989404770451 0.02504 HATSouth r'
2455165.50501 0.991375084722 0.02208 HATSouth r'
2455165.50834 0.972429219446 0.02669 HATSouth r'
2455165.51167 0.986920113466 0.02702 HATSouth r'
2455165.51501 0.952370643588 0.02317 HATSouth r'
2455165.51835 0.968255561096 0.02385 HATSouth r'
2455165.52167 0.974985147735 0.02302 HATSouth r'
2455165.525 0.973361131729 0.02691 HATSouth r'
2455165.52834 1.00902517049 0.0271 HATSouth r'
2455165.53168 0.96836258257 0.0237 HATSouth r'
2455165.535 1.01357992428 0.02273 HATSouth r'
2455165.53834 0.986284027627 0.02216 HATSouth r'
2455165.54169 0.969665625033 0.02241 HATSouth r'
2455165.54503 1.02212026763 0.02532 HATSouth r'
2455165.54836 0.943578420335 0.025 HATSouth r'
2455165.5517 1.02420289719 0.02229 HATSouth r'
2455165.55503 1.0446191907 0.02233 HATSouth r'
2455165.55837 1.04020275577 0.02058 HATSouth r'
2455165.56175 0.971516095214 0.02049 HATSouth r'
2455165.56512 0.990891265015 0.02151 HATSouth r'
2455165.5685 0.976575894301 0.02242 HATSouth r'
2455165.57183 0.980306765741 0.02028 HATSouth r'
2455165.5752 0.999498162412 0.01897 HATSouth r'
2455165.57854 1.01604747287 0.01978 HATSouth r'
2455165.5819 0.995299990674 0.01742 HATSouth r'
2455165.58526 1.02474073402 0.01581 HATSouth r'
2455165.58864 0.983517292002 0.01642 HATSouth r'
2455165.592 0.957745235117 0.01576 HATSouth r'
2455165.59536 1.00397292275 0.01432 HATSouth r'
2455165.59872 0.991776925827 0.01482 HATSouth r'
2455165.60211 0.98439636194 0.0149 HATSouth r'
2455165.60547 1.0135425833 0.01444 HATSouth r'
2455165.60885 1.0053516615 0.01336 HATSouth r'
2455165.61222 0.979052543465 0.01481 HATSouth r'
2455165.61559 1.02787901578 0.01441 HATSouth r'
2455165.61897 0.980866721062 0.01484 HATSouth r'
2455165.62232 0.991776925827 0.01551 HATSouth r'
2455165.62569 0.955428077722 0.01639 HATSouth r'
2455165.62906 1.00182992484 0.01908 HATSouth r'
2455166.32448 0.981960458487 0.04059 HATSouth r'
2455166.32775 0.95194969707 0.04734 HATSouth r'
2455166.33101 1.06523640437 0.03661 HATSouth r'
2455166.33429 1.06965074996 0.03846 HATSouth r'
2455166.33756 0.980225508478 0.03719 HATSouth r'
2455166.34086 0.941616369761 0.04086 HATSouth r'
2455166.34415 1.04371518005 0.0343 HATSouth r'
2455166.34744 0.923527857225 0.0398 HATSouth r'
2455166.35072 1.02696111566 0.03634 HATSouth r'
2455166.354 0.99273652308 0.03419 HATSouth r'
2455166.35729 0.994218866175 0.03619 HATSouth r'
2455166.36061 0.967310718286 0.03655 HATSouth r'
2455166.36392 1.03227164959 0.03578 HATSouth r'
2455166.36722 1.05710469087 0.0346 HATSouth r'
2455166.37054 1.00443537584 0.03491 HATSouth r'
2455166.37381 1.02458973377 0.0345 HATSouth r'
2455166.37714 0.934910419534 0.03553 HATSouth r'
2455166.38043 0.968772941147 0.03804 HATSouth r'
2455166.38375 1.03343222546 0.03555 HATSouth r'
2455166.38707 1.05480942093 0.02942 HATSouth r'
2455166.39037 0.98845749772 0.03319 HATSouth r'
2455166.39367 0.982430869009 0.03293 HATSouth r'
2455166.39698 1.01589775362 0.0352 HATSouth r'
2455166.40029 1.11573742296 0.02508 HATSouth r'
2455166.40359 0.944543578919 0.03649 HATSouth r'
2455166.4069 0.992699949988 0.03171 HATSouth r'
2455166.4102 1.023542782 0.03293 HATSouth r'
2455166.41349 1.07344055729 0.02995 HATSouth r'
2455166.41677 0.98676559777 0.02914 HATSouth r'
2455166.42 1.07687674863 0.03066 HATSouth r'
2455166.42323 1.02443875577 0.03101 HATSouth r'
2455166.42646 0.951257294325 0.02878 HATSouth r'
2455166.42971 0.993880111415 0.02965 HATSouth r'
2455166.43294 1.04508111512 0.03466 HATSouth r'
2455166.43621 1.03770521669 0.0293 HATSouth r'
2455166.43946 0.968148551451 0.03226 HATSouth r'
2455166.4427 0.981725337698 0.03169 HATSouth r'
2455166.44605 1.0034090183 0.03333 HATSouth r'
2455166.44936 1.01008518192 0.03244 HATSouth r'
2455166.45266 0.985648351754 0.02875 HATSouth r'
2455166.45595 1.00587959903 0.03151 HATSouth r'
2455166.47222 1.05186014501 0.03164 HATSouth r'
2455166.47552 1.02012643082 0.0313 HATSouth r'
2455166.47885 1.06787888657 0.03922 HATSouth r'
2455166.4821 0.954557292822 0.03083 HATSouth r'
2455166.48541 1.04654522376 0.03381 HATSouth r'
2455166.48874 0.946598909899 0.03722 HATSouth r'
2455166.49201 1.02660174942 0.02649 HATSouth r'
2455166.49532 1.05527585141 0.0336 HATSouth r'
2455166.4986 1.02937590895 0.03302 HATSouth r'
2455166.50191 1.01691815302 0.03125 HATSouth r'
2455166.50521 0.999599430443 0.03822 HATSouth r'
2455166.5085 1.07192894941 0.03214 HATSouth r'
2455166.51181 0.97680978181 0.04045 HATSouth r'
2455166.5338 1.02993543421 0.0514 HATSouth r'
2455166.53702 0.94920059111 0.03865 HATSouth r'
2455166.54031 0.894149215812 0.04957 HATSouth r'
2455166.57727 1.02636539284 0.02993 HATSouth r'
2455166.58057 0.965085965371 0.02978 HATSouth r'
2455166.58388 1.01285202332 0.02902 HATSouth r'
2455166.58471 1.03438449018 0.03675 HATSouth r'
2455166.58718 1.02280772623 0.02436 HATSouth r'
2455166.58797 1.00273459813 0.0301 HATSouth r'
2455166.59048 1.0669154397 0.02607 HATSouth r'
2455166.59129 0.92773939794 0.1228 HATSouth r'
2455166.59457 1.00143323403 0.04004 HATSouth r'
2455166.59787 1.05740655908 0.09078 HATSouth r'
2455166.60471 0.909707970828 0.02923 HATSouth r'
2455166.60805 1.04369595429 0.02589 HATSouth r'
2455166.61138 1.01406548218 0.0268 HATSouth r'
2455166.61473 1.00170075244 0.02818 HATSouth r'
2455166.61805 0.931155043675 0.03027 HATSouth r'
2455166.62138 1.03715102287 0.02821 HATSouth r'
2455166.6247 1.01986338481 0.02613 HATSouth r'
2455166.62803 0.992837106029 0.02741 HATSouth r'
2455166.63136 1.02194141584 0.02677 HATSouth r'
2455166.63466 1.03632983194 0.02325 HATSouth r'
2455166.63799 1.0272070703 0.02361 HATSouth r'
2455166.64135 0.979828347694 0.02729 HATSouth r'
2455166.64465 0.937315934165 0.02677 HATSouth r'
2455166.64799 0.955665702347 0.02358 HATSouth r'
2455166.65135 0.955560084107 0.02774 HATSouth r'
2455166.6547 1.06503038931 0.02254 HATSouth r'
2455166.65805 1.02883563934 0.0246 HATSouth r'
2455166.66139 1.02114167253 0.02248 HATSouth r'
2455166.66475 1.06888258182 0.02585 HATSouth r'
2455166.66809 1.03469893006 0.02568 HATSouth r'
2455166.67457 1.07400425016 0.02752 HATSouth r'
2455166.67779 0.99472263394 0.02402 HATSouth r'
2455166.68105 1.03555697928 0.02366 HATSouth r'
2455166.68754 1.01698371827 0.02843 HATSouth r'
2455166.69397 0.983970322759 0.03047 HATSouth r'
2455166.69719 0.991886547121 0.02369 HATSouth r'
2455166.70046 1.01015961049 0.02365 HATSouth r'
2455166.70371 1.01933749626 0.02915 HATSouth r'
2455166.70695 1.02675304619 0.02323 HATSouth r'
2455166.71018 1.01148163058 0.02558 HATSouth r'
2455166.71346 0.982385627437 0.02878 HATSouth r'
2455166.71671 0.978881227719 0.02226 HATSouth r'
2455166.72001 0.979774201875 0.02815 HATSouth r'
2455166.72324 0.96425078256 0.02246 HATSouth r'
2455166.72651 1.06324659358 0.04488 HATSouth r'
2455166.72973 1.00723312493 0.02145 HATSouth r'
2455166.73304 0.981942370273 0.02322 HATSouth r'
2455166.73952 1.03399395556 0.02427 HATSouth r'
2455166.74601 0.949602829497 0.02691 HATSouth r'
2455166.74923 1.00160849664 0.02168 HATSouth r'
2455166.75251 1.02142386338 0.02283 HATSouth r'
2455166.75578 0.997759795132 0.02071 HATSouth r'
2455166.76225 1.01971310326 0.02244 HATSouth r'
2455166.76551 0.996207942674 0.02339 HATSouth r'
2455166.76879 0.997612770648 0.02469 HATSouth r'
2455166.77205 0.992791385243 0.02301 HATSouth r'
2455166.77532 1.01310392986 0.02247 HATSouth r'
2455166.77858 0.959590633065 0.02656 HATSouth r'
2455166.78192 1.03394633947 0.02174 HATSouth r'
2455166.78525 0.996914700155 0.02579 HATSouth r'
2455166.78862 1.02782221466 0.02237 HATSouth r'
2455166.79199 1.02365591438 0.02321 HATSouth r'
2455166.79531 1.00721457118 0.02503 HATSouth r'
2455166.79865 1.0075021927 0.02053 HATSouth r'
2455166.80202 0.967480009057 0.02343 HATSouth r'
2455166.80535 1.01656230113 0.0204 HATSouth r'
2455166.8087 1.04010695397 0.02072 HATSouth r'
2455166.81204 0.940550243074 0.02204 HATSouth r'
2455166.81537 0.965957458104 0.02316 HATSouth r'
2455166.81871 0.956017847467 0.02027 HATSouth r'
2455166.82207 1.00441687363 0.02267 HATSouth r'
2455166.82545 1.03729432048 0.02364 HATSouth r'
2455166.82882 1.01811772876 0.02114 HATSouth r'
2455166.83215 1.00344598593 0.02166 HATSouth r'
2455166.83549 1.00129489047 0.02178 HATSouth r'
2455166.83885 1.00333508711 0.02094 HATSouth r'
2455166.84222 0.99121074211 0.02194 HATSouth r'
2455166.84558 1.02393880004 0.01951 HATSouth r'
2455166.84897 1.04024107896 0.01914 HATSouth r'
2455166.85231 0.975856591623 0.0221 HATSouth r'
2455166.85567 1.01789270057 0.01968 HATSouth r'
2455166.85906 1.00942486864 0.02187 HATSouth r'
2455166.86243 0.992517104741 0.02575 HATSouth r'
2455167.36053 0.999406109469 0.03507 HATSouth r'
2455167.36381 0.939243071297 0.03817 HATSouth r'
2455167.36709 0.979377223948 0.05008 HATSouth r'
2455167.37034 0.939442059586 0.03961 HATSouth r'
2455167.37363 0.948309278875 0.04122 HATSouth r'
2455167.37691 0.95543687758 0.0482 HATSouth r'
2455167.38017 1.04047104776 0.03189 HATSouth r'
2455167.38344 0.946119513935 0.04767 HATSouth r'
2455167.38671 0.924276689172 0.03597 HATSouth r'
2455167.39 0.983209350234 0.03764 HATSouth r'
2455167.39654 1.02004187292 0.03693 HATSouth r'
2455167.39984 0.983263685892 0.04033 HATSouth r'
2455167.40312 0.973692892786 0.03941 HATSouth r'
2455167.40639 0.967533475455 0.03851 HATSouth r'
2455167.40969 1.067131648 0.03406 HATSouth r'
2455167.41296 1.04975028206 0.03161 HATSouth r'
2455167.41624 1.07104076284 0.03285 HATSouth r'
2455167.41953 1.02362763011 0.04395 HATSouth r'
2455167.42278 0.967257264198 0.03393 HATSouth r'
2455167.4261 1.07399435826 0.02976 HATSouth r'
2455167.42937 1.0066766611 0.04011 HATSouth r'
2455167.43263 1.0344797649 0.03599 HATSouth r'
2455167.43593 0.90552824237 0.03554 HATSouth r'
2455167.43923 0.972241153148 0.03979 HATSouth r'
2455167.4425 1.06495191786 0.03371 HATSouth r'
2455167.44579 0.973450785731 0.03982 HATSouth r'
2455167.44905 0.960218347385 0.03433 HATSouth r'
2455167.45233 1.00681574823 0.02873 HATSouth r'
2455167.45563 1.08526050907 0.03636 HATSouth r'
2455167.45889 0.963345337992 0.03171 HATSouth r'
2455167.4622 1.05091115035 0.02965 HATSouth r'
2455167.46548 1.06255152759 0.04605 HATSouth r'
2455167.46872 1.07189933133 0.02789 HATSouth r'
2455167.47203 1.06483422153 0.0288 HATSouth r'
2455167.47531 0.971748770914 0.03952 HATSouth r'
2455167.47859 1.02178141709 0.03069 HATSouth r'
2455167.48187 0.955516079952 0.03974 HATSouth r'
2455167.48513 0.976881758466 0.035 HATSouth r'
2455167.48845 1.02385392613 0.03096 HATSouth r'
2455167.49496 1.0719783147 0.03108 HATSouth r'
2455167.4983 1.08627053627 0.03461 HATSouth r'
2455167.50159 1.09166654197 0.04004 HATSouth r'
2455167.50484 0.985022157933 0.02844 HATSouth r'
2455167.50813 0.989031218044 0.03145 HATSouth r'
2455167.51142 0.972447132419 0.02945 HATSouth r'
2455167.5147 0.974859436609 0.03124 HATSouth r'
2455167.52127 0.995896027431 0.0329 HATSouth r'
2455167.52461 0.950889386544 0.03034 HATSouth r'
2455167.53117 0.954882644766 0.03414 HATSouth r'
2455167.53446 0.960156441816 0.03756 HATSouth r'
2455167.53775 1.03577637266 0.0388 HATSouth r'
2455167.54101 1.01130464036 0.03346 HATSouth r'
2455167.54431 1.04890945448 0.03501 HATSouth r'
2455167.55527 0.999746747714 0.04536 HATSouth r'
2455167.55891 0.920877792852 0.03875 HATSouth r'
2455167.56003 1.02206378473 0.03604 HATSouth r'
2455167.56217 0.965512720668 0.03267 HATSouth r'
2455167.5633 0.975461201006 0.03254 HATSouth r'
2455167.56541 1.01623465297 0.03406 HATSouth r'
2455167.56659 1.03534716823 0.03203 HATSouth r'
2455167.56864 0.918167677256 0.04094 HATSouth r'
2455167.56989 0.995914372683 0.04107 HATSouth r'
2455167.57188 0.995226656962 0.03416 HATSouth r'
2455167.57316 1.00345522806 0.03224 HATSouth r'
2455167.57512 1.0073444546 0.03151 HATSouth r'
2455167.57649 1.08646064641 0.0316 HATSouth r'
2455167.57835 1.08884484663 0.02824 HATSouth r'
2455167.57979 1.04831065506 0.03544 HATSouth r'
2455167.58158 1.06037138641 0.03472 HATSouth r'
2455167.58303 1.0427927426 0.02876 HATSouth r'
2455167.58482 1.0663849323 0.02983 HATSouth r'
2455167.58633 1.00817053382 0.0277 HATSouth r'
2455167.58804 1.00342750195 0.03377 HATSouth r'
2455167.58962 1.00094450565 0.03538 HATSouth r'
2455167.59289 0.971274529416 0.02939 HATSouth r'
2455167.59619 1.05029186093 0.03256 HATSouth r'
2455167.59947 0.963682561063 0.03138 HATSouth r'
2455167.60279 1.00951784438 0.03592 HATSouth r'
2455167.60433 0.989669075634 0.02948 HATSouth r'
2455167.60608 1.04130511093 0.03666 HATSouth r'
2455167.60765 0.930100761619 0.03585 HATSouth r'
2455167.60934 0.933972308604 0.0299 HATSouth r'
2455167.61595 0.944769794768 0.04038 HATSouth r'
2455167.61923 0.97737674157 0.02832 HATSouth r'
2455167.62079 1.05059178365 0.03179 HATSouth r'
2455167.62256 1.08110033021 0.03388 HATSouth r'
2455167.6241 0.925904084644 0.03507 HATSouth r'
2455167.62584 0.91778720745 0.03688 HATSouth r'
2455167.62742 0.959431559437 0.03076 HATSouth r'
2455167.62912 1.00200525687 0.03767 HATSouth r'
2455167.63073 1.03210052746 0.02835 HATSouth r'
2455167.63406 1.01134189888 0.02753 HATSouth r'
2455167.6374 1.08907552959 0.02889 HATSouth r'
2455167.64073 1.01183570397 0.03127 HATSouth r'
2455167.64404 1.04386899894 0.0268 HATSouth r'
2455167.64735 0.966722885748 0.03005 HATSouth r'
2455167.65068 1.02832406654 0.02787 HATSouth r'
2455167.65401 1.02490119617 0.03223 HATSouth r'
2455167.65737 0.988876371827 0.03049 HATSouth r'
2455167.66069 1.0321100335 0.02772 HATSouth r'
2455167.66404 0.988184414549 0.02989 HATSouth r'
2455167.66736 1.03496580249 0.02871 HATSouth r'
2455167.68323 1.03699819391 0.02823 HATSouth r'
2455167.68656 0.998366500199 0.03119 HATSouth r'
2455167.68987 1.03083700389 0.02935 HATSouth r'
2455167.69323 1.00403765336 0.02744 HATSouth r'
2455167.69656 1.01095075281 0.02293 HATSouth r'
2455167.69989 0.9361598259 0.03115 HATSouth r'
2455167.70321 0.902854984399 0.0317 HATSouth r'
2455167.70651 1.05355691032 0.02756 HATSouth r'
2455167.70983 0.975712794677 0.02747 HATSouth r'
2455167.71316 0.994576056996 0.02871 HATSouth r'
2455167.7165 0.978286363808 0.03051 HATSouth r'
2455167.71981 0.963434069463 0.02862 HATSouth r'
2455167.72313 0.93085492313 0.0287 HATSouth r'
2455167.72647 0.956898778066 0.02912 HATSouth r'
2455167.72974 0.991110323925 0.02912 HATSouth r'
2455167.73299 1.00476847396 0.02702 HATSouth r'
2455167.73624 0.975389329016 0.03127 HATSouth r'
2455167.7395 0.954407843963 0.02793 HATSouth r'
2455167.74278 0.967435455982 0.02832 HATSouth r'
2455167.74613 1.00292856295 0.02877 HATSouth r'
2455167.74944 0.940818827839 0.02806 HATSouth r'
2455167.75277 1.02752879218 0.02641 HATSouth r'
2455167.75937 1.04128592956 0.02272 HATSouth r'
2455167.76271 0.960846472323 0.02983 HATSouth r'
2455167.76603 1.01458865083 0.02518 HATSouth r'
2455167.76935 1.01550484552 0.02757 HATSouth r'
2455167.77265 1.0025499046 0.02653 HATSouth r'
2455167.77597 1.00350143994 0.02675 HATSouth r'
2455167.77929 0.985058448159 0.02729 HATSouth r'
2455167.78261 0.991822599894 0.02722 HATSouth r'
2455167.78594 1.02559997125 0.02585 HATSouth r'
2455167.78926 1.00294703775 0.02544 HATSouth r'
2455167.79587 0.999212825882 0.02353 HATSouth r'
2455167.79919 0.995025017114 0.03099 HATSouth r'
2455167.80252 0.982901504883 0.02725 HATSouth r'
2455167.81836 1.02789795019 0.02756 HATSouth r'
2455167.82171 1.08162819605 0.02562 HATSouth r'
2455167.82502 0.976090306862 0.0267 HATSouth r'
2455167.82835 1.00557391721 0.02726 HATSouth r'
2455167.83168 0.967070198148 0.02991 HATSouth r'
2455167.83502 1.03155882783 0.02594 HATSouth r'
2455167.83835 0.97757480503 0.03007 HATSouth r'
2455167.84169 1.02028617042 0.03008 HATSouth r'
2455167.84504 0.957321913038 0.02729 HATSouth r'
2455167.84837 1.0033258461 0.02913 HATSouth r'
2455167.85497 1.00031780723 0.03155 HATSouth r'
2455167.85828 1.03252838599 0.02998 HATSouth r'
2455167.86162 1.09011922803 0.02556 HATSouth r'
2455168.33579 1.03206250417 0.06078 HATSouth r'
2455168.36817 0.94610208593 0.06211 HATSouth r'
2455168.43605 0.888591183692 0.05469 HATSouth r'
2455168.43934 0.965459365938 0.08932 HATSouth r'
2455168.44579 0.893046350428 0.07047 HATSouth r'
2455168.44909 1.05309123961 0.06439 HATSouth r'
2455168.48725 0.938447539541 0.0645 HATSouth r'
2455168.49699 0.944726287513 0.06391 HATSouth r'
2455168.50354 0.954979392402 0.05394 HATSouth r'
2455168.50678 1.01405614234 0.07003 HATSouth r'
2455168.5132 1.01790207576 0.05375 HATSouth r'
2455168.52939 0.985775454144 0.0524 HATSouth r'
2455168.53915 0.915802869551 0.07387 HATSouth r'
2455168.55192 1.02333540511 0.03397 HATSouth r'
2455168.55534 0.983580703749 0.05901 HATSouth r'
2455168.55555 0.989933451422 0.03524 HATSouth r'
2455168.55885 1.02031436236 0.03091 HATSouth r'
2455168.56215 0.990699628186 0.03035 HATSouth r'
2455168.56543 1.03022954393 0.03251 HATSouth r'
2455168.56874 1.01556096595 0.02907 HATSouth r'
2455168.57203 1.0430520957 0.02881 HATSouth r'
2455168.57574 1.01363593832 0.05325 HATSouth r'
2455168.57857 1.0418519286 0.03014 HATSouth r'
2455168.59202 0.910160534245 0.05981 HATSouth r'
2455168.59495 0.926262325384 0.03487 HATSouth r'
2455168.59827 0.976656849024 0.03273 HATSouth r'
2455168.60158 1.02918630836 0.0277 HATSouth r'
2455168.60492 1.03365116868 0.0283 HATSouth r'
2455168.6115 1.07325272542 0.02837 HATSouth r'
2455168.61482 1.06034208767 0.02714 HATSouth r'
2455168.61816 1.03312768594 0.02347 HATSouth r'
2455168.62149 1.02254398883 0.02723 HATSouth r'
2455168.62483 1.07899144176 0.027 HATSouth r'
2455168.63145 1.03078003931 0.02924 HATSouth r'
2455168.63478 0.995896027431 0.02868 HATSouth r'
2455168.6381 0.970889937511 0.0287 HATSouth r'
2455168.64143 1.04629463879 0.02936 HATSouth r'
2455168.64476 0.961909026171 0.02814 HATSouth r'
2455168.64809 0.942770533294 0.02911 HATSouth r'
2455168.65144 1.00423187024 0.02673 HATSouth r'
2455168.65476 1.08944673082 0.0237 HATSouth r'
2455168.66135 0.972895064005 0.02537 HATSouth r'
2455168.66469 1.07423178898 0.0264 HATSouth r'
2455168.66803 1.02569443685 0.02594 HATSouth r'
2455168.67137 1.04178476009 0.02564 HATSouth r'
2455168.67474 0.943891336632 0.02949 HATSouth r'
2455168.67809 1.01504664481 0.02716 HATSouth r'
2455168.68469 0.984142529156 0.02511 HATSouth r'
2455168.68806 0.946965157656 0.02743 HATSouth r'
2455168.69141 0.992745666563 0.02481 HATSouth r'
2455168.69476 1.0218190616 0.02409 HATSouth r'
2455168.6981 0.953011189919 0.02611 HATSouth r'
2455168.70144 0.986311280038 0.02589 HATSouth r'
2455168.70479 1.01538326191 0.02612 HATSouth r'
2455168.70813 1.02027677328 0.02609 HATSouth r'
2455168.71146 1.00099060191 0.02626 HATSouth r'
2455168.71482 0.93514294121 0.02515 HATSouth r'
2455168.71812 1.05256760608 0.02209 HATSouth r'
2455168.72146 1.01731160793 0.02586 HATSouth r'
2455168.73734 0.975892544171 0.02525 HATSouth r'
2455168.74069 0.949392944729 0.02698 HATSouth r'
2455168.74403 0.972375482506 0.02563 HATSouth r'
2455168.74735 1.0194032175 0.0265 HATSouth r'
2455168.75397 1.01048529997 0.02366 HATSouth r'
2455168.75731 0.979151739969 0.02358 HATSouth r'
2455168.76066 0.953371137732 0.02406 HATSouth r'
2455168.76398 1.02056812486 0.0278 HATSouth r'
2455168.76736 1.0085606042 0.0213 HATSouth r'
2455168.77067 1.02296788569 0.02423 HATSouth r'
2455168.77401 0.963771323594 0.02323 HATSouth r'
2455168.77733 0.998486046195 0.02243 HATSouth r'
2455168.78393 0.998403282058 0.02744 HATSouth r'
2455168.78727 0.975398312725 0.03021 HATSouth r'
2455168.79059 0.969120990066 0.02692 HATSouth r'
2455168.79392 0.985058448159 0.02698 HATSouth r'
2455168.79725 0.969871058652 0.02573 HATSouth r'
2455168.80057 1.05597588388 0.02255 HATSouth r'
2455168.80389 0.969049585223 0.03189 HATSouth r'
2455168.80723 0.993514019892 0.02756 HATSouth r'
2455168.81057 1.02944227741 0.02694 HATSouth r'
2455168.8139 0.963576056816 0.02849 HATSouth r'
2455168.81723 1.02464635626 0.02515 HATSouth r'
2455168.82055 0.988302741325 0.02623 HATSouth r'
2455168.82714 0.956396548194 0.02913 HATSouth r'
2455168.83047 1.00754859096 0.02884 HATSouth r'
2455168.8338 0.948781045751 0.02668 HATSouth r'
2455168.84039 1.01674021151 0.02784 HATSouth r'
2455168.8437 0.962423014998 0.02859 HATSouth r'
2455168.84705 1.01140710461 0.02423 HATSouth r'
2455168.85038 1.02011703515 0.027 HATSouth r'
2455168.85371 0.927158533754 0.02704 HATSouth r'
2455168.85704 0.977070722424 0.02727 HATSouth r'
2455168.86038 1.00007829096 0.0336 HATSouth r'
2455169.31346 1.07024202417 0.03296 HATSouth r'
2455169.31698 1.06072303443 0.03178 HATSouth r'
2455169.32029 0.956502258888 0.03708 HATSouth r'
2455169.32358 1.06172978277 0.03777 HATSouth r'
2455169.32689 0.94864997586 0.03306 HATSouth r'
2455169.33018 0.938231478886 0.0367 HATSouth r'
2455169.33347 1.01226448495 0.03507 HATSouth r'
2455169.33676 1.02328827985 0.03215 HATSouth r'
2455169.34005 0.993889265432 0.0354 HATSouth r'
2455169.34336 1.03865185242 0.03532 HATSouth r'
2455169.34667 0.989432109093 0.03492 HATSouth r'
2455169.34996 0.947113441079 0.0378 HATSouth r'
2455169.35327 1.01426163881 0.03375 HATSouth r'
2455169.35657 0.905436504561 0.03514 HATSouth r'
2455169.35987 1.04026024109 0.0303 HATSouth r'
2455169.36317 0.981201040329 0.03663 HATSouth r'
2455169.36648 0.969022809763 0.03622 HATSouth r'
2455169.36979 0.981888107632 0.03253 HATSouth r'
2455169.37309 0.948728615622 0.03651 HATSouth r'
2455169.37639 1.05493572549 0.03192 HATSouth r'
2455169.3797 1.05014676777 0.03184 HATSouth r'
2455169.38294 1.03665441108 0.03826 HATSouth r'
2455169.38624 1.04507148961 0.03319 HATSouth r'
2455169.38955 1.00105514024 0.03961 HATSouth r'
2455169.39283 0.995015852637 0.03441 HATSouth r'
2455169.39615 1.02441988509 0.03224 HATSouth r'
2455169.39947 1.06766252688 0.03085 HATSouth r'
2455169.40279 0.965361556589 0.03643 HATSouth r'
2455169.4061 0.975245600923 0.03566 HATSouth r'
2455169.40942 0.899882901605 0.03954 HATSouth r'
2455169.41274 0.946049803841 0.03781 HATSouth r'
2455169.41604 0.972662113837 0.03407 HATSouth r'
2455169.41935 0.97496718801 0.03663 HATSouth r'
2455169.42265 0.994988359713 0.0318 HATSouth r'
2455169.42597 1.00500911352 0.03039 HATSouth r'
2455169.42928 1.00628731936 0.03159 HATSouth r'
2455169.4326 1.02061512484 0.0312 HATSouth r'
2455169.43592 1.03472752024 0.03117 HATSouth r'
2455169.43924 0.962547122409 0.02987 HATSouth r'
2455169.44254 1.04966326865 0.02867 HATSouth r'
2455169.44584 0.958142269572 0.0325 HATSouth r'
2455169.44915 0.957251377551 0.03455 HATSouth r'
2455169.45248 0.918311451338 0.03794 HATSouth r'
2455169.45582 0.938559910745 0.03411 HATSouth r'
2455169.45913 1.00061267524 0.03124 HATSouth r'
2455169.46244 0.921072890268 0.03652 HATSouth r'
2455169.46575 0.997686280182 0.02924 HATSouth r'
2455169.46907 0.924557657664 0.03294 HATSouth r'
2455169.47238 1.00294703775 0.03233 HATSouth r'
2455169.47568 0.98286529412 0.03727 HATSouth r'
2455169.47901 0.962892934592 0.03258 HATSouth r'
2455169.48232 0.934729609314 0.0316 HATSouth r'
2455169.48562 1.05643310001 0.02575 HATSouth r'
2455169.48894 1.00673229365 0.02823 HATSouth r'
2455169.49228 1.08222609107 0.028 HATSouth r'
2455169.49558 0.964330715574 0.03196 HATSouth r'
2455169.4989 0.976198194311 0.02875 HATSouth r'
2455169.50222 1.06012725498 0.02958 HATSouth r'
2455169.50553 0.960908422382 0.03106 HATSouth r'
2455169.50885 0.980938996655 0.03264 HATSouth r'
2455169.51215 1.03661622002 0.02984 HATSouth r'
2455169.51548 0.916959174211 0.03456 HATSouth r'
2455169.5188 0.989523243355 0.03159 HATSouth r'
2455169.52212 1.0439074572 0.0296 HATSouth r'
2455169.52543 0.98313690736 0.03037 HATSouth r'
2455169.52877 0.959378540754 0.03273 HATSouth r'
2455169.53208 1.01451389593 0.02658 HATSouth r'
2455169.5354 0.98767486114 0.02985 HATSouth r'
2455169.53871 0.961616706782 0.03226 HATSouth r'
2455169.54201 0.939701672885 0.03037 HATSouth r'
2455169.54531 0.926330577428 0.03408 HATSouth r'
2455169.54765 0.999010378409 0.01664 HATSouth r'
2455169.54856 0.986629280482 0.03184 HATSouth r'
2455169.5514 0.960351015616 0.01877 HATSouth r'
2455169.55186 0.962467337236 0.02963 HATSouth r'
2455169.55481 1.07787897326 0.01792 HATSouth r'
2455169.55518 0.97170402126 0.03441 HATSouth r'
2455169.55818 1.03166334421 0.01978 HATSouth r'
2455169.55848 0.974141398198 0.03195 HATSouth r'
2455169.56153 0.988129806969 0.0206 HATSouth r'
2455169.5618 0.918083114782 0.03008 HATSouth r'
2455169.5649 1.01811772876 0.02094 HATSouth r'
2455169.5651 0.90838509584 0.03372 HATSouth r'
2455169.56827 1.02143327109 0.02359 HATSouth r'
2455169.57163 1.05501345889 0.02259 HATSouth r'
2455169.57498 0.999277249591 0.02282 HATSouth r'
2455169.57835 1.02895883376 0.02075 HATSouth r'
2455169.58501 1.01485033637 0.02649 HATSouth r'
2455169.58833 1.00327040179 0.02694 HATSouth r'
2455169.59168 1.04258146553 0.02262 HATSouth r'
2455169.60394 1.08992847771 0.0407 HATSouth r'
2455169.61046 1.13673177507 0.05787 HATSouth r'
2455169.61146 1.00286390385 0.02459 HATSouth r'
2455169.61481 0.954082653795 0.02619 HATSouth r'
2455169.61816 1.01526169286 0.02397 HATSouth r'
2455169.62021 1.04583217799 0.04994 HATSouth r'
2455169.62152 0.961280206619 0.02584 HATSouth r'
2455169.62488 1.00396367586 0.02429 HATSouth r'
2455169.62824 1.05512035167 0.02461 HATSouth r'
2455169.63159 0.944839410544 0.02818 HATSouth r'
2455169.63496 1.05658879322 0.02504 HATSouth r'
2455169.63829 1.02556218745 0.02258 HATSouth r'
2455169.64163 1.04873557426 0.02313 HATSouth r'
2455169.64499 1.0131599176 0.02568 HATSouth r'
2455169.64833 0.973773608518 0.02603 HATSouth r'
2455169.65167 1.00321496056 0.02258 HATSouth r'
2455169.65503 1.08071206517 0.02467 HATSouth r'
2455169.65839 1.02935694732 0.02362 HATSouth r'
2455169.66175 0.958663075234 0.02388 HATSouth r'
2455169.6776 0.981065491759 0.02457 HATSouth r'
2455169.68091 1.03230968059 0.02083 HATSouth r'
2455169.68418 0.986729244652 0.02362 HATSouth r'
2455169.68745 0.986865575752 0.02544 HATSouth r'
2455169.69071 1.00104592023 0.02365 HATSouth r'
2455169.69405 1.00363084454 0.02341 HATSouth r'
2455169.70069 0.925682386004 0.02719 HATSouth r'
2455169.70401 0.985239919344 0.02446 HATSouth r'
2455169.70735 1.02537328931 0.02275 HATSouth r'
2455169.71396 1.03149232292 0.02403 HATSouth r'
2455169.71731 1.00119345067 0.02184 HATSouth r'
2455169.72066 1.02029556765 0.02361 HATSouth r'
2455169.72399 1.01645931461 0.02316 HATSouth r'
2455169.72733 0.995290823664 0.02532 HATSouth r'
2455169.73066 1.00605563981 0.02186 HATSouth r'
2455169.734 1.01186366241 0.02272 HATSouth r'
2455169.73736 1.0184084638 0.02284 HATSouth r'
2455169.74399 1.01276806839 0.02326 HATSouth r'
2455169.74733 1.03020107802 0.02353 HATSouth r'
2455169.75068 0.999967764328 0.0227 HATSouth r'
2455169.75402 1.00081544742 0.02454 HATSouth r'
2455169.75734 0.969978258687 0.02237 HATSouth r'
2455169.76068 0.993202948123 0.02145 HATSouth r'
2455169.76401 0.955894581917 0.02101 HATSouth r'
2455169.77062 0.991685584003 0.02445 HATSouth r'
2455169.77396 0.949060722047 0.02261 HATSouth r'
2455169.78059 1.02475961062 0.02144 HATSouth r'
2455169.78392 0.975937486719 0.02356 HATSouth r'
2455169.78728 1.00134100287 0.0237 HATSouth r'
2455169.7906 1.00587033458 0.02125 HATSouth r'
2455169.79394 1.04191910144 0.02599 HATSouth r'
2455169.79727 0.98802970091 0.02091 HATSouth r'
2455169.80064 0.974267016731 0.02261 HATSouth r'
2455169.804 0.998881569555 0.02245 HATSouth r'
2455169.80735 0.99050802842 0.02376 HATSouth r'
2455169.81068 0.974132426066 0.02322 HATSouth r'
2455169.81403 0.996281348692 0.02273 HATSouth r'
2455169.81739 0.984613985005 0.02492 HATSouth r'
2455169.82073 0.981210077566 0.02499 HATSouth r'
2455169.82407 1.05754291491 0.02272 HATSouth r'
2455169.82741 0.997438207212 0.02473 HATSouth r'
2455169.83076 0.979602759852 0.02586 HATSouth r'
2455169.8341 1.03715102287 0.0232 HATSouth r'
2455169.83744 0.926979222737 0.02318 HATSouth r'
2455169.8408 0.99378857589 0.02679 HATSouth r'
2455169.84415 1.07756133584 0.02479 HATSouth r'
2455169.84749 1.03527088384 0.02544 HATSouth r'
2455169.85082 0.989979040592 0.02686 HATSouth r'
2455169.85418 0.973549414671 0.02753 HATSouth r'
2455169.85753 0.984360096106 0.02519 HATSouth r'
2455169.86087 1.00897870423 0.02843 HATSouth r'
2455170.30762 0.968817555817 0.01633 HATSouth r'
2455170.31125 1.02800209565 0.01562 HATSouth r'
2455170.31465 1.03917813424 0.01554 HATSouth r'
2455170.31805 1.04194789113 0.01611 HATSouth r'
2455170.32144 1.00600004466 0.01629 HATSouth r'
2455170.32487 1.01853979071 0.01723 HATSouth r'
2455170.32829 1.01997611051 0.01725 HATSouth r'
2455170.33505 1.04644883782 0.01876 HATSouth r'
2455170.33852 1.04588034145 0.0216 HATSouth r'
2455170.3419 0.978313395233 0.02273 HATSouth r'
2455170.34523 1.01651548778 0.02439 HATSouth r'
2455170.34851 1.02883563934 0.02147 HATSouth r'
2455170.3518 1.01612234078 0.02586 HATSouth r'
2455170.35513 1.02566609625 0.02341 HATSouth r'
2455170.35847 1.00086153774 0.02562 HATSouth r'
2455170.36176 0.993761116876 0.02731 HATSouth r'
2455170.36503 0.99640982224 0.02575 HATSouth r'
2455170.3683 0.997474954871 0.02767 HATSouth r'
2455170.37159 0.981580675966 0.02885 HATSouth r'
2455170.37486 1.00388045768 0.02655 HATSouth r'
2455170.37823 1.06773136384 0.0304 HATSouth r'
2455170.38157 0.975191708349 0.02472 HATSouth r'
2455170.38495 1.0942334834 0.02522 HATSouth r'
2455170.38829 1.00439837175 0.02858 HATSouth r'
2455170.39162 0.979711035534 0.02809 HATSouth r'
2455170.39497 0.944291325141 0.02932 HATSouth r'
2455170.3983 0.953432605823 0.02714 HATSouth r'
2455170.40166 1.02485399881 0.02578 HATSouth r'
2455170.40502 0.996474065226 0.02804 HATSouth r'
2455170.40838 1.09327646718 0.02569 HATSouth r'
2455170.41174 1.02861771611 0.02744 HATSouth r'
2455170.41506 1.06027372709 0.02625 HATSouth r'
2455170.41841 1.05758187695 0.02779 HATSouth r'
2455170.42172 1.01821150519 0.02558 HATSouth r'
2455170.42505 1.02563775644 0.02391 HATSouth r'
2455170.42841 0.916351299349 0.02602 HATSouth r'
2455170.43178 1.0319864618 0.02436 HATSouth r'
2455170.43513 1.05784490826 0.02308 HATSouth r'
2455170.43846 1.0428599761 0.02688 HATSouth r'
2455170.44179 1.01189162162 0.02568 HATSouth r'
2455170.44515 0.998081486736 0.02447 HATSouth r'
2455170.44851 1.01702118602 0.02769 HATSouth r'
2455170.45185 1.054081036 0.02578 HATSouth r'
2455170.45521 0.989249865749 0.02805 HATSouth r'
2455170.45857 1.00673229365 0.02554 HATSouth r'
2455170.46189 1.03620575502 0.02317 HATSouth r'
2455170.46523 1.04793416606 0.02671 HATSouth r'
2455170.46857 1.02788848294 0.02534 HATSouth r'
2455170.47192 0.978097164748 0.02645 HATSouth r'
2455170.47526 0.973719797286 0.02801 HATSouth r'
2455170.47861 1.0545277191 0.02525 HATSouth r'
2455170.48198 1.01673084703 0.0274 HATSouth r'
2455170.48535 1.01539261398 0.02817 HATSouth r'
2455170.4887 0.99721774969 0.02498 HATSouth r'
2455170.49204 1.01024334919 0.02738 HATSouth r'
2455170.49538 0.989195199292 0.02629 HATSouth r'
2455170.49871 0.995804306241 0.026 HATSouth r'
2455170.50205 0.994951703662 0.0276 HATSouth r'
2455170.50539 1.02284540855 0.02499 HATSouth r'
2455170.50875 1.02854192755 0.02155 HATSouth r'
2455170.51209 1.00209754922 0.02419 HATSouth r'
2455170.51544 0.995428337672 0.0244 HATSouth r'
2455170.51879 1.00373253129 0.02729 HATSouth r'
2455170.52213 1.03271860227 0.02385 HATSouth r'
2455170.52545 1.0393982948 0.02712 HATSouth r'
2455170.5288 0.958274650963 0.02824 HATSouth r'
2455170.53213 1.05979532644 0.02697 HATSouth r'
2455170.53547 0.976701826769 0.02624 HATSouth r'
2455170.53879 1.06628671915 0.02545 HATSouth r'
2455170.54215 0.985521265753 0.02578 HATSouth r'
2455170.54548 0.992407413759 0.02289 HATSouth r'
2455170.54884 1.01703055318 0.02424 HATSouth r'
2455170.55216 0.992617665459 0.02892 HATSouth r'
2455170.55549 0.923868160144 0.03013 HATSouth r'
2455170.55883 0.973531481393 0.0245 HATSouth r'
2455170.56218 0.979079596061 0.02752 HATSouth r'
2455170.56552 1.00985262799 0.02519 HATSouth r'
2455170.56889 1.01028056861 0.02989 HATSouth r'
2455170.60149 1.032728114 0.05365 HATSouth r'
2455170.61136 0.990152298586 0.068 HATSouth r'
2455170.62111 0.980270650571 0.05496 HATSouth r'
2455170.62767 1.06361878751 0.03909 HATSouth r'
2455171.30488 0.859943662033 0.01798 HATSouth r'
2455171.3085 0.869588925038 0.01793 HATSouth r'
2455171.31185 0.907022373658 0.01788 HATSouth r'
2455171.31515 0.966589337271 0.01627 HATSouth r'
2455171.31846 0.994768443665 0.01549 HATSouth r'
2455171.32178 1.01387870162 0.01621 HATSouth r'
2455171.32509 1.01911219848 0.01425 HATSouth r'
2455171.32851 1.01839908395 0.01543 HATSouth r'
2455171.33193 1.0109879983 0.01586 HATSouth r'
2455171.33535 1.01260950585 0.01588 HATSouth r'
2455171.33876 1.04546620817 0.01518 HATSouth r'
2455171.34217 0.983399538174 0.01551 HATSouth r'
2455171.3456 0.971900935154 0.01505 HATSouth r'
2455171.34903 0.983635059929 0.01534 HATSouth r'
2455171.35245 0.997796554639 0.01561 HATSouth r'
2455171.35586 0.971462408734 0.01573 HATSouth r'
2455171.35927 1.01907465369 0.01518 HATSouth r'
2455171.36269 1.01280538083 0.01645 HATSouth r'
2455171.36613 0.960970376434 0.01713 HATSouth r'
2455171.36955 0.981680128617 0.01798 HATSouth r'
2455171.37298 1.00578695837 0.03422 HATSouth r'
2455171.37633 0.992581096746 0.01709 HATSouth r'
2455171.37973 0.991813464912 0.02075 HATSouth r'
2455171.38313 1.01588839689 0.0221 HATSouth r'
2455171.3865 1.03269957907 0.01955 HATSouth r'
2455171.38991 0.992051001782 0.02175 HATSouth r'
2455171.39331 1.05678344199 0.02286 HATSouth r'
2455171.39668 0.995217490628 0.02383 HATSouth r'
2455171.40004 1.03750452612 0.02184 HATSouth r'
2455171.40338 1.01600068323 0.02255 HATSouth r'
2455171.40674 0.994017430513 0.02266 HATSouth r'
2455171.41007 0.994456979133 0.02133 HATSouth r'
2455171.41342 0.979521560944 0.0249 HATSouth r'
2455171.41675 1.04218783612 0.02095 HATSouth r'
2455171.42001 1.01238569511 0.0236 HATSouth r'
2455171.42329 0.983426710883 0.02224 HATSouth r'
2455171.42657 0.999120799218 0.02333 HATSouth r'
2455171.42985 1.01408416213 0.02095 HATSouth r'
2455171.43312 1.02256282496 0.02043 HATSouth r'
2455171.4364 1.01485033637 0.02276 HATSouth r'
2455171.43968 0.977034726471 0.02499 HATSouth r'
2455171.44295 0.97740374786 0.02373 HATSouth r'
2455171.44624 1.0659234091 0.02716 HATSouth r'
2455171.49219 0.990161418268 0.02425 HATSouth r'
2455171.49565 1.01646867659 0.02214 HATSouth r'
2455171.49905 1.00288237745 0.02644 HATSouth r'
2455171.50249 1.02888302006 0.02084 HATSouth r'
2455171.50592 1.05694892164 0.02047 HATSouth r'
2455171.50929 0.965975251862 0.02127 HATSouth r'
2455172.40363 1.02022039226 0.01599 HATSouth r'
2455172.40703 0.979900546775 0.01577 HATSouth r'
2455172.41043 0.993148063216 0.01685 HATSouth r'
2455172.41384 0.979467432078 0.01789 HATSouth r'
2455172.41724 0.974132426066 0.01918 HATSouth r'
2455172.4206 0.996556669437 0.03582 HATSouth r'
2455172.48901 0.957648207277 0.01895 HATSouth r'
2455172.49238 0.986801952228 0.02397 HATSouth r'
2455172.49576 1.0064819714 0.0206 HATSouth r'
2455172.49912 0.999010378409 0.02115 HATSouth r'
2455172.50248 1.07505330831 0.01855 HATSouth r'
2455172.50583 1.0325569162 0.01961 HATSouth r'
2455172.50921 1.02337310687 0.02078 HATSouth r'
2455172.51257 0.992910263666 0.02349 HATSouth r'
2455172.51594 1.00487953121 0.02138 HATSouth r'
2455172.51928 1.04097907565 0.01857 HATSouth r'
2455172.52266 1.01631889527 0.02089 HATSouth r'
2455172.52606 0.994402024928 0.02166 HATSouth r'
2455172.52947 1.0499146604 0.02169 HATSouth r'
2455172.53285 1.01369195546 0.02294 HATSouth r'
2455172.56047 1.05394512653 0.03487 HATSouth r'
2455172.56375 1.12257146874 0.03757 HATSouth r'
2455172.57032 0.955472077824 0.03136 HATSouth r'
2455172.58981 0.941893934095 0.06039 HATSouth r'
2455172.59639 1.0625711007 0.0256 HATSouth r'
2455172.59971 1.00624097918 0.03307 HATSouth r'
2455172.60632 0.995107501204 0.02958 HATSouth r'
2455172.60961 0.915145187042 0.04018 HATSouth r'
2455172.61612 1.07265978789 0.02727 HATSouth r'
2455172.62262 0.982584705938 0.03103 HATSouth r'
2455172.62589 1.01400010507 0.04329 HATSouth r'
2455172.62916 1.06619833504 0.05544 HATSouth r'
2455173.29945 0.99001551344 0.01799 HATSouth r'
2455173.30305 1.04741309681 0.01685 HATSouth r'
2455173.30643 1.01121150005 0.01741 HATSouth r'
2455173.30984 0.984097208762 0.01683 HATSouth r'
2455173.31324 0.950679217416 0.01749 HATSouth r'
2455173.31666 0.956934032169 0.01715 HATSouth r'
2455173.32005 0.965237086295 0.01891 HATSouth r'
2455173.32347 0.911427231013 0.01923 HATSouth r'
2455173.32686 0.886816979969 0.01948 HATSouth r'
2455173.33027 0.85991990124 0.01729 HATSouth r'
2455173.33366 0.853654236543 0.01717 HATSouth r'
2455173.33707 0.901068899038 0.01828 HATSouth r'
2455173.34048 0.914386909486 0.018 HATSouth r'
2455173.3439 0.906980604696 0.01879 HATSouth r'
2455173.34731 0.919733488693 0.01701 HATSouth r'
2455173.35072 0.923910706824 0.01675 HATSouth r'
2455173.35412 0.97375567111 0.01666 HATSouth r'
2455173.35756 0.926134366353 0.01743 HATSouth r'
2455173.36097 1.0139440709 0.01594 HATSouth r'
2455173.3644 0.967622592686 0.01628 HATSouth r'
2455173.3677 1.0545374317 0.01536 HATSouth r'
2455173.37113 0.992928553917 0.01552 HATSouth r'
2455173.37454 1.00938768074 0.01599 HATSouth r'
2455173.37798 1.01330923337 0.0155 HATSouth r'
2455173.38138 1.08714131326 0.01524 HATSouth r'
2455173.38479 0.971274529416 0.01557 HATSouth r'
2455173.38817 1.00401915847 0.01582 HATSouth r'
2455173.39156 0.998817171356 0.01615 HATSouth r'
2455173.39499 0.97967494231 0.0154 HATSouth r'
2455173.39839 0.993166357848 0.01566 HATSouth r'
2455173.40178 0.969290597655 0.01521 HATSouth r'
2455173.40518 0.956748962616 0.01591 HATSouth r'
2455173.40858 1.04935394604 0.0146 HATSouth r'
2455173.41197 0.935496140271 0.01567 HATSouth r'
2455173.41537 0.994035741159 0.01458 HATSouth r'
2455173.41876 0.96868371797 0.01542 HATSouth r'
2455173.42216 0.98072218585 0.0151 HATSouth r'
2455173.42557 0.993980810232 0.01483 HATSouth r'
2455173.42894 1.00657467609 0.01558 HATSouth r'
2455173.43237 1.00925753387 0.01681 HATSouth r'
2455173.43576 1.05243189175 0.01523 HATSouth r'
2455173.43918 0.968924639408 0.01774 HATSouth r'
2455173.44258 1.02711246539 0.01658 HATSouth r'
2455173.44598 1.04764465115 0.01711 HATSouth r'
2455173.44937 0.97889024359 0.01778 HATSouth r'
2455173.45279 0.986774686259 0.01693 HATSouth r'
2455173.45617 1.03456551965 0.01698 HATSouth r'
2455173.45957 0.987929604992 0.01842 HATSouth r'
2455173.46299 0.973719797286 0.01829 HATSouth r'
2455173.4664 1.0183428067 0.01656 HATSouth r'
2455173.46979 1.01733034768 0.01641 HATSouth r'
2455173.47319 0.976764799093 0.01827 HATSouth r'
2455173.47658 0.994713472248 0.01724 HATSouth r'
2455173.47993 0.985058448159 0.01844 HATSouth r'
2455173.48332 1.02541106615 0.01658 HATSouth r'
2455173.48671 1.00686211488 0.01821 HATSouth r'
2455173.4901 1.00930401297 0.0176 HATSouth r'
2455173.49349 1.02506168344 0.0165 HATSouth r'
2455173.49688 0.972366526638 0.01824 HATSouth r'
2455173.50026 0.966046430171 0.01797 HATSouth r'
2455173.50367 0.957092691707 0.01822 HATSouth r'
2455173.50708 1.00494432028 0.01586 HATSouth r'
2455173.52994 1.03336559977 0.03248 HATSouth r'
2455173.53639 0.993303578329 0.02688 HATSouth r'
2455173.53975 0.96803263768 0.02913 HATSouth r'
2455173.55265 0.952423274989 0.03439 HATSouth r'
2455173.57216 0.937065610633 0.03661 HATSouth r'
2455173.58526 1.0430809167 0.04094 HATSouth r'
2455173.58848 0.978962373546 0.0236 HATSouth r'
2455173.5908 0.981029348637 0.05037 HATSouth r'
2455173.59413 0.999746747714 0.04267 HATSouth r'
2455173.59745 0.956572739176 0.04522 HATSouth r'
2455173.59832 1.07438020984 0.02248 HATSouth r'
2455173.60077 1.01526169286 0.01717 HATSouth r'
2455173.60415 0.930092195114 0.03775 HATSouth r'
2455173.60747 1.03480376459 0.04982 HATSouth r'
2455173.61079 0.907273027829 0.01874 HATSouth r'
2455173.61417 0.917694227702 0.05288 HATSouth r'
2455173.61748 1.06890227155 0.02872 HATSouth r'
2455173.62079 1.02271352649 0.02393 HATSouth r'
2455173.62412 1.0994361179 0.0307 HATSouth r'
2455173.63395 1.02820094812 0.03208 HATSouth r'
2455173.63725 1.07252148295 0.05457 HATSouth r'
2455173.64057 1.01428032237 0.02026 HATSouth r'
2455173.64392 0.999921715171 0.02114 HATSouth r'
2455173.65058 1.03629165285 0.02454 HATSouth r'
2455173.6539 1.04105578065 0.05988 HATSouth r'
2455173.66055 0.963957751523 0.02386 HATSouth r'
2455173.66389 1.00378800113 0.01612 HATSouth r'
2455173.66723 0.981499313109 0.02263 HATSouth r'
2455173.67057 0.951984768839 0.02609 HATSouth r'
2455173.67394 0.943187420839 0.01971 HATSouth r'
2455173.68062 0.996786161511 0.02644 HATSouth r'
2455173.68398 0.996630101152 0.01974 HATSouth r'
2455173.68725 1.0073258988 0.01716 HATSouth r'
2455173.69379 1.00101826069 0.01727 HATSouth r'
2455173.70035 0.967096919654 0.02847 HATSouth r'
2455173.70362 1.05892694667 0.02067 HATSouth r'
2455173.7069 1.01043876647 0.01901 HATSouth r'
2455173.71029 1.05197640731 0.02056 HATSouth r'
2455173.71363 1.01731160793 0.02421 HATSouth r'
2455173.72352 0.972608364027 0.02119 HATSouth r'
2455173.72689 0.964366243485 0.02148 HATSouth r'
2455173.73026 0.930015100118 0.04221 HATSouth r'
2455173.73357 1.04142020659 0.04929 HATSouth r'
2455173.73687 0.948737353775 0.02497 HATSouth r'
2455173.74019 0.904003267029 0.04271 HATSouth r'
2455173.74349 1.02846614457 0.03403 HATSouth r'
2455173.74678 1.000059869 0.04554 HATSouth r'
2455173.75332 0.956696092176 0.02297 HATSouth r'
2455173.75664 1.00480549168 0.04574 HATSouth r'
2455173.77606 1.0792299772 0.03722 HATSouth r'
2455173.77936 1.02668685111 0.02309 HATSouth r'
2455173.78266 1.02002308322 0.02987 HATSouth r'
2455173.78596 0.990544520756 0.01881 HATSouth r'
2455173.78932 1.03983875586 0.01754 HATSouth r'
2455173.79267 0.982657108122 0.02634 HATSouth r'
2455173.79603 1.03755230607 0.0276 HATSouth r'
2455173.79937 1.03554744149 0.02184 HATSouth r'
2455173.80269 1.03606260779 0.01979 HATSouth r'
2455173.80935 1.04260067077 0.04438 HATSouth r'
2455173.81265 1.10744457495 0.02713 HATSouth r'
2455173.81598 1.00935979071 0.02907 HATSouth r'
2455173.8193 0.990745252641 0.05441 HATSouth r'
2455173.8226 1.03624393095 0.05483 HATSouth r'
2455173.82587 0.988575857195 0.05876 HATSouth r'
2455173.82916 1.03370829194 0.01989 HATSouth r'
2455173.83253 1.03026749968 0.03025 HATSouth r'
2455173.83586 0.98234943568 0.04566 HATSouth r'
2455173.83917 0.969228107195 0.02951 HATSouth r'
2455173.84577 0.935737426042 0.03382 HATSouth r'
2455173.84907 1.03891017564 0.03268 HATSouth r'
2455173.85562 0.96830015194 0.0665 HATSouth r'
2455174.2967 0.972742744121 0.0173 HATSouth r'
2455174.30029 0.999286453317 0.01703 HATSouth r'
2455174.30369 1.01804271384 0.01645 HATSouth r'
2455174.30708 0.992051001782 0.01645 HATSouth r'
2455174.31047 1.02548662402 0.016 HATSouth r'
2455174.31388 1.06475576453 0.01629 HATSouth r'
2455174.3173 0.962228021396 0.01635 HATSouth r'
2455174.32067 1.02520331073 0.01581 HATSouth r'
2455174.32409 1.01636569956 0.01658 HATSouth r'
2455174.32751 1.0051942601 0.01544 HATSouth r'
2455174.33094 1.00538870071 0.0151 HATSouth r'
2455174.33435 1.01779895351 0.01572 HATSouth r'
2455174.33775 1.03039086556 0.01584 HATSouth r'
2455174.34117 1.03000183874 0.01404 HATSouth r'
2455174.3446 0.986338533202 0.0155 HATSouth r'
2455174.39927 0.977088720897 0.02417 HATSouth r'
2455174.40903 0.948693663811 0.02468 HATSouth r'
2455174.41879 1.02707462587 0.02767 HATSouth r'
2455174.42538 1.01943138504 0.02017 HATSouth r'
2455174.42859 0.964677168545 0.0326 HATSouth r'
2455174.4351 0.995520024232 0.01947 HATSouth r'
2455174.44488 0.973352166783 0.03008 HATSouth r'
2455174.45144 1.03679764007 0.01999 HATSouth r'
2455174.45465 1.03249034694 0.02288 HATSouth r'
2455174.50844 1.00315952238 0.02619 HATSouth r'
2455174.51165 0.945178860916 0.02713 HATSouth r'
2455174.51829 0.965148188768 0.02629 HATSouth r'
2455174.53423 0.999341677453 0.02039 HATSouth r'
2455174.53793 1.02690436526 0.01808 HATSouth r'
2455174.54131 0.990362072517 0.01664 HATSouth r'
2455174.54469 0.9978149349 0.0167 HATSouth r'
2455174.54803 1.02377848857 0.01544 HATSouth r'
2455174.55004 1.05590780479 0.02468 HATSouth r'
2455174.55143 1.0319864618 0.015 HATSouth r'
2455174.55481 0.999341677453 0.01569 HATSouth r'
2455174.56154 1.0053516615 0.01539 HATSouth r'
2455174.56495 0.973773608518 0.01593 HATSouth r'
2455174.58162 0.981201040329 0.01468 HATSouth r'
2455174.58506 0.999709916361 0.01462 HATSouth r'
2455174.5853 0.996795342293 0.03185 HATSouth r'
2455174.58848 1.01485968353 0.01382 HATSouth r'
2455174.59181 1.00921105691 0.01523 HATSouth r'
2455174.59513 0.999203622835 0.02869 HATSouth r'
2455174.59523 1.02264759184 0.0138 HATSouth r'
2455174.59848 1.0474420383 0.03564 HATSouth r'
2455174.59869 0.999976974414 0.01359 HATSouth r'
2455174.60176 1.01697435155 0.02647 HATSouth r'
2455174.60212 0.962529391799 0.01525 HATSouth r'
2455174.60507 0.957075061571 0.03241 HATSouth r'
2455174.60555 0.975092913031 0.01437 HATSouth r'
2455174.60897 0.994447819888 0.01348 HATSouth r'
2455174.6117 1.05800080953 0.02676 HATSouth r'
2455174.6124 1.00455564853 0.01374 HATSouth r'
2455174.62855 1.02193200346 0.01373 HATSouth r'
2455174.63201 0.982820032543 0.01406 HATSouth r'
2455174.63542 1.00070483932 0.01456 HATSouth r'
2455174.63885 0.991064682659 0.01339 HATSouth r'
2455174.64226 1.01514013836 0.0139 HATSouth r'
2455174.64568 1.00653759319 0.01367 HATSouth r'
2455174.64909 1.01457930617 0.01349 HATSouth r'
2455174.65584 0.98325462974 0.01446 HATSouth r'
2455174.65925 1.02983109288 0.01336 HATSouth r'
2455174.66266 1.00991773769 0.01371 HATSouth r'
2455174.66607 1.02859876845 0.01331 HATSouth r'
2455174.66947 1.02858929475 0.01342 HATSouth r'
2455174.67286 1.02632758084 0.0151 HATSouth r'
2455174.67625 1.00745579658 0.01357 HATSouth r'
2455174.67964 1.01891510376 0.01315 HATSouth r'
2455174.68305 1.00920176178 0.01391 HATSouth r'
2455174.68979 1.05931714164 0.01338 HATSouth r'
2455174.69322 1.0027438337 0.01353 HATSouth r'
2455174.69663 0.982548506847 0.014 HATSouth r'
2455174.70004 0.994154768582 0.01396 HATSouth r'
2455174.70344 0.951371199389 0.01368 HATSouth r'
2455174.70686 1.0093504942 0.01357 HATSouth r'
2455174.7136 1.02649774582 0.01389 HATSouth r'
2455174.71701 1.05054340323 0.01449 HATSouth r'
2455174.72043 0.992553671096 0.01378 HATSouth r'
2455174.72385 0.987811322891 0.01536 HATSouth r'
2455174.7408 1.13291675568 0.01338 HATSouth r'
2455174.74419 1.13716111328 0.01339 HATSouth r'
2455174.75094 1.12002057289 0.01333 HATSouth r'
2455174.75435 1.06467731332 0.01399 HATSouth r'
2455174.75776 1.09484843017 0.01376 HATSouth r'
2455174.7738 1.0577864512 0.01425 HATSouth r'
2455174.77723 1.03993453296 0.0143 HATSouth r'
2455174.78063 1.06260046103 0.014 HATSouth r'
2455174.78392 1.03915899205 0.01459 HATSouth r'
2455174.78734 1.03570005665 0.01434 HATSouth r'
2455174.79073 1.02653556409 0.01435 HATSouth r'
2455174.7941 1.03180588361 0.01336 HATSouth r'
2455174.79751 1.02375963005 0.01517 HATSouth r'
2455174.80091 0.998734379773 0.01417 HATSouth r'
2455174.8043 0.988967454901 0.01509 HATSouth r'
2455174.81101 1.02134860487 0.01529 HATSouth r'
2455174.81439 1.04395553202 0.01491 HATSouth r'
2455174.81779 1.02254398883 0.01583 HATSouth r'
2455174.8212 1.01615041766 0.01533 HATSouth r'
2455174.82461 1.03443212644 0.01529 HATSouth r'
2455174.82801 1.01566386144 0.01446 HATSouth r'
2455174.83141 1.02781274811 0.01568 HATSouth r'
2455174.83479 1.01601004099 0.01555 HATSouth r'
2455174.83819 1.0127960526 0.01611 HATSouth r'
2455174.84158 1.00215292871 0.01541 HATSouth r'
2455174.84834 1.00181147062 0.01693 HATSouth r'
2455174.85174 1.01642186756 0.01665 HATSouth r'
2455174.85516 1.02355220922 0.01746 HATSouth r'
2455174.85856 1.00784559042 0.01776 HATSouth r'
2455174.86197 0.973872270166 0.02141 HATSouth r'
2455175.53179 1.01853979071 0.02394 HATSouth r'
2455175.53549 0.998173417672 0.01923 HATSouth r'
2455175.53892 0.994795930512 0.01818 HATSouth r'
2455175.54566 1.0392929948 0.01521 HATSouth r'
2455175.54906 0.992763953783 0.01457 HATSouth r'
2455175.55245 0.988803511407 0.01527 HATSouth r'
2455175.55586 1.03132132998 0.01494 HATSouth r'
2455175.56266 1.00496283221 0.01448 HATSouth r'
2455175.56608 0.994603538527 0.01461 HATSouth r'
2455175.5695 1.0105132211 0.0149 HATSouth r'
2455175.57292 1.02128275821 0.01462 HATSouth r'
2455175.57634 1.00901587706 0.01441 HATSouth r'
2455175.58315 0.971936741968 0.01527 HATSouth r'
2455175.58658 0.995620889203 0.01486 HATSouth r'
2455175.59339 0.991621649731 0.01524 HATSouth r'
2455175.59683 0.989705537062 0.01466 HATSouth r'
2455175.60026 1.01110905561 0.01358 HATSouth r'
2455175.6037 0.993861803636 0.01412 HATSouth r'
2455175.61043 0.963948873185 0.01514 HATSouth r'
2455175.61384 1.02143327109 0.01393 HATSouth r'
2455175.61719 0.96549493543 0.01441 HATSouth r'
2455175.62053 1.01831466923 0.0131 HATSouth r'
2455175.62397 0.975443232512 0.01373 HATSouth r'
2455175.64069 0.991703851695 0.0139 HATSouth r'
2455175.64414 0.998881569555 0.0133 HATSouth r'
2455175.65095 1.02982160783 0.01393 HATSouth r'
2455175.65437 0.982973930411 0.01297 HATSouth r'
2455175.65777 1.02583615156 0.01313 HATSouth r'
2455175.6612 0.981987591432 0.01379 HATSouth r'
2455175.66801 1.0099828516 0.01355 HATSouth r'
2455175.68415 1.00099060191 0.01341 HATSouth r'
2455175.6876 0.988503018918 0.01352 HATSouth r'
2455175.69101 0.966865357794 0.01341 HATSouth r'
2455175.69448 1.00026252916 0.01303 HATSouth r'
2455175.6979 0.996519955609 0.01359 HATSouth r'
2455175.72066 1.00308560958 0.0135 HATSouth r'
2455175.72409 1.00460191109 0.01324 HATSouth r'
2455175.7275 0.98842108227 0.01327 HATSouth r'
2455175.7309 0.9328632834 0.01355 HATSouth r'
2455175.7343 1.00020725413 0.014 HATSouth r'
2455175.73776 1.03757141866 0.01322 HATSouth r'
2455175.74118 1.00217138922 0.0137 HATSouth r'
2455175.7446 0.970389301931 0.01377 HATSouth r'
2455175.748 0.989596156808 0.01403 HATSouth r'
2455175.75141 1.00773420536 0.01428 HATSouth r'
2455175.75483 0.989104095242 0.01381 HATSouth r'
2455175.75823 0.995749277582 0.01355 HATSouth r'
2455175.76164 0.982657108122 0.01413 HATSouth r'
2455175.76504 1.006630303 0.01417 HATSouth r'
2455175.76844 1.00809625181 0.01349 HATSouth r'
2455175.77517 0.992581096746 0.01407 HATSouth r'
2455175.77857 0.974563181654 0.01443 HATSouth r'
2455175.78198 0.995611719238 0.01493 HATSouth r'
2455175.78538 0.991621649731 0.01409 HATSouth r'
2455175.7888 1.01664657058 0.01386 HATSouth r'
2455175.79217 0.971739820819 0.01395 HATSouth r'
2455175.7989 0.982955823528 0.0133 HATSouth r'
2455175.8023 1.02971727803 0.01346 HATSouth r'
2455175.80572 1.01934688475 0.01404 HATSouth r'
2455175.80913 0.964606091123 0.01478 HATSouth r'
2455175.81253 1.00398216972 0.01488 HATSouth r'
2455175.81595 1.00770636102 0.01405 HATSouth r'
2455175.81935 1.05107571047 0.0138 HATSouth r'
2455175.82275 1.03312768594 0.01439 HATSouth r'
2455175.82616 1.02263817295 0.01417 HATSouth r'
2455175.82955 1.02521275325 0.01443 HATSouth r'
2455175.84565 1.00377875595 0.01464 HATSouth r'
2455175.84907 1.01841784373 0.01529 HATSouth r'
2455176.38988 0.986538412752 0.01515 HATSouth r'
2455176.39334 0.985067520924 0.0156 HATSouth r'
2455176.39678 0.973836392046 0.01415 HATSouth r'
2455176.4002 0.987465656401 0.01458 HATSouth r'
2455176.40355 1.00046523037 0.01375 HATSouth r'
2455176.40698 1.0114536827 0.01492 HATSouth r'
2455176.41032 0.993898419532 0.01433 HATSouth r'
2455176.41373 0.980920927258 0.01546 HATSouth r'
2455176.41712 0.99366959231 0.0149 HATSouth r'
2455176.4205 0.965130410245 0.014 HATSouth r'
2455176.42392 1.0289967427 0.0138 HATSouth r'
2455176.42731 0.976530922354 0.01472 HATSouth r'
2455176.43073 1.01539261398 0.01436 HATSouth r'
2455176.43412 0.952870759348 0.0154 HATSouth r'
2455176.43752 1.01069007281 0.01482 HATSouth r'
2455176.44093 0.96990679068 0.01485 HATSouth r'
2455176.44434 0.974455474903 0.015 HATSouth r'
2455176.44775 0.994218866175 0.01431 HATSouth r'
2455176.45115 1.00072327316 0.01452 HATSouth r'
2455176.45456 1.00328888289 0.01481 HATSouth r'
2455176.45798 0.988630489425 0.01414 HATSouth r'
2455176.46136 0.999645464758 0.01465 HATSouth r'
2455176.46475 0.982096130709 0.01489 HATSouth r'
2455176.46815 1.01893387305 0.01479 HATSouth r'
2455176.4716 1.01514948819 0.01457 HATSouth r'
2455176.475 1.01748964945 0.01376 HATSouth r'
2455176.47839 0.985857171478 0.01421 HATSouth r'
2455176.48181 1.04384977034 0.01401 HATSouth r'
2455176.4852 0.982539457282 0.01386 HATSouth r'
2455176.48866 0.951213488317 0.01602 HATSouth r'
2455176.49206 0.977962044965 0.01484 HATSouth r'
2455176.49548 1.00708470451 0.01455 HATSouth r'
2455176.49887 0.966740693605 0.01485 HATSouth r'
2455176.50226 1.01572934582 0.01381 HATSouth r'
2455176.50565 0.971041967269 0.01485 HATSouth r'
2455176.50905 1.01328123498 0.01443 HATSouth r'
2455176.51248 0.999811205846 0.01403 HATSouth r'
2455176.51589 1.04239903342 0.01477 HATSouth r'
2455176.51928 0.99703407231 0.01415 HATSouth r'
2455176.52271 1.00349219739 0.01453 HATSouth r'
2455176.5261 1.0107831651 0.01441 HATSouth r'
2455176.5295 0.988302741325 0.01454 HATSouth r'
2455176.53131 0.988193516106 0.02224 HATSouth r'
2455176.53292 1.02799262745 0.01492 HATSouth r'
2455176.53465 1.01981641945 0.01743 HATSouth r'
2455176.53634 0.972671072427 0.0155 HATSouth r'
2455176.53805 1.01365461036 0.01688 HATSouth r'
2455176.53974 1.02547717898 0.0151 HATSouth r'
2455176.54148 1.02953709691 0.01519 HATSouth r'
2455176.54313 1.04147775918 0.01454 HATSouth r'
2455176.54489 1.06597249782 0.0148 HATSouth r'
2455176.54656 1.00536092117 0.01498 HATSouth r'
2455176.54828 1.05534388975 0.01557 HATSouth r'
2455176.54995 1.0299259482 0.01427 HATSouth r'
2455176.5517 1.0089508255 0.0165 HATSouth r'
2455176.55334 0.983517292002 0.01569 HATSouth r'
2455176.55513 1.04766394965 0.01632 HATSouth r'
2455176.55672 1.00761355211 0.01544 HATSouth r'
2455176.55856 1.03319429629 0.01547 HATSouth r'
2455176.56014 1.00370479752 0.01488 HATSouth r'
2455176.56193 1.02909152117 0.01492 HATSouth r'
2455176.56354 1.01533650286 0.01555 HATSouth r'
2455176.56534 1.05831268101 0.01418 HATSouth r'
2455176.5669 0.997125906771 0.01567 HATSouth r'
2455176.56876 1.05254821725 0.01472 HATSouth r'
2455176.57028 1.01863360601 0.0148 HATSouth r'
2455176.57218 1.04912201391 0.01463 HATSouth r'
2455176.57368 0.977772908627 0.01503 HATSouth r'
2455176.5756 1.02611963973 0.01468 HATSouth r'
2455176.57708 0.981544513863 0.01554 HATSouth r'
2455176.57899 1.00918317177 0.01415 HATSouth r'
2455176.58046 1.04948926346 0.01474 HATSouth r'
2455176.58239 1.00499060074 0.01446 HATSouth r'
2455176.58387 0.955111336795 0.01643 HATSouth r'
2455176.5858 0.966357896946 0.01479 HATSouth r'
2455176.58725 1.02134860487 0.01552 HATSouth r'
2455176.58921 1.01286135207 0.01465 HATSouth r'
2455176.59063 0.986565672192 0.01566 HATSouth r'
2455176.59262 1.01748027807 0.01483 HATSouth r'
2455176.59402 0.997153458758 0.01631 HATSouth r'
2455176.59604 1.02393880004 0.01419 HATSouth r'
2455176.5974 1.01448586427 0.01905 HATSouth r'
2455176.59944 1.00595371771 0.01508 HATSouth r'
2455176.60079 1.0309509425 0.01558 HATSouth r'
2455176.60286 1.03682628825 0.01389 HATSouth r'
2455176.60419 0.968621266636 0.01629 HATSouth r'
2455176.60627 0.992526246203 0.01404 HATSouth r'
2455176.60757 0.995831821711 0.01618 HATSouth r'
2455176.61095 1.02824829961 0.01565 HATSouth r'
2455176.61304 0.964197497565 0.01423 HATSouth r'
2455176.61434 0.995932718272 0.01619 HATSouth r'
2455176.61643 1.03546160535 0.01403 HATSouth r'
2455176.61771 1.02145208676 0.01534 HATSouth r'
2455176.61984 1.06027372709 0.01358 HATSouth r'
2455176.6211 1.00456490087 0.01667 HATSouth r'
2455176.62327 1.02136741898 0.01372 HATSouth r'
2455176.62447 1.03803978725 0.01633 HATSouth r'
2455176.62671 1.00639854449 0.0142 HATSouth r'
2455176.62784 1.0045093881 0.02063 HATSouth r'
2455176.63012 1.01616913602 0.01416 HATSouth r'
2455176.63353 1.00777133235 0.01472 HATSouth r'
2455176.64029 1.02525052418 0.01372 HATSouth r'
2455176.64371 1.02257224316 0.01418 HATSouth r'
2455176.6471 1.00507391094 0.01353 HATSouth r'
2455176.6505 1.00318724108 0.01349 HATSouth r'
2455176.65391 0.994915048962 0.01419 HATSouth r'
2455176.65733 0.965085965371 0.01468 HATSouth r'
2455176.66073 1.01513078862 0.01343 HATSouth r'
2455176.66746 1.00480549168 0.01314 HATSouth r'
2455176.67084 1.01274008496 0.01404 HATSouth r'
2455176.67426 1.01256287453 0.01355 HATSouth r'
2455176.67771 1.01710549352 0.01411 HATSouth r'
2455176.68111 1.01274941269 0.01413 HATSouth r'
2455176.68453 1.03428922423 0.01379 HATSouth r'
2455176.68794 1.01063422156 0.01315 HATSouth r'
2455176.69135 0.998265357075 0.01396 HATSouth r'
2455176.69474 1.01733971768 0.0137 HATSouth r'
2455176.69813 1.00774348698 0.01362 HATSouth r'
2455176.70154 0.995336659556 0.01395 HATSouth r'
2455176.70497 1.00843985201 0.0138 HATSouth r'
2455176.70836 0.940697521997 0.01356 HATSouth r'
2455176.71175 0.982213728465 0.01425 HATSouth r'
2455176.71516 1.00982472512 0.01372 HATSouth r'
2455176.71853 0.991630782946 0.01388 HATSouth r'
2455176.7219 0.976728814411 0.01355 HATSouth r'
2455176.72529 0.985766374858 0.01376 HATSouth r'
2455176.72868 0.977448760003 0.01431 HATSouth r'
2455176.73208 0.969942524025 0.01436 HATSouth r'
2455176.73546 0.973235629998 0.01401 HATSouth r'
2455176.73886 0.995905200015 0.01386 HATSouth r'
2455176.75321 0.999544192064 0.01365 HATSouth r'
2455176.75662 0.980776384058 0.0133 HATSouth r'
2455176.76001 0.977421752468 0.01363 HATSouth r'
2455176.76341 1.00064032358 0.01361 HATSouth r'
2455176.76679 0.978556711668 0.01396 HATSouth r'
2455176.77019 0.97078263672 0.01441 HATSouth r'
2455176.77357 1.02829565329 0.01482 HATSouth r'
2455176.77697 1.00652832268 0.01414 HATSouth r'
2455176.78698 0.983200294583 0.01466 HATSouth r'
2455176.79027 1.00462041672 0.0142 HATSouth r'
2455176.79701 0.998706784103 0.0139 HATSouth r'
2455176.80039 1.01449520807 0.01431 HATSouth r'
2455176.80378 0.995043346321 0.01413 HATSouth r'
2455176.80716 0.987474751338 0.01493 HATSouth r'
2455176.81056 0.979341143022 0.01517 HATSouth r'
2455176.81396 0.99121987154 0.01385 HATSouth r'
2455176.81734 0.999976974414 0.01444 HATSouth r'
2455176.82073 1.00764139389 0.01444 HATSouth r'
2455176.82411 0.993321875826 0.0139 HATSouth r'
2455176.8275 1.02146149472 0.01427 HATSouth r'
2455176.83091 1.01654357553 0.01489 HATSouth r'
2455176.83764 1.00737228894 0.01568 HATSouth r'
2455176.84103 1.01120218649 0.01477 HATSouth r'
2455176.8444 1.00376951084 0.01481 HATSouth r'
2455176.84781 1.02133919794 0.01455 HATSouth r'
2455176.85122 1.00857918275 0.01481 HATSouth r'
2455176.85462 0.976396018941 0.0162 HATSouth r'
2455176.85802 1.00037308837 0.01721 HATSouth r'
2455176.86142 1.01734908777 0.01922 HATSouth r'
2455177.29166 0.954618837388 0.01785 HATSouth r'
2455177.29527 1.00050208956 0.01808 HATSouth r'
2455177.29867 1.0148316423 0.01594 HATSouth r'
2455177.30207 1.01162138159 0.01693 HATSouth r'
2455177.30548 0.954390263283 0.01615 HATSouth r'
2455177.30885 1.0206245251 0.01618 HATSouth r'
2455177.31223 1.01143505121 0.01757 HATSouth r'
2455177.31562 0.949462901163 0.01552 HATSouth r'
2455177.31898 0.990845633837 0.01587 HATSouth r'
2455177.32241 1.01688068906 0.01734 HATSouth r'
2455177.32581 0.993999120204 0.01631 HATSouth r'
2455177.32922 1.06696457411 0.01622 HATSouth r'
2455177.33265 0.953221874583 0.01684 HATSouth r'
2455177.33608 1.00405614859 0.01563 HATSouth r'
2455177.3395 0.970961477961 0.01616 HATSouth r'
2455177.34294 1.00931330904 0.01792 HATSouth r'
2455177.34634 1.03084649829 0.0152 HATSouth r'
2455177.34976 1.00824482131 0.01487 HATSouth r'
2455177.35315 0.962972755045 0.01582 HATSouth r'
2455177.35655 0.99721774969 0.01493 HATSouth r'
2455177.38568 0.89237213367 0.02213 HATSouth r'
2455177.43264 0.957692309622 0.02517 HATSouth r'
2455177.45733 1.01842722375 0.02334 HATSouth r'
2455177.46398 0.918176133932 0.02854 HATSouth r'
2455177.46724 0.899054460393 0.03395 HATSouth r'
2455177.49982 0.948571342616 0.01979 HATSouth r'
2455177.50952 0.944978657485 0.02624 HATSouth r'
2455177.51597 1.01401878382 0.02459 HATSouth r'
2455177.53188 1.0045093881 0.02289 HATSouth r'
2455177.53527 1.01210600125 0.01835 HATSouth r'
2455177.53863 1.02482568144 0.01677 HATSouth r'
2455177.54203 0.991859140662 0.01637 HATSouth r'
2455177.54545 1.01442980325 0.01526 HATSouth r'
2455177.5463 1.04920898245 0.02373 HATSouth r'
2455177.55215 0.984913295277 0.0156 HATSouth r'
2455177.55561 0.987329242403 0.015 HATSouth r'
2455177.55899 0.994475297876 0.01484 HATSouth r'
2455177.56241 1.00544426207 0.01412 HATSouth r'
2455177.56581 0.984559574729 0.01443 HATSouth r'
2455177.56785 1.01363593832 0.02804 HATSouth r'
2455177.56922 1.00350143994 0.01457 HATSouth r'
2455177.57107 0.976243150934 0.02362 HATSouth r'
2455177.57264 0.978791073578 0.01525 HATSouth r'
2455177.57607 0.979720059048 0.01464 HATSouth r'
2455177.57755 1.01703992042 0.02059 HATSouth r'
2455177.57948 0.996740258868 0.01459 HATSouth r'
2455177.5829 0.958071673642 0.01422 HATSouth r'
2455177.58631 0.978646844223 0.01433 HATSouth r'
2455177.58973 0.978241313094 0.014 HATSouth r'
2455177.59314 1.01349590902 0.01404 HATSouth r'
2455177.60774 1.0139440709 0.01387 HATSouth r'
2455177.61117 1.00707542896 0.0137 HATSouth r'
2455177.61456 0.995336659556 0.0291 HATSouth r'
2455177.61461 0.999801997287 0.01331 HATSouth r'
2455177.61788 1.02326000574 0.02664 HATSouth r'
2455177.61806 0.981589716699 0.01313 HATSouth r'
2455177.62139 0.986747421044 0.01387 HATSouth r'
2455177.62484 0.993953345906 0.01388 HATSouth r'
2455177.62765 0.962325513258 0.05266 HATSouth r'
2455177.62828 1.02546773403 0.01343 HATSouth r'
2455177.63173 1.00499060074 0.01426 HATSouth r'
2455177.63849 0.982820032543 0.01317 HATSouth r'
2455177.6419 1.00462966965 0.01341 HATSouth r'
2455177.64531 1.00213446854 0.01389 HATSouth r'
2455177.64876 0.999222029015 0.01312 HATSouth r'
2455177.65217 1.0036955531 0.01309 HATSouth r'
2455177.65558 0.984296634111 0.01404 HATSouth r'
2455177.65902 0.986229525063 0.01341 HATSouth r'
2455177.66244 1.00130411278 0.01268 HATSouth r'
2455177.66584 0.962724446473 0.01315 HATSouth r'
2455177.66928 0.999765163899 0.0131 HATSouth r'
2455177.6727 0.999700708734 0.01333 HATSouth r'
2455177.67947 0.994108987118 0.01353 HATSouth r'
2455177.68625 0.994310441334 0.01337 HATSouth r'
2455177.68966 0.991155967293 0.01341 HATSouth r'
2455177.69307 0.992745666563 0.01297 HATSouth r'
2455177.69985 0.973549414671 0.01322 HATSouth r'
2455177.70326 0.992965135431 0.01372 HATSouth r'
2455177.70668 0.979575692802 0.01293 HATSouth r'
2455177.7101 0.982159450828 0.01343 HATSouth r'
2455177.71351 0.995666740295 0.01315 HATSouth r'
2455177.71693 0.966411301333 0.01349 HATSouth r'
2455177.72034 0.980740251587 0.01283 HATSouth r'
2455177.72375 0.999120799218 0.01299 HATSouth r'
2455177.72717 1.01697435155 0.01287 HATSouth r'
2455177.73059 0.986774686259 0.01276 HATSouth r'
2455177.73401 0.988284536284 0.01299 HATSouth r'
2455177.7374 0.997364715957 0.01308 HATSouth r'
2455177.7408 0.963948873185 0.01377 HATSouth r'
2455177.7442 0.998559620076 0.0135 HATSouth r'
2455177.75428 0.976944742391 0.01333 HATSouth r'
2455177.75766 0.99375196404 0.01385 HATSouth r'
2455177.77321 1.00531462366 0.01341 HATSouth r'
2455177.77661 1.0017745632 0.01357 HATSouth r'
2455177.78002 1.01227380829 0.01342 HATSouth r'
2455177.78341 0.961669849153 0.01454 HATSouth r'
2455177.79017 0.973657021275 0.01424 HATSouth r'
2455177.79359 0.99055364405 0.01337 HATSouth r'
2455177.79702 0.973423888663 0.01378 HATSouth r'
2455177.80042 1.0075300314 0.01315 HATSouth r'
2455177.80384 0.969790666401 0.01423 HATSouth r'
2455177.80725 1.00544426207 0.01373 HATSouth r'
2455177.81067 1.00480549168 0.01361 HATSouth r'
2455177.81407 0.990717877716 0.01396 HATSouth r'
2455177.8174 0.975667862477 0.01393 HATSouth r'
2455177.82081 1.00097216315 0.01332 HATSouth r'
2455177.82424 1.00764139389 0.01409 HATSouth r'
2455177.83099 1.0045371441 0.01372 HATSouth r'
2455177.83443 0.998118258094 0.01398 HATSouth r'
2455177.83785 0.991493793554 0.01453 HATSouth r'
2455177.84465 0.970290993138 0.01462 HATSouth r'
2455177.84807 0.995785963017 0.01514 HATSouth r'
2455177.85151 1.01677767029 0.01532 HATSouth r'
2455177.85827 0.995318324946 0.01818 HATSouth r'
2455177.86167 0.945640360755 0.02142 HATSouth r'
2455178.28864 1.00724240193 0.01833 HATSouth r'
2455178.29207 1.01436440266 0.01758 HATSouth r'
2455178.29533 1.00147935279 0.01758 HATSouth r'
2455178.29852 1.00647270141 0.01712 HATSouth r'
2455178.30184 1.00223600368 0.0164 HATSouth r'
2455178.30515 1.05826394503 0.01674 HATSouth r'
2455178.30843 1.03589085722 0.01656 HATSouth r'
2455178.31172 0.989213421108 0.01632 HATSouth r'
2455178.31506 1.09093280137 0.01724 HATSouth r'
2455178.31837 0.989623500738 0.01641 HATSouth r'
2455178.32174 1.00850487062 0.0152 HATSouth r'
2455178.32506 1.00829125377 0.01514 HATSouth r'
2455178.32842 1.01654357553 0.01496 HATSouth r'
2455178.33173 1.01701181896 0.01523 HATSouth r'
2455178.33509 1.02017341046 0.01547 HATSouth r'
2455178.3384 1.03115986267 0.01492 HATSouth r'
2455178.34177 1.00478698265 0.01489 HATSouth r'
2455178.3451 1.02479736485 0.01535 HATSouth r'
2455178.34845 0.968692639918 0.01537 HATSouth r'
2455178.35176 1.02012643082 0.01496 HATSouth r'
2455178.35507 0.999581017311 0.01503 HATSouth r'
2455178.35837 1.01764897616 0.01528 HATSouth r'
2455178.36173 0.92032665398 0.01479 HATSouth r'
2455178.36504 0.99052627442 0.01436 HATSouth r'
2455178.36836 1.02115107763 0.01472 HATSouth r'
2455178.37165 0.981336607627 0.01487 HATSouth r'
2455178.37506 0.999028781029 0.01513 HATSouth r'
2455178.37851 1.0231751881 0.01519 HATSouth r'
2455178.38195 1.00442612469 0.01409 HATSouth r'
2455178.38539 0.991229001054 0.01513 HATSouth r'
2455178.38879 1.00654686379 0.01462 HATSouth r'
2455178.39221 0.986193191694 0.01504 HATSouth r'
2455178.39561 0.992069276205 0.01411 HATSouth r'
2455178.39903 1.02836195209 0.01474 HATSouth r'
2455178.40246 0.960713735647 0.01553 HATSouth r'
2455178.40585 0.966811928316 0.01453 HATSouth r'
2455178.40925 0.996290524825 0.01501 HATSouth r'
2455178.41269 1.02073733492 0.01515 HATSouth r'
2455178.41609 0.982765721402 0.01704 HATSouth r'
2455178.41946 0.981092599975 0.01432 HATSouth r'
2455178.42288 0.992252038952 0.01455 HATSouth r'
2455178.42628 1.02137682616 0.01426 HATSouth r'
2455178.42969 0.996666819038 0.01516 HATSouth r'
2455178.43309 0.992041864697 0.01438 HATSouth r'
2455178.43651 0.994145612121 0.01418 HATSouth r'
2455178.43992 1.0023375491 0.01374 HATSouth r'
2455178.44331 1.01095075281 0.01449 HATSouth r'
2455178.44675 1.02493895562 0.01395 HATSouth r'
2455178.45018 1.05010807964 0.0159 HATSouth r'
2455178.45357 1.00833768837 0.01502 HATSouth r'
2455178.45696 1.0071403596 0.03403 HATSouth r'
2455178.49857 0.9782953742 0.01544 HATSouth r'
2455178.50202 1.00089841152 0.01412 HATSouth r'
2455178.50542 0.944787198231 0.0145 HATSouth r'
2455178.50885 1.01788332548 0.01438 HATSouth r'
2455178.51226 0.987847715875 0.01395 HATSouth r'
2455178.5157 1.02736791865 0.01404 HATSouth r'
2455178.5191 1.01843660385 0.01465 HATSouth r'
2455178.52254 1.0168619576 0.01405 HATSouth r'
2455178.52594 0.995877682517 0.01386 HATSouth r'
2455178.52939 0.99706162176 0.0134 HATSouth r'
2455178.5328 0.99640982224 0.01436 HATSouth r'
2455178.53621 1.01074592715 0.01437 HATSouth r'
2455178.53899 1.00733517666 0.01644 HATSouth r'
2455178.53964 0.995272489899 0.014 HATSouth r'
2455178.54239 1.03883362873 0.01517 HATSouth r'
2455178.54303 1.03883362873 0.01409 HATSouth r'
2455178.5458 1.02886406751 0.01522 HATSouth r'
2455178.54647 0.991484661601 0.01416 HATSouth r'
2455178.54921 0.993257836062 0.01413 HATSouth r'
2455178.54991 0.941503632616 0.01492 HATSouth r'
2455178.55262 0.998605606505 0.01456 HATSouth r'
2455178.55331 1.02875983472 0.01448 HATSouth r'
2455178.55604 1.01243231827 0.01523 HATSouth r'
2455178.55672 1.0238256364 0.01443 HATSouth r'
2455178.55946 1.02886406751 0.01512 HATSouth r'
2455178.56012 1.02576056794 0.015 HATSouth r'
2455178.56288 1.02329770473 0.01398 HATSouth r'
2455178.56351 1.00010592452 0.01453 HATSouth r'
2455178.5663 1.00843056398 0.01382 HATSouth r'
2455178.56691 1.01909342591 0.01447 HATSouth r'
2455178.56973 1.03805890883 0.01418 HATSouth r'
2455178.5703 1.03218608498 0.01387 HATSouth r'
2455178.57316 1.02792635245 0.01455 HATSouth r'
2455178.57369 0.996795342293 0.01547 HATSouth r'
2455178.57656 1.02765183012 0.01348 HATSouth r'
2455178.57709 1.0034090183 0.01447 HATSouth r'
2455178.58 1.02651665478 0.0138 HATSouth r'
2455178.58048 1.0427927426 0.01472 HATSouth r'
2455178.58343 1.00624097918 0.01428 HATSouth r'
2455178.58389 0.958460015639 0.01474 HATSouth r'
2455178.58729 1.03287080052 0.01449 HATSouth r'
2455178.59069 1.00147012887 0.01432 HATSouth r'
2455178.59354 1.01997611051 0.01387 HATSouth r'
2455178.59409 1.03924513469 0.0135 HATSouth r'
2455178.59695 0.995584209849 0.01403 HATSouth r'
2455178.5975 0.986238608614 0.01486 HATSouth r'
2455178.60039 1.05143395981 0.0135 HATSouth r'
2455178.6009 1.01706802266 0.01539 HATSouth r'
2455178.60384 1.00043758688 0.01343 HATSouth r'
2455178.60429 1.02379734744 0.01368 HATSouth r'
2455178.60727 1.03562374626 0.01323 HATSouth r'
2455178.60769 1.02414629921 0.01509 HATSouth r'
2455178.61109 1.006259515 0.01551 HATSouth r'
2455178.61408 1.02924318487 0.01348 HATSouth r'
2455178.61448 0.970264183377 0.01489 HATSouth r'
2455178.61741 1.0174427934 0.01404 HATSouth r'
2455178.61792 1.04763500203 0.01455 HATSouth r'
2455178.62086 0.999737539748 0.01375 HATSouth r'
2455178.62131 1.02139564079 0.01626 HATSouth r'
2455178.62429 0.986438467914 0.01336 HATSouth r'
2455178.62467 1.03249985657 0.01815 HATSouth r'
2455178.62773 1.02332597988 0.01341 HATSouth r'
2455178.62804 1.02429723411 0.01889 HATSouth r'
2455178.63116 0.984323831608 0.01356 HATSouth r'
2455178.63796 0.98647481032 0.0134 HATSouth r'
2455178.64139 1.00688993589 0.01282 HATSouth r'
2455178.64483 1.02576056794 0.01294 HATSouth r'
2455178.64827 1.02141445577 0.01288 HATSouth r'
2455178.6517 1.03101741251 0.01297 HATSouth r'
2455178.65511 1.01735845794 0.01323 HATSouth r'
2455178.66964 1.0009629439 0.0132 HATSouth r'
2455178.67306 0.990654005833 0.01378 HATSouth r'
2455178.67649 1.01613169965 0.01372 HATSouth r'
2455178.6799 1.0251938683 0.01302 HATSouth r'
2455178.68334 1.00404690093 0.01311 HATSouth r'
2455178.68676 0.996740258868 0.01355 HATSouth r'
2455178.69017 1.03040035585 0.01343 HATSouth r'
2455178.69359 1.00486102082 0.01362 HATSouth r'
2455178.69701 0.991923090245 0.01315 HATSouth r'
2455178.70044 1.01103455709 0.01353 HATSouth r'
2455178.71047 0.983444826439 0.01343 HATSouth r'
2455178.71388 1.01210600125 0.01258 HATSouth r'
2455178.7173 1.03740897282 0.01283 HATSouth r'
2455178.7207 0.985775454144 0.01357 HATSouth r'
2455178.72412 1.00563875104 0.01267 HATSouth r'
2455178.72755 1.010448073 0.01292 HATSouth r'
2455178.73096 1.01120218649 0.01266 HATSouth r'
2455178.73438 1.02603458505 0.01288 HATSouth r'
2455178.7378 0.986347617758 0.01308 HATSouth r'
2455178.74123 0.998679189196 0.01356 HATSouth r'
2455178.74463 1.0456588079 0.01272 HATSouth r'
2455178.74805 1.00412088457 0.01259 HATSouth r'
2455178.75146 0.990626633429 0.01295 HATSouth r'
2455178.75488 0.99895517258 0.0128 HATSouth r'
2455178.75829 1.00767851745 0.01305 HATSouth r'
2455178.76171 1.0033535694 0.01356 HATSouth r'
2455178.76514 1.04031772958 0.01252 HATSouth r'
2455178.76855 1.0347465808 0.01324 HATSouth r'
2455178.77198 0.986338533202 0.0133 HATSouth r'
2455178.77541 0.98727468208 0.01307 HATSouth r'
2455178.77882 1.01139778925 0.01256 HATSouth r'
2455178.78224 1.01876496195 0.01304 HATSouth r'
2455178.78567 0.998688387414 0.01314 HATSouth r'
2455178.80136 1.00159927153 0.01305 HATSouth r'
2455178.80478 1.01781770223 0.01328 HATSouth r'
2455178.81156 0.985158253174 0.01453 HATSouth r'
2455178.81498 1.0096108287 0.01323 HATSouth r'
2455178.81843 1.00484251077 0.01351 HATSouth r'
2455178.82187 0.999912505594 0.01329 HATSouth r'
2455178.82531 1.01435506006 0.01354 HATSouth r'
2455178.82876 0.998614804045 0.01362 HATSouth r'
2455178.83219 0.993303578329 0.01299 HATSouth r'
2455178.83564 1.03324187774 0.01305 HATSouth r'
2455178.83907 1.01454192838 0.01311 HATSouth r'
2455178.84251 1.02196024087 0.01294 HATSouth r'
2455178.84593 1.00924823831 0.01356 HATSouth r'
2455178.84935 1.00364008836 0.01414 HATSouth r'
2455178.8528 0.995428337672 0.01467 HATSouth r'
2455178.85624 1.0268665334 0.01589 HATSouth r'
2455178.85966 1.00298398837 0.01868 HATSouth r'
2455178.86306 0.969817463077 0.02215 HATSouth r'
2455179.28606 0.997842505926 0.01932 HATSouth r'
2455179.28957 0.984704675481 0.01734 HATSouth r'
2455179.29287 0.96836258257 0.01697 HATSouth r'
2455179.29621 1.05090147114 0.01563 HATSouth r'
2455179.29951 0.981354684682 0.01645 HATSouth r'
2455179.30282 1.01253489677 0.01731 HATSouth r'
2455179.30616 0.997171827173 0.01592 HATSouth r'
2455179.30946 1.02411800139 0.01563 HATSouth r'
2455179.31277 1.02874088444 0.01555 HATSouth r'
2455179.31612 1.00271612725 0.01592 HATSouth r'
2455179.31942 1.02102881802 0.01572 HATSouth r'
2455179.32274 1.03146382213 0.01521 HATSouth r'
2455179.32606 1.00388045768 0.01543 HATSouth r'
2455179.32938 1.03406062176 0.0156 HATSouth r'
2455179.33282 1.02266642988 0.01541 HATSouth r'
2455179.33629 1.04199587571 0.01543 HATSouth r'
2455179.33978 1.00087075605 0.01554 HATSouth r'
2455179.34322 1.03897715881 0.01505 HATSouth r'
2455179.34668 0.99615289171 0.01672 HATSouth r'
2455179.35007 1.00488878654 0.0147 HATSouth r'
2455179.3535 0.971041967269 0.0154 HATSouth r'
2455179.3569 1.06598231583 0.01483 HATSouth r'
2455179.36032 1.00953644056 0.01496 HATSouth r'
2455179.36373 0.951178444962 0.01493 HATSouth r'
2455179.36711 0.952054916253 0.01526 HATSouth r'
2455179.37052 1.01743342245 0.01497 HATSouth r'
2455179.37394 1.03214805854 0.01497 HATSouth r'
2455179.37741 0.976333070392 0.01443 HATSouth r'
2455179.38083 1.02752879218 0.01442 HATSouth r'
2455179.38425 1.02123572748 0.01404 HATSouth r'
2455179.38767 1.010448073 0.01552 HATSouth r'
2455179.39108 0.971605579274 0.0148 HATSouth r'
2455179.39448 0.98341765323 0.01518 HATSouth r'
2455179.39789 1.0033535694 0.01572 HATSouth r'
2455179.42055 1.00512945492 0.02659 HATSouth r'
2455179.42379 0.954205685691 0.04029 HATSouth r'
2455179.45005 0.896226951591 0.03694 HATSouth r'
2455179.46679 0.927645409949 0.03242 HATSouth r'
2455179.48736 0.956352505519 0.03084 HATSouth r'
2455179.49384 0.979620804968 0.01617 HATSouth r'
2455179.50363 1.05979532644 0.02383 HATSouth r'
2455179.50693 0.985693743584 0.03564 HATSouth r'
2455179.51021 1.03451787724 0.02084 HATSouth r'
2455179.52196 0.92773939794 0.03023 HATSouth r'
2455179.52521 0.996786161511 0.01623 HATSouth r'
2455179.53503 0.960704887187 0.03093 HATSouth r'
2455179.53608 1.03469893006 0.01778 HATSouth r'
2455179.53947 0.993532321265 0.01803 HATSouth r'
2455179.54169 1.04874523352 0.03043 HATSouth r'
2455179.54284 1.02053052643 0.01614 HATSouth r'
2455179.54622 1.0071403596 0.01595 HATSouth r'
2455179.5496 0.973683924784 0.0158 HATSouth r'
2455179.55161 1.00264224711 0.02749 HATSouth r'
2455179.55299 1.01401878382 0.01528 HATSouth r'
2455179.55636 0.971104574676 0.01633 HATSouth r'
2455179.5597 0.997484141997 0.01459 HATSouth r'
2455179.56144 1.03744719308 0.02523 HATSouth r'
2455179.56307 0.970299929889 0.01516 HATSouth r'
2455179.56646 1.0073444546 0.01469 HATSouth r'
2455179.56983 0.957780520406 0.01526 HATSouth r'
2455179.57322 0.987011016354 0.01435 HATSouth r'
2455179.57661 0.988211719471 0.01433 HATSouth r'
2455179.57764 1.02306210885 0.0214 HATSouth r'
2455179.57994 0.98277477305 0.01427 HATSouth r'
2455179.58334 0.96689207364 0.01476 HATSouth r'
2455179.58675 0.975506123689 0.01453 HATSouth r'
2455179.58737 1.05522725528 0.02105 HATSouth r'
2455179.59013 0.986574758839 0.01469 HATSouth r'
2455179.5935 0.999111597018 0.01515 HATSouth r'
2455179.5969 1.0007785767 0.01405 HATSouth r'
2455179.60028 0.992709093135 0.01472 HATSouth r'
2455179.60366 0.968719406255 0.0262 HATSouth r'
2455179.60368 1.01833342746 0.01299 HATSouth r'
2455179.60709 0.998550423045 0.01467 HATSouth r'
2455179.61048 0.985675586601 0.01458 HATSouth r'
2455179.6134 1.05455685718 0.02172 HATSouth r'
2455179.61386 0.985630195608 0.01364 HATSouth r'
2455179.61729 0.98179767656 0.01355 HATSouth r'
2455179.61993 0.986202274911 0.03454 HATSouth r'
2455179.62069 1.00401915847 0.01345 HATSouth r'
2455179.62413 0.996207942674 0.0143 HATSouth r'
2455179.62755 1.00541648101 0.0136 HATSouth r'
2455179.6298 1.08190717261 0.04077 HATSouth r'
2455179.63096 0.997833315499 0.01309 HATSouth r'
2455179.63435 0.998145837502 0.01351 HATSouth r'
2455179.63775 0.986874665162 0.01346 HATSouth r'
2455179.64117 0.971220856285 0.01331 HATSouth r'
2455179.64457 1.00522203502 0.01358 HATSouth r'
2455179.64799 0.964357361385 0.01342 HATSouth r'
2455179.65144 1.03201497703 0.0131 HATSouth r'
2455179.65475 0.968496376047 0.01476 HATSouth r'
2455179.65819 1.02129216462 0.01399 HATSouth r'
2455179.66157 0.963922238662 0.0134 HATSouth r'
2455179.66498 1.0071681883 0.01273 HATSouth r'
2455179.67952 0.995749277582 0.01359 HATSouth r'
2455179.68296 0.994374548964 0.01345 HATSouth r'
2455179.68654 1.00376026583 0.01351 HATSouth r'
2455179.69016 0.985475881866 0.01313 HATSouth r'
2455179.69378 1.03814496028 0.0131 HATSouth r'
2455179.69735 0.996960610831 0.01358 HATSouth r'
2455179.7008 1.00214369858 0.01333 HATSouth r'
2455179.70421 1.01190094153 0.0133 HATSouth r'
2455179.71991 0.98911320527 0.01347 HATSouth r'
2455179.72336 1.0233636813 0.01316 HATSouth r'
2455179.72678 0.983979385502 0.01358 HATSouth r'
2455179.7302 0.998697585716 0.0134 HATSouth r'
2455179.7462 1.02087836474 0.01369 HATSouth r'
2455179.74967 1.00395442905 0.01393 HATSouth r'
2455179.7531 1.04982763336 0.01311 HATSouth r'
2455179.75651 1.01102524516 0.01365 HATSouth r'
2455179.75993 1.00530536441 0.01343 HATSouth r'
2455179.76338 1.03994411115 0.01304 HATSouth r'
2455179.76682 1.0185116478 0.01285 HATSouth r'
2455179.77023 0.990407681426 0.01278 HATSouth r'
2455179.77367 0.999111597018 0.01389 HATSouth r'
2455179.77711 1.04263908231 0.01307 HATSouth r'
2455179.78049 1.00945276046 0.01322 HATSouth r'
2455179.78394 0.996363936928 0.01417 HATSouth r'
2455179.78739 0.977232720622 0.01289 HATSouth r'
2455179.79079 1.02474073402 0.0133 HATSouth r'
2455179.79423 1.00759499135 0.01339 HATSouth r'
2455179.79765 1.02309980055 0.01284 HATSouth r'
2455179.80109 1.02600623506 0.0136 HATSouth r'
2455179.8045 0.981426996231 0.01356 HATSouth r'
2455179.80793 1.01576676736 0.01354 HATSouth r'
2455179.81136 0.972921946461 0.0138 HATSouth r'
2455179.8148 1.02297730761 0.01419 HATSouth r'
2455179.81824 1.02388221665 0.01282 HATSouth r'
2455179.82169 0.977944030404 0.01383 HATSouth r'
2455179.82515 0.977718876392 0.01427 HATSouth r'
2455179.8286 0.989641730445 0.01418 HATSouth r'
2455179.83204 1.01872742995 0.01386 HATSouth r'
2455179.83546 1.00242063938 0.01384 HATSouth r'
2455179.83889 0.99721774969 0.01479 HATSouth r'
2455179.84233 1.01972249521 0.01411 HATSouth r'
2455179.84579 0.976180212241 0.01399 HATSouth r'
2455179.84923 1.00026252916 0.01409 HATSouth r'
2455179.85267 1.00709398014 0.01368 HATSouth r'
2455179.85609 1.00285466717 0.01485 HATSouth r'
2455179.85953 1.03354645092 0.01694 HATSouth r'
2455179.86294 1.0297836685 0.02101 HATSouth r'
2455180.28239 0.990663130135 0.02101 HATSouth r'
2455180.28911 1.03962807729 0.01889 HATSouth r'
2455180.2925 0.991092067166 0.01581 HATSouth r'
2455180.2959 1.01951589233 0.01612 HATSouth r'
2455180.29931 1.04252385194 0.01586 HATSouth r'
2455180.30265 1.00211600871 0.01675 HATSouth r'
2455180.30608 1.02063392544 0.01504 HATSouth r'
2455180.30948 0.988229923171 0.0168 HATSouth r'
2455180.3129 1.03056170423 0.01542 HATSouth r'
2455180.3163 1.00908093282 0.01561 HATSouth r'
2455180.3197 0.995382497559 0.01619 HATSouth r'
2455180.32313 1.01054114299 0.01553 HATSouth r'
2455180.32656 0.992096688471 0.01589 HATSouth r'
2455180.32996 1.02258166144 0.01536 HATSouth r'
2455180.33338 1.04011653375 0.01632 HATSouth r'
2455180.3368 0.996575026859 0.01484 HATSouth r'
2455180.34021 1.03769565912 0.01552 HATSouth r'
2455180.34363 0.986792863488 0.01501 HATSouth r'
2455180.34707 0.979422326974 0.01569 HATSouth r'
2455180.3505 0.966179903638 0.01557 HATSouth r'
2455180.35392 1.00512945492 0.01436 HATSouth r'
2455180.3573 1.00377875595 0.01536 HATSouth r'
2455180.36073 1.02650720026 0.01458 HATSouth r'
2455180.3642 0.944700184122 0.01418 HATSouth r'
2455180.36763 1.00452789202 0.0154 HATSouth r'
2455180.37111 1.01933749626 0.01449 HATSouth r'
2455180.3745 1.00198679943 0.0142 HATSouth r'
2455180.37792 1.00721457118 0.01376 HATSouth r'
2455180.38135 0.970854169263 0.01471 HATSouth r'
2455180.38478 1.01043876647 0.01387 HATSouth r'
2455180.38817 1.00155314724 0.01413 HATSouth r'
2455180.39163 1.04170800138 0.0139 HATSouth r'
2455180.39505 0.997125906771 0.01464 HATSouth r'
2455180.39848 0.998311329952 0.01389 HATSouth r'
2455180.4019 0.989104095242 0.01418 HATSouth r'
2455180.40535 1.00200525687 0.01389 HATSouth r'
2455180.40874 1.02450480591 0.01401 HATSouth r'
2455180.41215 0.988721549852 0.01366 HATSouth r'
2455180.41554 1.00715891198 0.01391 HATSouth r'
2455180.41897 1.01551419871 0.01418 HATSouth r'
2455180.42236 0.989842279381 0.01424 HATSouth r'
2455180.42577 1.0127587405 0.01307 HATSouth r'
2455180.42916 0.959926541785 0.01489 HATSouth r'
2455180.4326 1.00072327316 0.01466 HATSouth r'
2455180.43601 0.980532515705 0.01475 HATSouth r'
2455180.43943 1.00425961858 0.01443 HATSouth r'
2455180.44303 1.01456996159 0.01397 HATSouth r'
2455180.44663 0.983372366216 0.01364 HATSouth r'
2455180.45026 0.975982431336 0.0143 HATSouth r'
2455180.45386 1.00289161438 0.01478 HATSouth r'
2455180.45744 1.01664657058 0.01353 HATSouth r'
2455180.46104 1.01522428993 0.01415 HATSouth r'
2455180.46467 1.01516818811 0.01403 HATSouth r'
2455180.46833 1.01732097776 0.01314 HATSouth r'
2455180.47194 0.979151739969 0.01378 HATSouth r'
2455180.47557 1.0117611519 0.01476 HATSouth r'
2455180.4792 1.00120267205 0.01371 HATSouth r'
2455180.4828 0.977052724282 0.01486 HATSouth r'
2455180.48644 1.04143939043 0.0147 HATSouth r'
2455180.49007 1.02409913661 0.01407 HATSouth r'
2455180.49372 1.04047104776 0.01346 HATSouth r'
2455180.4973 1.01006657564 0.01335 HATSouth r'
2455180.50074 1.02325058121 0.01374 HATSouth r'
2455180.50438 1.02633703371 0.0137 HATSouth r'
2455180.50796 0.994347073759 0.01457 HATSouth r'
2455180.51156 0.987947803496 0.01435 HATSouth r'
2455180.51516 0.999912505594 0.01397 HATSouth r'
2455180.51877 0.981255265001 0.01386 HATSouth r'
2455180.52236 1.00810553676 0.01446 HATSouth r'
2455180.526 0.980144257951 0.0142 HATSouth r'
2455180.5296 1.01603811477 0.01438 HATSouth r'
2455180.53319 1.00846771661 0.01468 HATSouth r'
2455180.53678 1.00462966965 0.01425 HATSouth r'
2455180.54037 1.00655613447 0.01495 HATSouth r'
2455180.54393 1.04094072527 0.01383 HATSouth r'
2455180.54739 0.989031218044 0.0141 HATSouth r'
2455180.55099 1.02416516485 0.01458 HATSouth r'
2455180.5546 1.02654501887 0.01459 HATSouth r'
2455180.55817 1.05912202619 0.0139 HATSouth r'
2455180.56177 1.02363705811 0.01713 HATSouth r'
2455180.56536 1.04061480408 0.0167 HATSouth r'
2455180.56891 0.987829519215 0.01383 HATSouth r'
2455180.57237 1.03449882089 0.01395 HATSouth r'
2455180.57313 1.01605683106 0.01366 HATSouth r'
2455180.576 0.968487455906 0.01438 HATSouth r'
2455180.57678 1.02756664844 0.01369 HATSouth r'
2455180.57956 1.00608343854 0.01453 HATSouth r'
2455180.58042 1.01408416213 0.01333 HATSouth r'
2455180.58315 0.997649524738 0.01554 HATSouth r'
2455180.58405 1.00093528666 0.01402 HATSouth r'
2455180.58676 1.00161772184 0.0147 HATSouth r'
2455180.58757 1.02049292939 0.01326 HATSouth r'
2455180.59034 1.03072307787 0.0146 HATSouth r'
2455180.59123 1.00956433547 0.01385 HATSouth r'
2455180.59391 0.992599380934 0.01663 HATSouth r'
2455180.59488 1.01388803983 0.01333 HATSouth r'
2455180.59753 1.00454639627 0.01566 HATSouth r'
2455180.59849 1.01192890177 0.01355 HATSouth r'
2455180.6011 0.975488154367 0.01523 HATSouth r'
2455180.602 1.00366782035 0.01374 HATSouth r'
2455180.60469 1.01705865516 0.01445 HATSouth r'
2455180.60823 1.00111968273 0.01451 HATSouth r'
2455180.61169 0.996418999555 0.01555 HATSouth r'
2455180.61531 1.00605563981 0.0148 HATSouth r'
2455180.61874 1.04033689312 0.01515 HATSouth r'
2455180.62231 0.970273119882 0.01557 HATSouth r'
2455180.62589 1.02129216462 0.01768 HATSouth r'
2455180.62949 1.00594445258 0.02064 HATSouth r'
2455180.69156 1.00079701189 0.01326 HATSouth r'
2455180.69495 0.998246968517 0.01353 HATSouth r'
2455180.69837 0.984505167459 0.01316 HATSouth r'
2455180.70859 1.02164967222 0.01278 HATSouth r'
2455180.71203 1.01217125624 0.01309 HATSouth r'
2455180.71544 1.0119195816 0.01328 HATSouth r'
2455180.71887 1.01021543552 0.013 HATSouth r'
2455180.72229 1.00784559042 0.01283 HATSouth r'
2455180.72571 1.01671211832 0.01268 HATSouth r'
2455180.72905 1.01580419028 0.01314 HATSouth r'
2455180.73249 1.0485520653 0.01313 HATSouth r'
2455180.73593 1.0466223389 0.01296 HATSouth r'
2455180.73936 1.04212064596 0.01274 HATSouth r'
2455180.74279 1.03093195186 0.01316 HATSouth r'
2455180.74622 1.00074170733 0.01349 HATSouth r'
2455180.74965 1.02067152767 0.01323 HATSouth r'
2455180.75308 1.02218616828 0.01326 HATSouth r'
2455180.75651 1.0371032614 0.01332 HATSouth r'
2455180.75994 1.0041301329 0.0131 HATSouth r'
2455180.76334 1.01118355963 0.01376 HATSouth r'
2455180.76678 1.02413686652 0.0134 HATSouth r'
2455180.7702 0.995730935371 0.01308 HATSouth r'
2455180.77364 0.983426710883 0.01359 HATSouth r'
2455180.77707 1.01546743363 0.01312 HATSouth r'
2455180.7805 1.00995494512 0.01299 HATSouth r'
2455180.78393 1.03633937694 0.0128 HATSouth r'
2455180.78735 1.02894935674 0.0132 HATSouth r'
2455180.79078 1.01717107085 0.01315 HATSouth r'
2455180.79422 1.01329990049 0.0129 HATSouth r'
2455180.79764 1.00898799731 0.01337 HATSouth r'
2455180.80104 1.00033623394 0.01315 HATSouth r'
2455180.80447 1.01272142977 0.01314 HATSouth r'
2455180.80789 1.01708675792 0.01326 HATSouth r'
2455180.8113 0.99644653201 0.01369 HATSouth r'
2455180.81473 0.988539437386 0.01364 HATSouth r'
2455180.81812 1.01537390993 0.01357 HATSouth r'
2455180.82156 0.994411183751 0.01287 HATSouth r'
2455180.82498 1.00474071157 0.01333 HATSouth r'
2455180.82841 1.03389872558 0.01258 HATSouth r'
2455180.83184 1.00564801336 0.01338 HATSouth r'
2455180.83526 1.01399076583 0.01305 HATSouth r'
2455180.83867 0.992910263666 0.01361 HATSouth r'
2455180.84209 1.01409350224 0.01334 HATSouth r'
2455180.84552 1.01007587874 0.01346 HATSouth r'
2455180.84895 0.997465767829 0.01369 HATSouth r'
2455180.8524 1.00390819631 0.01487 HATSouth r'
2455180.85583 0.998522832458 0.01557 HATSouth r'
2455180.85926 0.987438372094 0.01692 HATSouth r'
2455180.86268 0.933834683499 0.0233 HATSouth r'
2455181.28298 0.964339597429 0.02094 HATSouth r'
2455181.28637 1.02084075488 0.01806 HATSouth r'
2455181.28975 1.0137666498 0.01635 HATSouth r'
2455181.29315 1.00437061959 0.01609 HATSouth r'
2455181.29656 1.00543500163 0.01561 HATSouth r'
2455181.30001 0.961847011603 0.01606 HATSouth r'
2455181.30345 1.00123033668 0.01403 HATSouth r'
2455181.30689 1.02767076034 0.01631 HATSouth r'
2455181.31031 1.02668685111 0.0149 HATSouth r'
2455181.31374 1.01778020513 0.01647 HATSouth r'
2455181.31716 1.01039223512 0.01645 HATSouth r'
2455181.32056 0.997135090682 0.01543 HATSouth r'
2455181.32398 1.02408027219 0.01487 HATSouth r'
2455181.3274 1.01222719243 0.01473 HATSouth r'
2455181.33081 0.961129705198 0.0147 HATSouth r'
2455181.33425 1.02029556765 0.01471 HATSouth r'
2455181.33769 1.0342701721 0.01484 HATSouth r'
2455181.34111 0.962183710178 0.01438 HATSouth r'
2455181.34451 0.975712794677 0.01479 HATSouth r'
2455181.34795 1.04061480408 0.01509 HATSouth r'
2455181.35136 0.984967725101 0.01572 HATSouth r'
2455181.35478 1.01191026152 0.01512 HATSouth r'
2455181.35821 0.999627050778 0.01388 HATSouth r'
2455181.36161 1.00628731936 0.014 HATSouth r'
2455181.36504 1.00195911389 0.01444 HATSouth r'
2455181.36845 1.02021099573 0.01445 HATSouth r'
2455181.37188 1.02466523112 0.01313 HATSouth r'
2455181.37531 0.975308479358 0.01543 HATSouth r'
2455181.37875 1.01146299858 0.01442 HATSouth r'
2455181.38215 0.969647763296 0.01523 HATSouth r'
2455181.38556 1.00567580083 0.01357 HATSouth r'
2455181.38897 0.991101195504 0.01455 HATSouth r'
2455181.39239 0.967168180614 0.01425 HATSouth r'
2455181.39579 0.988330049517 0.0143 HATSouth r'
2455181.39922 0.97856572455 0.01415 HATSouth r'
2455181.40266 0.988839940946 0.01303 HATSouth r'
2455181.40607 0.951870790314 0.01458 HATSouth r'
2455181.40949 0.977736886805 0.01423 HATSouth r'
2455181.41289 0.987693054951 0.01439 HATSouth r'
2455181.41631 0.986956473617 0.01407 HATSouth r'
2455181.41973 1.01424295559 0.01351 HATSouth r'
2455181.42316 0.988621383844 0.01356 HATSouth r'
2455181.4266 0.971757721092 0.01449 HATSouth r'
2455181.44596 0.903420622427 0.02089 HATSouth r'
2455181.45586 0.974778630873 0.02417 HATSouth r'
2455181.50981 0.928739677888 0.02362 HATSouth r'
2455181.53483 0.956185161852 0.01814 HATSouth r'
2455181.5372 0.994090675122 0.01931 HATSouth r'
2455181.54057 0.958610099019 0.01621 HATSouth r'
2455181.54397 0.943621874727 0.01561 HATSouth r'
2455181.54478 0.975982431336 0.0225 HATSouth r'
2455181.5474 0.989368320104 0.01488 HATSouth r'
2455181.5508 1.011099743 0.01349 HATSouth r'
2455181.55421 1.00346447026 0.0135 HATSouth r'
2455181.55763 1.02622360502 0.01415 HATSouth r'
2455181.56105 1.01140710461 0.01387 HATSouth r'
2455181.56447 0.986084199617 0.01352 HATSouth r'
2455181.56789 0.980785417384 0.01377 HATSouth r'
2455181.57131 1.02998286558 0.0138 HATSouth r'
2455181.57472 0.990380315829 0.01394 HATSouth r'
2455181.57752 0.976018388519 0.03047 HATSouth r'
2455181.57813 0.968844325605 0.01319 HATSouth r'
2455181.58155 0.990535397546 0.0129 HATSouth r'
2455181.58497 0.974688854577 0.01344 HATSouth r'
2455181.58831 1.00015198216 0.01335 HATSouth r'
2455181.59173 0.977232720622 0.01333 HATSouth r'
2455181.59514 0.978097164748 0.0132 HATSouth r'
2455181.59794 0.956801835979 0.02595 HATSouth r'
2455181.59858 0.987211032181 0.01317 HATSouth r'
2455181.60199 0.947261747721 0.01362 HATSouth r'
2455181.60539 0.957260194203 0.01325 HATSouth r'
2455181.60781 1.01623465297 0.02779 HATSouth r'
2455181.60882 0.993660440317 0.01323 HATSouth r'
2455181.61223 0.968772941147 0.01317 HATSouth r'
2455181.61566 0.997144274678 0.01355 HATSouth r'
2455181.61908 0.991238130653 0.01275 HATSouth r'
2455181.62248 1.0207467363 0.01289 HATSouth r'
2455181.62591 0.972214289503 0.01359 HATSouth r'
2455181.62934 0.984849797617 0.01321 HATSouth r'
2455181.63276 1.00810553676 0.01327 HATSouth r'
2455181.63619 0.994136455743 0.01277 HATSouth r'
2455181.63962 0.97464396953 0.01296 HATSouth r'
2455181.64305 0.984568642899 0.01301 HATSouth r'
2455181.64649 0.998430869341 0.01314 HATSouth r'
2455181.64992 1.00823553507 0.01296 HATSouth r'
2455181.65334 1.00994564314 0.01346 HATSouth r'
2455181.6568 0.973531481393 0.01297 HATSouth r'
2455181.66024 0.997493329208 0.01238 HATSouth r'
2455181.66366 0.994850906486 0.0128 HATSouth r'
2455181.6671 1.00353841098 0.01345 HATSouth r'
2455181.6705 0.999654671876 0.0136 HATSouth r'
2455181.67392 0.997079988483 0.01285 HATSouth r'
2455181.67733 0.984332897607 0.01251 HATSouth r'
2455181.68077 1.00212523858 0.01329 HATSouth r'
2455181.68421 0.990517151378 0.01268 HATSouth r'
2455181.68761 1.03362260824 0.01282 HATSouth r'
2455181.72609 1.01497185616 0.01265 HATSouth r'
2455181.72952 0.991146838451 0.01321 HATSouth r'
2455181.73296 0.962875197612 0.01351 HATSouth r'
2455181.73637 1.0086256306 0.013 HATSouth r'
2455181.73979 0.983598822142 0.01253 HATSouth r'
2455181.74322 0.961705279033 0.01361 HATSouth r'
2455181.74667 1.0235804914 0.01267 HATSouth r'
2455181.75011 0.990918644731 0.01307 HATSouth r'
2455181.75354 1.02277004529 0.01314 HATSouth r'
2455181.75695 0.985439576262 0.01341 HATSouth r'
2455181.76035 0.994631020819 0.01498 HATSouth r'
2455181.76375 0.997079988483 0.02362 HATSouth r'
2455181.76711 1.05761109942 0.02131 HATSouth r'
2455181.77046 0.987020107103 0.02121 HATSouth r'
2455181.77702 0.986565672192 0.0336 HATSouth r'
2455181.78037 1.01038292911 0.01465 HATSouth r'
2455181.78381 1.00642635269 0.01488 HATSouth r'
2455181.78721 1.03584315378 0.01557 HATSouth r'
2455181.79063 1.02293019885 0.01356 HATSouth r'
2455181.79405 0.956211582589 0.0138 HATSouth r'
2455181.79746 0.99378857589 0.01338 HATSouth r'
2455181.80089 1.01812710602 0.01306 HATSouth r'
2455181.80431 1.00518500196 0.01367 HATSouth r'
2455181.8077 1.01036431734 0.01296 HATSouth r'
2455181.81112 0.99703407231 0.01416 HATSouth r'
2455181.81454 0.984468897617 0.01396 HATSouth r'
2455181.81796 0.993816035662 0.01354 HATSouth r'
2455181.82138 1.0408448555 0.01337 HATSouth r'
2455181.82479 1.0186805169 0.01396 HATSouth r'
2455181.82822 1.00266071664 0.01444 HATSouth r'
2455181.83166 1.01313192334 0.01418 HATSouth r'
2455181.83508 0.988739762944 0.01522 HATSouth r'
2455181.84181 0.97291298556 0.02103 HATSouth r'
2455181.84522 0.928791003357 0.02092 HATSouth r'
2455181.84861 1.03624393095 0.01596 HATSouth r'
2455181.85203 1.02078434269 0.05833 HATSouth r'
2455181.85536 1.12189961762 0.05459 HATSouth r'
2455181.86521 0.971041967269 0.05748 HATSouth r'
2455182.28022 1.10219389206 0.01952 HATSouth r'
2455182.28353 1.03725610585 0.01776 HATSouth r'
2455182.2869 1.00397292275 0.01784 HATSouth r'
2455182.29028 0.999350881772 0.01674 HATSouth r'
2455182.29366 0.982856241638 0.01573 HATSouth r'
2455182.29706 1.00463892268 0.0162 HATSouth r'
2455182.30044 0.969290597655 0.01511 HATSouth r'
2455182.30384 1.03266153371 0.01451 HATSouth r'
2455182.30724 1.00762283262 0.01513 HATSouth r'
2455182.31063 1.00485176575 0.01502 HATSouth r'
2455182.31403 0.990362072517 0.01469 HATSouth r'
2455182.31743 0.998559620076 0.01424 HATSouth r'
2455182.32085 1.00986192912 0.01444 HATSouth r'
2455182.32761 0.974006824887 0.0147 HATSouth r'
2455182.33111 1.01466341124 0.01487 HATSouth r'
2455182.33452 1.04433059163 0.01446 HATSouth r'
2455182.33792 1.02169672201 0.01424 HATSouth r'
2455182.34131 1.02051172774 0.01431 HATSouth r'
2455182.34472 1.01897141265 0.01429 HATSouth r'
2455182.34812 0.988803511407 0.01586 HATSouth r'
2455182.35155 1.02440101475 0.01407 HATSouth r'
2455182.35493 1.0047314576 0.01377 HATSouth r'
2455182.35831 1.05102730776 0.01343 HATSouth r'
2455182.36173 0.978466587415 0.01385 HATSouth r'
2455182.36515 1.0539645411 0.01471 HATSouth r'
2455182.36862 1.00792913729 0.01435 HATSouth r'
2455182.37202 1.01637506068 0.01407 HATSouth r'
2455182.37544 0.972662113837 0.0141 HATSouth r'
2455182.37883 0.994099831078 0.01434 HATSouth r'
2455182.38224 1.03016312471 0.01412 HATSouth r'
2455182.38563 1.05345017593 0.01337 HATSouth r'
2455182.38904 0.976099297027 0.01512 HATSouth r'
2455182.39245 1.01911219848 0.01429 HATSouth r'
2455182.39585 0.980406089322 0.01424 HATSouth r'
2455182.39917 0.998127451146 0.01409 HATSouth r'
2455182.40258 1.0109135087 0.01422 HATSouth r'
2455182.40594 1.01188230179 0.01348 HATSouth r'
2455182.40924 0.989778463948 0.0138 HATSouth r'
2455182.41252 1.03411776764 0.0133 HATSouth r'
2455182.4158 0.976512934156 0.01457 HATSouth r'
2455182.41919 0.990124940045 0.01489 HATSouth r'
2455182.42249 0.974940249043 0.01336 HATSouth r'
2455182.42581 0.972053123222 0.01436 HATSouth r'
2455182.42911 1.03134982683 0.01382 HATSouth r'
2455182.43242 0.957454181084 0.01347 HATSouth r'
2455182.4357 1.00550908755 0.01286 HATSouth r'
2455182.439 0.989659960487 0.01288 HATSouth r'
2455182.44228 0.980261621986 0.01405 HATSouth r'
2455182.44558 0.970469743807 0.01365 HATSouth r'
2455182.44892 1.01159342984 0.01463 HATSouth r'
2455182.4522 0.966580434695 0.01383 HATSouth r'
2455182.45548 1.02051172774 0.0135 HATSouth r'
2455182.45883 0.963327592678 0.01484 HATSouth r'
2455182.46213 0.981643962851 0.01457 HATSouth r'
2455182.46542 1.00575916783 0.01443 HATSouth r'
2455182.46873 1.00788272151 0.014 HATSouth r'
2455182.47203 0.985158253174 0.01389 HATSouth r'
2455182.47545 1.01218990129 0.01347 HATSouth r'
2455182.47882 0.983218405968 0.01346 HATSouth r'
2455182.48222 0.980541546785 0.01385 HATSouth r'
2455182.48562 1.02162144338 0.01343 HATSouth r'
2455182.48906 0.968790786768 0.01365 HATSouth r'
2455182.49247 0.977835950008 0.01409 HATSouth r'
2455182.49589 1.01371062853 0.01356 HATSouth r'
2455182.49927 0.996648459926 0.01425 HATSouth r'
2455182.50257 1.05573276444 0.01324 HATSouth r'
2455182.50598 1.01309459887 0.01375 HATSouth r'
2455182.50936 1.00131333517 0.01471 HATSouth r'
2455182.51275 1.02895883376 0.01356 HATSouth r'
2455182.51618 0.986047871602 0.01434 HATSouth r'
2455182.51957 0.990006395102 0.01411 HATSouth r'
2455182.52297 1.01497185616 0.01369 HATSouth r'
2455182.52636 0.990790879196 0.01375 HATSouth r'
2455182.52977 0.969129916041 0.01391 HATSouth r'
2455182.53316 0.998522832458 0.01326 HATSouth r'
2455182.53656 1.0311978527 0.01351 HATSouth r'
2455182.53785 1.01473817716 0.01815 HATSouth r'
2455182.53997 1.0088393183 0.01359 HATSouth r'
2455182.54125 0.988785297141 0.01496 HATSouth r'
2455182.54336 1.00894153277 0.01279 HATSouth r'
2455182.54465 1.01094144166 0.01581 HATSouth r'
2455182.54675 1.00512945492 0.01413 HATSouth r'
2455182.54804 1.0073258988 0.01527 HATSouth r'
2455182.55012 0.989714652629 0.01444 HATSouth r'
2455182.55144 1.02467466867 0.01459 HATSouth r'
2455182.55353 0.979133703494 0.01356 HATSouth r'
2455182.55484 1.04259106811 0.01373 HATSouth r'
2455182.55693 0.957930497385 0.015 HATSouth r'
2455182.55825 0.982059949617 0.01444 HATSouth r'
2455182.5603 0.992069276205 0.01395 HATSouth r'
2455182.56166 1.02016401435 0.01354 HATSouth r'
2455182.56365 1.00213446854 0.01538 HATSouth r'
2455182.56507 0.976072326779 0.01332 HATSouth r'
2455182.56706 1.0459574076 0.01476 HATSouth r'
2455182.56846 1.01691815302 0.01326 HATSouth r'
2455182.57041 0.993514019892 0.01494 HATSouth r'
2455182.57186 0.997199380429 0.01395 HATSouth r'
2455182.57381 0.999719124072 0.01393 HATSouth r'
2455182.57526 1.0240614081 0.0139 HATSouth r'
2455182.57716 0.997961989178 0.01544 HATSouth r'
2455182.57864 1.01653421286 0.01346 HATSouth r'
2455182.58053 1.01633761673 0.014 HATSouth r'
2455182.58204 1.01569192566 0.01311 HATSouth r'
2455182.58394 0.972688989855 0.01578 HATSouth r'
2455182.58542 1.04286958124 0.01299 HATSouth r'
2455182.58731 1.0168619576 0.01544 HATSouth r'
2455182.58883 0.995327492209 0.01381 HATSouth r'
2455182.59069 1.01116493311 0.0144 HATSouth r'
2455182.59225 1.01190094153 0.01402 HATSouth r'
2455182.59407 1.00743723873 0.01471 HATSouth r'
2455182.59563 1.008876486 0.01347 HATSouth r'
2455182.59746 0.996070320967 0.01416 HATSouth r'
2455182.59903 1.00038230218 0.01341 HATSouth r'
2455182.60083 1.02893987981 0.01478 HATSouth r'
2455182.60244 1.00516648594 0.01339 HATSouth r'
2455182.60421 1.01462603035 0.01473 HATSouth r'
2455182.60586 1.02514665747 0.01392 HATSouth r'
2455182.60761 1.01440177391 0.01466 HATSouth r'
2455182.60924 0.991594250591 0.01401 HATSouth r'
2455182.61102 1.02779381527 0.01414 HATSouth r'
2455182.61266 0.994695149118 0.01372 HATSouth r'
2455182.61439 0.965183746796 0.01477 HATSouth r'
2455182.61608 0.980117175938 0.0133 HATSouth r'
2455182.61779 0.997824125157 0.01533 HATSouth r'
2455182.6195 1.0037510209 0.01298 HATSouth r'
2455182.62118 0.978872211932 0.01644 HATSouth r'
2455182.62292 1.02403311263 0.01317 HATSouth r'
2455182.62457 1.00323344063 0.01666 HATSouth r'
2455182.62633 0.980306765741 0.01306 HATSouth r'
2455182.62794 0.952572413087 0.02132 HATSouth r'
2455182.62975 1.01775208321 0.01547 HATSouth r'
2455182.63131 0.996290524825 0.02337 HATSouth r'
2455182.63317 1.00455564853 0.01337 HATSouth r'
2455182.6366 0.966820833024 0.01395 HATSouth r'
2455182.64003 0.998338914695 0.01385 HATSouth r'
2455182.64343 1.02205437122 0.0135 HATSouth r'
2455182.64685 0.986901933893 0.01365 HATSouth r'
2455182.65026 0.968799709702 0.01799 HATSouth r'
2455182.65365 1.05516894288 0.01853 HATSouth r'
2455182.65702 0.973728765619 0.01587 HATSouth r'
2455182.66041 1.01224583852 0.01477 HATSouth r'
2455182.66382 1.0044631298 0.01577 HATSouth r'
2455182.6672 0.976225168037 0.01946 HATSouth r'
2455182.67051 1.06160266478 0.02156 HATSouth r'
2455182.67377 0.999212825882 0.01652 HATSouth r'
2455182.67707 0.994383707534 0.0177 HATSouth r'
2455182.68037 1.00481474632 0.01831 HATSouth r'
2455182.68371 0.981065491759 0.01752 HATSouth r'
2455182.68699 0.986874665162 0.01803 HATSouth r'
2455182.69029 1.04126674854 0.02946 HATSouth r'
2455182.69353 1.09160621591 0.03107 HATSouth r'
2455182.69683 1.01387870162 0.01986 HATSouth r'
2455182.7001 0.995657569908 0.02352 HATSouth r'
2455182.70336 0.971695071576 0.01743 HATSouth r'
2455182.70667 1.01254422261 0.01867 HATSouth r'
2455182.70998 1.00898799731 0.01568 HATSouth r'
2455182.71327 1.02266642988 0.01875 HATSouth r'
2455182.71655 0.992188068161 0.01566 HATSouth r'
2455182.71984 0.975272548328 0.02131 HATSouth r'
2455182.72319 1.00698267815 0.01856 HATSouth r'
2455182.72654 1.0229490421 0.01601 HATSouth r'
2455182.7299 0.987993301221 0.01808 HATSouth r'
2455182.73326 1.02967934254 0.015 HATSouth r'
2455182.73664 0.963434069463 0.01511 HATSouth r'
2455182.74002 1.02957502716 0.01545 HATSouth r'
2455182.74343 0.999700708734 0.01572 HATSouth r'
2455182.74684 1.00484251077 0.02817 HATSouth r'
2455182.75017 1.00679720217 0.01607 HATSouth r'
2455182.75354 1.03688358697 0.02046 HATSouth r'
2455182.75688 1.00202371466 0.02451 HATSouth r'
2455182.76021 0.978953357011 0.01661 HATSouth r'
2455182.7636 1.00234678101 0.0156 HATSouth r'
2455182.76698 1.01344923688 0.02577 HATSouth r'
2455182.77031 1.03067561241 0.02171 HATSouth r'
2455182.77366 1.02400481794 0.02468 HATSouth r'
2455182.77698 0.980397059489 0.0232 HATSouth r'
2455182.78034 0.98955969941 0.01784 HATSouth r'
2455182.78372 1.03879535739 0.01706 HATSouth r'
2455182.7871 0.972384438456 0.02705 HATSouth r'
2455182.7904 0.977980059857 0.04336 HATSouth r'
2455182.79371 1.01856793439 0.04834 HATSouth r'
2455182.797 0.976530922354 0.04282 HATSouth r'
2455182.80028 0.996538312354 0.02832 HATSouth r'
2455182.80363 1.02451424199 0.03353 HATSouth r'
2455182.80695 0.982439917574 0.02231 HATSouth r'
2455182.8103 0.969138842099 0.03814 HATSouth r'
2455182.81362 1.06344246888 0.0281 HATSouth r'
2455182.81695 1.02458973377 0.01957 HATSouth r'
2455182.82031 1.05642336995 0.01978 HATSouth r'
2455182.82368 0.974275990103 0.03501 HATSouth r'
2455182.82701 0.964135335459 0.0447 HATSouth r'
2455182.83355 0.930194998384 0.05614 HATSouth r'
2455182.83681 1.00922035213 0.03567 HATSouth r'
2455182.84012 1.10829149377 0.05707 HATSouth r'
2455182.84339 1.01003866685 0.05095 HATSouth r'
2455182.84668 0.988703337096 0.03021 HATSouth r'
2455182.85002 1.05079500577 0.03352 HATSouth r'
2455182.85333 0.918455247932 0.03408 HATSouth r'
2455182.85666 0.966073123389 0.02391 HATSouth r'
2455182.86004 0.891452074577 0.04931 HATSouth r'
2455182.86335 1.00977822204 0.039 HATSouth r'
2455183.28055 0.952660152289 0.02236 HATSouth r'
2455183.28386 1.01704928775 0.02069 HATSouth r'
2455183.28727 1.07358886883 0.01777 HATSouth r'
2455183.29064 1.02561886367 0.01588 HATSouth r'
2455183.29403 0.999120799218 0.01483 HATSouth r'
2455183.29741 0.956273233816 0.01603 HATSouth r'
2455183.30081 1.06156355461 0.01417 HATSouth r'
2455183.30421 0.996675998721 0.01566 HATSouth r'
2455183.30763 0.999332473218 0.01546 HATSouth r'
2455183.31107 0.994484457374 0.01467 HATSouth r'
2455183.31448 0.986901933893 0.01602 HATSouth r'
2455183.31789 1.03434638275 0.01553 HATSouth r'
2455183.32128 1.05921957942 0.01507 HATSouth r'
2455183.32469 1.00501837004 0.01486 HATSouth r'
2455183.3281 1.05519809868 0.01484 HATSouth r'
2455183.33155 1.05830293363 0.01553 HATSouth r'
2455183.33835 1.01528039485 0.01593 HATSouth r'
2455183.3418 0.990663130135 0.01754 HATSouth r'
2455183.34519 0.989988158678 0.01939 HATSouth r'
2455183.34858 0.958195219934 0.03227 HATSouth r'
2455183.35195 1.00518500196 0.01614 HATSouth r'
2455183.35534 0.995685081323 0.01617 HATSouth r'
2455183.35876 1.00144245761 0.0181 HATSouth r'
2455183.36211 0.998624001669 0.01952 HATSouth r'
2455183.36544 1.01001075884 0.0242 HATSouth r'
2455183.36877 1.01395340972 0.0169 HATSouth r'
2455183.37218 1.0147568695 0.0158 HATSouth r'
2455183.37557 0.935375520717 0.02287 HATSouth r'
2455183.37891 1.0007324902 0.02204 HATSouth r'
2455183.38229 0.980270650571 0.01377 HATSouth r'
2455183.38569 0.984604916417 0.01457 HATSouth r'
2455183.38917 1.01796770444 0.01471 HATSouth r'
2455183.39257 0.993935036778 0.01393 HATSouth r'
2455183.39596 1.02309980055 0.01793 HATSouth r'
2455183.39927 1.02975521491 0.01692 HATSouth r'
2455183.40596 1.03093195186 0.02292 HATSouth r'
2455183.40929 0.997153458758 0.02134 HATSouth r'
2455183.41259 1.06072303443 0.04877 HATSouth r'
2455183.4159 1.00083388329 0.06001 HATSouth r'
2455183.42246 1.01839908395 0.03083 HATSouth r'
2455183.42577 1.00144245761 0.06747 HATSouth r'
2455183.42901 1.05165671689 0.01781 HATSouth r'
2455183.43235 0.973908149607 0.01717 HATSouth r'
2455183.43575 0.940801497476 0.03296 HATSouth r'
2455183.43911 1.03072307787 0.03436 HATSouth r'
2455183.44238 0.989350095434 0.02425 HATSouth r'
2455183.44574 1.05770851349 0.01619 HATSouth r'
2455183.45232 0.940740843717 0.03554 HATSouth r'
2455183.45563 0.962671245824 0.01435 HATSouth r'
2455183.45904 0.970407177327 0.02124 HATSouth r'
2455183.46568 1.00706615349 0.01878 HATSouth r'
2455183.46905 1.0025499046 0.01727 HATSouth r'
2455183.47245 1.03609123565 0.04583 HATSouth r'
2455183.47576 1.00391744269 0.01534 HATSouth r'
2455183.47916 0.983725660238 0.01833 HATSouth r'
2455183.48254 0.990891265015 0.01394 HATSouth r'
2455183.48593 0.99378857589 0.01335 HATSouth r'
2455183.58105 0.993312727036 0.01334 HATSouth r'
2455183.58445 1.00709398014 0.01477 HATSouth r'
2455183.58785 0.977475768283 0.01374 HATSouth r'
2455183.59125 1.0088486101 0.01319 HATSouth r'
2455183.59466 1.02067152767 0.01314 HATSouth r'
2455183.59807 1.01719917671 0.01309 HATSouth r'
2455183.60146 0.957718772004 0.0138 HATSouth r'
2455183.60485 0.9816168394 0.01333 HATSouth r'
2455183.60825 1.00719601777 0.01284 HATSouth r'
2455183.61164 0.963620432155 0.0135 HATSouth r'
2455183.615 1.01259085307 0.01364 HATSouth r'
2455183.61838 0.979449389787 0.01315 HATSouth r'
2455183.62178 0.982150404847 0.0132 HATSouth r'
2455183.62519 1.01268412042 0.01304 HATSouth r'
2455183.62857 0.993486568464 0.0134 HATSouth r'
2455183.63196 0.993422518083 0.01344 HATSouth r'
2455183.63536 1.00471294994 0.01301 HATSouth r'
2455183.63873 1.0083841251 0.01321 HATSouth r'
2455183.64215 0.996501599202 0.01335 HATSouth r'
2455183.64556 0.984632122432 0.01303 HATSouth r'
2455183.64894 0.984160657899 0.01341 HATSouth r'
2455183.65234 0.999636257726 0.01376 HATSouth r'
2455183.65575 1.01246961834 0.01362 HATSouth r'
2455183.65915 0.977052724282 0.01331 HATSouth r'
2455183.66253 0.970425053053 0.01375 HATSouth r'
2455183.66593 0.986284027627 0.01341 HATSouth r'
2455183.66933 1.03169185052 0.01323 HATSouth r'
2455183.67275 1.01780832783 0.01326 HATSouth r'
2455183.67615 0.998200998604 0.01282 HATSouth r'
2455183.67954 1.03077054551 0.01285 HATSouth r'
2455183.68294 0.973845361452 0.01362 HATSouth r'
2455183.68635 0.982132313134 0.01289 HATSouth r'
2455183.68974 1.00596298293 0.01416 HATSouth r'
2455183.69314 0.997272859502 0.01317 HATSouth r'
2455183.69654 1.00775276868 0.01321 HATSouth r'
2455183.69994 0.993001718292 0.01342 HATSouth r'
2455183.70333 1.00226369686 0.01289 HATSouth r'
2455183.70671 1.00710325586 0.01351 HATSouth r'
2455183.71012 0.961457297287 0.01349 HATSouth r'
2455183.71352 0.970666407578 0.01338 HATSouth r'
2455183.71691 0.968915715323 0.01333 HATSouth r'
2455183.72032 1.01777083107 0.01266 HATSouth r'
2455183.72373 0.986538412752 0.01272 HATSouth r'
2455183.72713 0.987993301221 0.01287 HATSouth r'
2455183.73053 1.01253489677 0.01314 HATSouth r'
2455183.73394 0.972151610552 0.01353 HATSouth r'
2455183.73734 0.97180247322 0.01296 HATSouth r'
2455183.74073 1.00322420055 0.01273 HATSouth r'
2455183.74413 1.00560170262 0.01277 HATSouth r'
2455183.74753 0.975443232512 0.01356 HATSouth r'
2455183.7509 1.0192060665 0.01323 HATSouth r'
2455183.75422 0.982946770212 0.01352 HATSouth r'
2455183.75753 0.997704658412 0.01326 HATSouth r'
2455183.76086 0.994090675122 0.01363 HATSouth r'
2455183.7642 0.966001943114 0.01395 HATSouth r'
2455183.76753 1.02482568144 0.01373 HATSouth r'
2455183.77085 0.99797118079 0.01276 HATSouth r'
2455183.77417 1.02441988509 0.01308 HATSouth r'
2455183.77748 0.970523375429 0.01367 HATSouth r'
2455183.78079 0.999047183989 0.01346 HATSouth r'
2455183.7841 0.975218654264 0.01471 HATSouth r'
2455183.78748 1.00291932568 0.01381 HATSouth r'
2455183.79087 0.982195635586 0.01395 HATSouth r'
2455183.79418 0.993459117795 0.01333 HATSouth r'
2455183.79751 0.993230391713 0.01292 HATSouth r'
2455183.80085 1.03863271992 0.01353 HATSouth r'
2455183.80416 0.991429871647 0.0138 HATSouth r'
2455183.80746 1.00423187024 0.0133 HATSouth r'
2455183.81079 1.00147012887 0.01368 HATSouth r'
2455183.81413 0.990800004759 0.01467 HATSouth r'
2455183.81749 0.994072363464 0.0141 HATSouth r'
2455183.82077 0.974572157754 0.01415 HATSouth r'
2455183.82409 0.992051001782 0.01434 HATSouth r'
2455183.8274 1.01342123463 0.01355 HATSouth r'
2455183.83073 1.03470846003 0.01372 HATSouth r'
2455183.83405 0.990654005833 0.01444 HATSouth r'
2455183.8374 0.990234378745 0.01411 HATSouth r'
2455183.84071 1.01813648336 0.0141 HATSouth r'
2455183.84403 0.989988158678 0.01439 HATSouth r'
2455183.84737 1.0094434631 0.01438 HATSouth r'
2455183.85073 0.990973406432 0.01455 HATSouth r'
2455183.85406 1.00147012887 0.01501 HATSouth r'
2455183.85737 1.00121189351 0.0161 HATSouth r'
2455183.86072 1.01438308811 0.01936 HATSouth r'
2455183.86402 1.06623761596 0.02131 HATSouth r'
2455184.32938 0.993889265432 0.01491 HATSouth r'
2455184.33281 0.992754810131 0.01378 HATSouth r'
2455184.3362 1.0403273113 0.01474 HATSouth r'
2455184.3396 1.03056170423 0.0144 HATSouth r'
2455184.34298 0.996143716845 0.01486 HATSouth r'
2455184.34637 1.01659975336 0.01496 HATSouth r'
2455184.34978 1.04446526127 0.01528 HATSouth r'
2455184.35318 0.961519286728 0.01527 HATSouth r'
2455184.35657 1.01960979754 0.01437 HATSouth r'
2455184.35996 0.998072294108 0.01496 HATSouth r'
2455184.36333 1.01055045046 0.01509 HATSouth r'
2455184.36673 1.0801150066 0.01435 HATSouth r'
2455184.37014 0.984142529156 0.01504 HATSouth r'
2455184.37352 0.98439636194 0.01495 HATSouth r'
2455184.37691 0.988594067603 0.0144 HATSouth r'
2455184.38028 1.01003866685 0.01394 HATSouth r'
2455184.38368 0.95610590402 0.01453 HATSouth r'
2455184.38709 0.977790920035 0.01449 HATSouth r'
2455184.3905 0.996051972843 0.01353 HATSouth r'
2455184.39391 0.995859337941 0.0138 HATSouth r'
2455184.39732 1.02001368851 0.01398 HATSouth r'
2455184.40069 0.963931116754 0.01415 HATSouth r'
2455184.40409 1.01795832866 0.01381 HATSouth r'
2455184.40749 0.950294027987 0.01534 HATSouth r'
2455184.41088 0.977223720018 0.01406 HATSouth r'
2455184.41428 1.01551419871 0.0141 HATSouth r'
2455184.41772 1.0105969891 0.01419 HATSouth r'
2455184.42116 0.977917009185 0.01405 HATSouth r'
2455184.42454 1.00763211321 0.01457 HATSouth r'
2455184.42796 0.983580703749 0.01358 HATSouth r'
2455184.43132 0.986683805137 0.01409 HATSouth r'
2455184.43471 1.0121432893 0.01395 HATSouth r'
2455184.43813 0.969915723893 0.01412 HATSouth r'
2455184.44151 0.984332897607 0.0131 HATSouth r'
2455184.44488 1.02286425023 0.01361 HATSouth r'
2455184.44818 0.955181714592 0.014 HATSouth r'
2455184.45148 0.996988158251 0.01419 HATSouth r'
2455184.45478 1.01251624536 0.01386 HATSouth r'
2455184.45808 0.986547499148 0.01336 HATSouth r'
2455184.46138 0.988575857195 0.01355 HATSouth r'
2455184.46458 0.995795134587 0.01378 HATSouth r'
2455184.46776 1.04879353113 0.01321 HATSouth r'
2455184.471 1.05264516499 0.01306 HATSouth r'
2455184.47432 0.969924657188 0.01404 HATSouth r'
2455184.47776 1.03829795825 0.01371 HATSouth r'
2455184.48116 1.00417637587 0.01289 HATSouth r'
2455184.48456 0.996198767302 0.01371 HATSouth r'
2455184.488 1.00631512449 0.01321 HATSouth r'
2455184.49139 0.982973930411 0.01383 HATSouth r'
2455184.49479 1.02355220922 0.01372 HATSouth r'
2455184.49821 1.02518442596 0.01372 HATSouth r'
2455184.5016 0.972850261564 0.01364 HATSouth r'
2455184.50503 0.98676559777 0.0139 HATSouth r'
2455184.50844 0.966749597657 0.01342 HATSouth r'
2455184.51184 0.993614681616 0.01349 HATSouth r'
2455184.51517 1.01237637074 0.01339 HATSouth r'
2455184.51847 1.03586223489 0.01274 HATSouth r'
2455184.52184 1.02391993856 0.01395 HATSouth r'
2455184.52525 1.02463691896 0.01323 HATSouth r'
2455184.52863 1.01621593341 0.01354 HATSouth r'
2455184.53202 1.03641574006 0.01377 HATSouth r'
2455184.53542 0.988566752117 0.01304 HATSouth r'
2455184.53882 1.02580780705 0.01361 HATSouth r'
2455184.54224 0.97116718612 0.01318 HATSouth r'
2455184.54563 1.00526832827 0.01413 HATSouth r'
2455184.54903 1.00216215892 0.01327 HATSouth r'
2455184.5524 0.982041859571 0.01398 HATSouth r'
2455184.5558 0.991165096219 0.01427 HATSouth r'
2455184.5592 0.988739762944 0.01491 HATSouth r'
2455184.56259 1.02508056595 0.0141 HATSouth r'
2455184.56596 0.998982775113 0.01412 HATSouth r'
2455184.56937 1.00584254174 0.0139 HATSouth r'
2455184.57276 1.05710469087 0.01365 HATSouth r'
2455184.57615 1.01553290535 0.01331 HATSouth r'
2455184.57954 1.00848629345 0.01388 HATSouth r'
2455184.58096 1.00299322623 0.01431 HATSouth r'
2455184.58292 0.994750119522 0.01524 HATSouth r'
2455184.58434 1.03869011847 0.01364 HATSouth r'
2455184.5863 1.02022978888 0.01469 HATSouth r'
2455184.58773 1.02309980055 0.01285 HATSouth r'
2455184.58972 1.04955692872 0.01456 HATSouth r'
2455184.59111 0.998642397173 0.01405 HATSouth r'
2455184.59448 1.00784559042 0.0134 HATSouth r'
2455184.59645 0.999452134881 0.01425 HATSouth r'
2455184.59788 0.992645092878 0.01421 HATSouth r'
2455184.59987 1.03120735043 0.01387 HATSouth r'
2455184.60124 1.02402368098 0.01327 HATSouth r'
2455184.60325 1.02265701081 0.01374 HATSouth r'
2455184.60463 1.01297330383 0.01351 HATSouth r'
2455184.60666 0.987429277492 0.01448 HATSouth r'
2455184.60803 0.998624001669 0.01311 HATSouth r'
2455184.61008 0.999295657128 0.01483 HATSouth r'
2455184.61142 1.008876486 0.01375 HATSouth r'
2455184.61347 1.00825410763 0.01479 HATSouth r'
2455184.6148 0.995208324378 0.01318 HATSouth r'
2455184.61688 0.991621649731 0.01466 HATSouth r'
2455184.61819 1.00541648101 0.01424 HATSouth r'
2455184.62026 0.992389133107 0.01484 HATSouth r'
2455184.62159 1.00795698778 0.01354 HATSouth r'
2455184.62363 1.02656392871 0.01614 HATSouth r'
2455184.62498 1.01713359757 0.01324 HATSouth r'
2455184.62702 1.01297330383 0.01665 HATSouth r'
2455184.62836 1.01449520807 0.01335 HATSouth r'
2455184.6304 1.03336559977 0.0233 HATSouth r'
2455184.63174 1.01323457273 0.01505 HATSouth r'
2455184.63513 0.988075202407 0.0139 HATSouth r'
2455184.63851 1.04081609629 0.01336 HATSouth r'
2455184.6419 0.975712794677 0.01428 HATSouth r'
2455184.64529 1.00067718921 0.01342 HATSouth r'
2455184.64868 1.01661847999 0.01422 HATSouth r'
2455184.65208 0.986002463465 0.0136 HATSouth r'
2455184.65547 1.00502762665 0.01375 HATSouth r'
2455184.65886 0.985675586601 0.01345 HATSouth r'
2455184.66225 1.02330712969 0.01318 HATSouth r'
2455184.66567 0.982150404847 0.01337 HATSouth r'
2455184.66909 0.987811322891 0.01321 HATSouth r'
2455184.67247 1.00354765395 0.01371 HATSouth r'
2455184.67587 0.984351029856 0.01373 HATSouth r'
2455184.67925 1.02595898681 0.01329 HATSouth r'
2455184.68266 1.02550551435 0.01324 HATSouth r'
2455184.68605 0.969299525193 0.01331 HATSouth r'
2455184.68945 0.993935036778 0.01336 HATSouth r'
2455184.69283 1.00342750195 0.01351 HATSouth r'
2455184.69624 1.04273511734 0.01313 HATSouth r'
2455184.69963 1.00456490087 0.01323 HATSouth r'
2455184.70303 0.987474751338 0.01337 HATSouth r'
2455184.70644 0.96986212585 0.01328 HATSouth r'
2455184.70982 1.00548130469 0.01346 HATSouth r'
2455184.71321 0.974491375831 0.01354 HATSouth r'
2455184.71661 0.976405011922 0.0136 HATSouth r'
2455184.72 0.983281798445 0.01339 HATSouth r'
2455184.7234 0.996070320967 0.01375 HATSouth r'
2455184.72679 1.00182992484 0.01316 HATSouth r'
2455184.73016 1.03802066603 0.01366 HATSouth r'
2455184.73354 0.958380569245 0.01346 HATSouth r'
2455184.73693 1.0173678282 0.01272 HATSouth r'
2455184.74033 0.996584205696 0.01362 HATSouth r'
2455184.74371 1.00692703177 0.01308 HATSouth r'
2455184.74709 0.975748741927 0.01337 HATSouth r'
2455184.75049 1.00714963575 0.01314 HATSouth r'
2455184.75389 0.987211032181 0.0133 HATSouth r'
2455184.75725 0.954935414989 0.01339 HATSouth r'
2455184.76067 0.987729443578 0.01271 HATSouth r'
2455184.76407 0.971811423892 0.01329 HATSouth r'
2455184.76746 1.00284543058 0.0138 HATSouth r'
2455184.77085 1.02031436236 0.01337 HATSouth r'
2455184.77423 1.00268842156 0.01372 HATSouth r'
2455184.77762 1.01042946003 0.01333 HATSouth r'
2455184.781 1.02059632459 0.01414 HATSouth r'
2455184.78439 1.03105539729 0.01375 HATSouth r'
2455184.78776 1.01599132557 0.01329 HATSouth r'
2455184.79114 0.98249421071 0.01367 HATSouth r'
2455184.79452 0.999350881772 0.01471 HATSouth r'
2455184.79791 0.99581347798 0.01551 HATSouth r'
2455184.80126 0.981363723334 0.01793 HATSouth r'
2455184.80462 1.0154487282 0.01506 HATSouth r'
2455184.80799 1.00922964744 0.01497 HATSouth r'
2455184.81136 1.01791145102 0.01557 HATSouth r'
2455184.81474 1.01983520533 0.01697 HATSouth r'
2455184.81812 1.00978752248 0.02071 HATSouth r'
2455184.82147 1.03168234833 0.02031 HATSouth r'
2455184.82483 1.02100060634 0.02221 HATSouth r'
2455184.82823 1.01503729593 0.01855 HATSouth r'
2455184.83159 1.01758336802 0.01826 HATSouth r'
2455184.83495 1.02591174075 0.02028 HATSouth r'
2455184.83831 0.985503111947 0.02295 HATSouth r'
2455184.8417 1.0093690873 0.01623 HATSouth r'
2455184.84507 0.969487022474 0.02231 HATSouth r'
2455184.84844 1.03659712502 0.01596 HATSouth r'
2455184.85183 1.03224312727 0.01747 HATSouth r'
2455184.8552 1.05155986019 0.01615 HATSouth r'
2455184.8586 1.00300246418 0.0295 HATSouth r'
2455184.86198 0.916528554545 0.03481 HATSouth r'
2455184.86532 1.05798132061 0.06461 HATSouth r'
2455185.28462 1.03663531538 0.02097 HATSouth r'
2455185.28797 1.01117424633 0.019 HATSouth r'
2455185.29134 0.96358493172 0.01799 HATSouth r'
2455185.29473 1.05638445059 0.01553 HATSouth r'
2455185.29812 1.05153080492 0.01624 HATSouth r'
2455185.3015 1.01586968371 0.01639 HATSouth r'
2455185.30488 1.02707462587 0.01513 HATSouth r'
2455185.3083 0.982566606226 0.01612 HATSouth r'
2455185.31173 1.01860546051 0.01562 HATSouth r'
2455185.31514 1.02052112704 0.01518 HATSouth r'
2455185.31854 1.00509242526 0.01578 HATSouth r'
2455185.32194 0.988093403592 0.01496 HATSouth r'
2455185.32534 0.976054347028 0.01594 HATSouth r'
2455185.32875 1.01586032725 0.01525 HATSouth r'
2455185.33221 1.0270178692 0.01495 HATSouth r'
2455185.33561 1.00214369858 0.01589 HATSouth r'
2455185.33904 1.0119195816 0.01554 HATSouth r'
2455185.34243 1.03461316425 0.01486 HATSouth r'
2455185.34584 1.02085015721 0.01428 HATSouth r'
2455185.34923 0.951485118093 0.01546 HATSouth r'
2455185.35264 0.985230844991 0.01448 HATSouth r'
2455185.35605 1.01421493141 0.01384 HATSouth r'
2455185.35945 1.01555161233 0.01411 HATSouth r'
2455185.36285 0.963247742813 0.01405 HATSouth r'
2455185.36626 1.00890436267 0.01429 HATSouth r'
2455185.36967 0.977718876392 0.01435 HATSouth r'
2455185.37304 0.996850428761 0.01392 HATSouth r'
2455185.37644 0.969853193131 0.01453 HATSouth r'
2455185.37982 0.990599261782 0.01492 HATSouth r'
2455185.38323 1.03392729365 0.01348 HATSouth r'
2455185.3866 0.980306765741 0.01484 HATSouth r'
2455185.39001 0.995630059252 0.01497 HATSouth r'
2455185.39343 1.038049348 0.01425 HATSouth r'
2455185.39682 0.984877010399 0.01427 HATSouth r'
2455185.40021 0.97510189401 0.01485 HATSouth r'
2455185.40362 0.990544520756 0.01407 HATSouth r'
2455185.40704 0.998587211679 0.01409 HATSouth r'
2455185.41044 0.974823522121 0.0158 HATSouth r'
2455185.41383 0.976782791931 0.01487 HATSouth r'
2455185.41724 0.963877849424 0.0141 HATSouth r'
2455185.42064 1.00373253129 0.01354 HATSouth r'
2455185.42406 0.939779570864 0.01501 HATSouth r'
2455185.42745 0.956793023549 0.01437 HATSouth r'
2455185.43085 1.01763960331 0.01375 HATSouth r'
2455185.43424 1.00444462707 0.01368 HATSouth r'
2455185.43763 0.993614681616 0.0143 HATSouth r'
2455185.44102 0.990380315829 0.01459 HATSouth r'
2455185.44442 0.983100687925 0.01475 HATSouth r'
2455185.44783 0.975290513677 0.01398 HATSouth r'
2455185.45124 1.01717107085 0.01372 HATSouth r'
2455185.45462 0.965993045948 0.01362 HATSouth r'
2455185.45801 0.982530407801 0.01399 HATSouth r'
2455185.46142 1.01655293829 0.01366 HATSouth r'
2455185.46481 0.98257565604 0.01417 HATSouth r'
2455185.4682 0.976045357277 0.01432 HATSouth r'
2455185.47162 0.984632122432 0.01403 HATSouth r'
2455185.47504 0.968746173331 0.01431 HATSouth r'
2455185.47844 1.01677767029 0.01437 HATSouth r'
2455185.48186 0.975838615846 0.01355 HATSouth r'
2455185.48529 1.0409023763 0.01373 HATSouth r'
2455185.4887 0.968585581967 0.0144 HATSouth r'
2455185.49211 1.03172035761 0.01343 HATSouth r'
2455185.49548 1.00206063126 0.0136 HATSouth r'
2455185.49886 1.02159321533 0.01348 HATSouth r'
2455185.50225 0.985248993781 0.01426 HATSouth r'
2455185.50567 0.97422215111 0.01396 HATSouth r'
2455185.50904 0.969201326803 0.0143 HATSouth r'
2455185.51236 0.992124101494 0.01373 HATSouth r'
2455185.51577 1.02373134291 0.01403 HATSouth r'
2455185.51916 0.97978322597 0.0134 HATSouth r'
2455185.52256 0.983870638091 0.01446 HATSouth r'
2455185.52596 0.986547499148 0.01388 HATSouth r'
2455185.52936 0.996887154765 0.01364 HATSouth r'
2455185.53278 1.03501346552 0.01342 HATSouth r'
2455185.53615 0.992699949988 0.01392 HATSouth r'
2455185.53949 0.981643962851 0.01479 HATSouth r'
2455185.54291 0.978394493988 0.01471 HATSouth r'
2455185.54629 0.95631727284 0.01453 HATSouth r'
2455185.5497 0.946433272928 0.01392 HATSouth r'
2455185.55306 0.914252170379 0.01499 HATSouth r'
2455185.55643 0.936151203589 0.01431 HATSouth r'
2455185.55982 0.908552441971 0.01588 HATSouth r'
2455185.5632 0.876875629201 0.01496 HATSouth r'
2455185.56659 0.923128161465 0.01506 HATSouth r'
2455185.56996 0.896309500945 0.01753 HATSouth r'
2455185.57866 0.9328632834 0.01474 HATSouth r'
2455185.58204 0.947401351657 0.01447 HATSouth r'
2455185.58545 0.955938603503 0.01437 HATSouth r'
2455185.58887 0.97299363664 0.01342 HATSouth r'
2455185.59226 1.00017961777 0.01374 HATSouth r'
2455185.59566 1.01303861474 0.01358 HATSouth r'
2455185.59904 1.01421493141 0.01373 HATSouth r'
2455185.60241 1.02893987981 0.01375 HATSouth r'
2455185.60579 0.999470545639 0.01331 HATSouth r'
2455185.60918 1.02675304619 0.01392 HATSouth r'
2455185.61256 0.978268343273 0.01414 HATSouth r'
2455185.61595 0.987292868519 0.01385 HATSouth r'
2455185.61932 0.997649524738 0.01347 HATSouth r'
2455185.62271 0.972805461185 0.0136 HATSouth r'
2455185.62465 1.05056275513 0.01897 HATSouth r'
2455185.62939 0.981164892213 0.01423 HATSouth r'
2455185.6313 1.02507112465 0.02181 HATSouth r'
2455185.6328 0.972312793163 0.01353 HATSouth r'
2455185.63618 1.01918729221 0.01389 HATSouth r'
2455185.63957 1.01175183328 0.01354 HATSouth r'
2455185.64297 0.997153458758 0.0138 HATSouth r'
2455185.64635 0.984233176207 0.01335 HATSouth r'
2455185.64975 0.988402875049 0.01349 HATSouth r'
2455185.65314 0.955005779823 0.01386 HATSouth r'
2455185.65653 0.997144274678 0.01325 HATSouth r'
2455185.65991 0.959493418269 0.01359 HATSouth r'
2455185.66329 0.991566852208 0.01353 HATSouth r'
2455185.66668 0.98945944849 0.01337 HATSouth r'
2455185.67007 0.99310232811 0.01358 HATSouth r'
2455185.67337 0.996859610135 0.01292 HATSouth r'
2455185.67676 0.966642754447 0.01376 HATSouth r'
2455185.68015 0.993541472078 0.01348 HATSouth r'
2455185.68355 1.00178378993 0.01344 HATSouth r'
2455185.68698 1.04139143148 0.0129 HATSouth r'
2455185.69041 0.984477964952 0.01307 HATSouth r'
2455185.69382 0.988830833435 0.01313 HATSouth r'
2455185.69724 0.993770269796 0.01378 HATSouth r'
2455185.70063 0.994420342658 0.01359 HATSouth r'
2455185.70402 0.965165967618 0.01415 HATSouth r'
2455185.70742 0.973235629998 0.01386 HATSouth r'
2455185.71082 0.996749439228 0.01322 HATSouth r'
2455185.71422 0.995685081323 0.01355 HATSouth r'
2455185.71762 1.00260530909 0.01291 HATSouth r'
2455185.72102 0.984532370718 0.01369 HATSouth r'
2455185.72441 1.00364008836 0.01374 HATSouth r'
2455185.72781 0.996611742716 0.01316 HATSouth r'
2455185.7312 1.00682502139 0.01293 HATSouth r'
2455185.73457 0.987111019201 0.01322 HATSouth r'
2455185.73796 0.99183173496 0.0135 HATSouth r'
2455185.74136 0.994759281551 0.01347 HATSouth r'
2455185.74475 1.0096108287 0.01322 HATSouth r'
2455185.74814 0.975488154367 0.01364 HATSouth r'
2455185.75155 0.992599380934 0.0135 HATSouth r'
2455185.75497 0.985203622433 0.01363 HATSouth r'
2455185.7584 0.97506597059 0.01303 HATSouth r'
2455185.7618 0.996795342293 0.0134 HATSouth r'
2455185.76518 0.981426996231 0.01387 HATSouth r'
2455185.76858 0.978547698869 0.01361 HATSouth r'
2455185.77197 0.992663378244 0.01379 HATSouth r'
2455185.77869 0.976638858505 0.01347 HATSouth r'
2455185.78209 1.01123012742 0.01355 HATSouth r'
2455185.78549 1.00513871254 0.01347 HATSouth r'
2455185.78889 1.02857982113 0.01316 HATSouth r'
2455185.79233 0.98479537431 0.0133 HATSouth r'
2455185.79575 0.98645663895 0.01382 HATSouth r'
2455185.79916 0.99216065337 0.0141 HATSouth r'
2455185.80255 0.991302040197 0.01335 HATSouth r'
2455185.80595 1.03364164845 0.01541 HATSouth r'
2455185.80935 0.993523170536 0.01366 HATSouth r'
2455185.81274 0.981942370273 0.01393 HATSouth r'
2455185.81614 0.985630195608 0.01392 HATSouth r'
2455185.8195 0.998559620076 0.01411 HATSouth r'
2455185.8229 0.978547698869 0.01457 HATSouth r'
2455185.8263 1.00215292871 0.01358 HATSouth r'
2455185.8297 0.988202617746 0.01349 HATSouth r'
2455185.8331 0.99048066005 0.01402 HATSouth r'
2455185.83652 0.950224010315 0.01424 HATSouth r'
2455185.83995 0.97690875108 0.01478 HATSouth r'
2455185.84335 0.966322295662 0.01384 HATSouth r'
2455185.84673 0.99060838558 0.01449 HATSouth r'
2455185.85014 1.00833768837 0.01414 HATSouth r'
2455185.85354 1.01043876647 0.01459 HATSouth r'
2455185.85698 1.02839036718 0.01617 HATSouth r'
2455185.86373 0.882035368218 0.02058 HATSouth r'
2455186.28172 1.0504272993 0.02409 HATSouth r'
2455186.28504 1.0087928606 0.02039 HATSouth r'
2455186.28839 1.02717868792 0.02158 HATSouth r'
2455186.29169 0.997916032388 0.02106 HATSouth r'
2455186.29502 1.02279830586 0.02307 HATSouth r'
2455186.30818 1.10059110877 0.03327 HATSouth r'
2455186.31152 0.986429382522 0.02777 HATSouth r'
2455186.3181 1.03091296157 0.0175 HATSouth r'
2455186.3214 0.998320524782 0.03906 HATSouth r'
2455186.32476 0.987474751338 0.0152 HATSouth r'
2455186.32815 1.02850403536 0.01483 HATSouth r'
2455186.33155 1.02083135263 0.01549 HATSouth r'
2455186.33497 0.976773795471 0.01503 HATSouth r'
2455186.3384 0.981490273208 0.03709 HATSouth r'
2455186.34824 1.0192060665 0.02753 HATSouth r'
2455186.35154 1.02367477099 0.01572 HATSouth r'
2455186.42174 0.998826370845 0.01318 HATSouth r'
2455186.42514 1.03040035585 0.01456 HATSouth r'
2455186.42852 1.01856793439 0.01406 HATSouth r'
2455186.43192 0.982530407801 0.01376 HATSouth r'
2455186.43533 0.973791546256 0.014 HATSouth r'
2455186.43875 1.03169185052 0.01295 HATSouth r'
2455186.44213 0.971131407658 0.01418 HATSouth r'
2455186.44558 0.994676826324 0.01437 HATSouth r'
2455186.44899 1.02483512048 0.01335 HATSouth r'
2455186.45237 1.04259106811 0.01381 HATSouth r'
2455186.45577 0.979620804968 0.01432 HATSouth r'
2455186.45921 1.0198445984 0.01509 HATSouth r'
2455186.46261 1.00551834867 0.01429 HATSouth r'
2455186.46599 0.98340859566 0.01375 HATSouth r'
2455186.46937 1.00913669823 0.01453 HATSouth r'
2455186.47276 1.01277739637 0.01439 HATSouth r'
2455186.47614 1.14079077342 0.01274 HATSouth r'
2455186.47957 1.03295642189 0.01508 HATSouth r'
2455186.48298 1.00120267205 0.01445 HATSouth r'
2455186.48643 1.02341081002 0.01406 HATSouth r'
2455186.48985 1.02648829147 0.01389 HATSouth r'
2455186.49329 1.03220509873 0.01417 HATSouth r'
2455186.49669 1.0390537163 0.01414 HATSouth r'
2455186.50008 1.02065272638 0.01421 HATSouth r'
2455186.50347 1.04941193708 0.01381 HATSouth r'
2455186.50686 1.0199197461 0.01396 HATSouth r'
2455186.51027 1.01287068092 0.01414 HATSouth r'
2455186.51367 1.03443212644 0.01377 HATSouth r'
2455186.51707 1.01571063557 0.01357 HATSouth r'
2455186.52048 1.01914974465 0.01339 HATSouth r'
2455186.52388 0.975703808072 0.01453 HATSouth r'
2455186.5273 0.980315794742 0.0139 HATSouth r'
2455186.5307 0.980460270061 0.01423 HATSouth r'
2455186.5341 1.03655893608 0.01349 HATSouth r'
2455186.53748 0.989359207727 0.01451 HATSouth r'
2455186.54085 1.01306660642 0.01373 HATSouth r'
2455186.54421 0.985839011485 0.01375 HATSouth r'
2455186.54765 0.98087575522 0.01404 HATSouth r'
2455186.55104 0.984849797617 0.01374 HATSouth r'
2455186.55444 1.06884320346 0.015 HATSouth r'
2455186.55782 1.03267104492 0.01454 HATSouth r'
2455186.56125 1.00587959903 0.01405 HATSouth r'
2455186.56463 1.01313192334 0.01385 HATSouth r'
2455186.56802 1.03163483869 0.01407 HATSouth r'
2455186.57143 1.01700245197 0.01408 HATSouth r'
2455186.57483 1.00425036905 0.01365 HATSouth r'
2455186.57822 1.01568257083 0.01305 HATSouth r'
2455186.58161 1.00805911285 0.01404 HATSouth r'
2455186.58347 1.0420438625 0.01361 HATSouth r'
2455186.58498 1.03360356838 0.01362 HATSouth r'
2455186.58689 1.0002256788 0.01441 HATSouth r'
2455186.58837 1.02053052643 0.01368 HATSouth r'
2455186.59026 1.01601939883 0.01405 HATSouth r'
2455186.59175 1.00052973483 0.01533 HATSouth r'
2455186.59367 0.997410647357 0.01391 HATSouth r'
2455186.59513 0.986111446507 0.01444 HATSouth r'
2455186.59707 0.993230391713 0.01375 HATSouth r'
2455186.59851 0.998320524782 0.01467 HATSouth r'
2455186.60046 1.0169087869 0.01424 HATSouth r'
2455186.60191 1.03097942912 0.015 HATSouth r'
2455186.60384 1.02408970436 0.01302 HATSouth r'
2455186.6053 1.04510036641 0.01512 HATSouth r'
2455186.60722 0.99999539484 0.01398 HATSouth r'
2455186.60869 0.991256390102 0.01537 HATSouth r'
2455186.61058 1.00927612525 0.01373 HATSouth r'
2455186.61206 1.0415449079 0.01446 HATSouth r'
2455186.61397 1.00653759319 0.01414 HATSouth r'
2455186.61542 0.980966101376 0.01496 HATSouth r'
2455186.61736 1.00649124149 0.0142 HATSouth r'
2455186.61877 1.03662576766 0.01485 HATSouth r'
2455186.62076 1.02733006972 0.01336 HATSouth r'
2455186.62206 1.04180395065 0.01592 HATSouth r'
2455186.62416 1.02210143965 0.0136 HATSouth r'
2455186.62534 1.04097907565 0.01628 HATSouth r'
2455186.62753 0.993248687862 0.01332 HATSouth r'
2455186.62875 1.01880249533 0.01979 HATSouth r'
2455186.63088 0.953107747942 0.01451 HATSouth r'
2455186.6321 0.972312793163 0.02206 HATSouth r'
2455186.63427 1.03676899269 0.0126 HATSouth r'
2455186.63767 0.979061560914 0.01381 HATSouth r'
2455186.64106 0.997282044767 0.01345 HATSouth r'
2455186.64446 1.01407482211 0.01371 HATSouth r'
2455186.64787 0.987011016354 0.01291 HATSouth r'
2455186.65126 0.976593883659 0.01389 HATSouth r'
2455186.65464 0.98740199419 0.01321 HATSouth r'
2455186.65804 0.989678190865 0.01276 HATSouth r'
2455186.66144 0.983064469825 0.01319 HATSouth r'
2455186.66485 1.00095372473 0.01336 HATSouth r'
2455186.66827 1.02559052517 0.0131 HATSouth r'
2455186.67167 1.02119810446 0.01258 HATSouth r'
2455186.67507 1.01644059091 0.01267 HATSouth r'
2455186.67848 1.01321590843 0.01273 HATSouth r'
2455186.68187 1.00746507563 0.01363 HATSouth r'
2455186.68526 0.983861576349 0.01346 HATSouth r'
2455186.68865 0.990863886056 0.0136 HATSouth r'
2455186.69203 1.01454192838 0.01331 HATSouth r'
2455186.69538 0.97898942365 0.01358 HATSouth r'
2455186.69878 0.966224398891 0.01337 HATSouth r'
2455186.70217 1.00662103163 0.01312 HATSouth r'
2455186.70556 1.02206378473 0.01323 HATSouth r'
2455186.70895 0.956422974772 0.0135 HATSouth r'
2455186.71233 0.970818402333 0.01397 HATSouth r'
2455186.71572 0.966678367539 0.01373 HATSouth r'
2455186.7191 1.01495315986 0.01333 HATSouth r'
2455186.72247 0.979368203592 0.01375 HATSouth r'
2455186.72583 1.00792913729 0.01347 HATSouth r'
2455186.72922 1.00176533656 0.01292 HATSouth r'
2455186.7326 1.05155017501 0.01297 HATSouth r'
2455186.736 0.996804523159 0.01383 HATSouth r'
2455186.73938 1.02522219585 0.01282 HATSouth r'
2455186.74273 1.01288000984 0.01296 HATSouth r'
2455186.74611 0.973199775333 0.01369 HATSouth r'
2455186.7495 1.01372930194 0.0135 HATSouth r'
2455186.75287 1.02953709691 0.01342 HATSouth r'
2455186.75623 0.988211719471 0.01348 HATSouth r'
2455186.75962 1.00097216315 0.01302 HATSouth r'
2455186.763 0.966384598771 0.01353 HATSouth r'
2455186.76639 0.993715353539 0.01364 HATSouth r'
2455186.76977 0.994163925128 0.01393 HATSouth r'
2455186.77316 0.996042798907 0.01362 HATSouth r'
2455186.77655 1.0029100885 0.01364 HATSouth r'
2455186.77993 1.0104108474 0.0136 HATSouth r'
2455186.78331 1.00594445258 0.01356 HATSouth r'
2455186.78669 1.01782707672 0.01359 HATSouth r'
2455186.79008 1.01213396716 0.01335 HATSouth r'
2455186.79347 1.00689920973 0.01404 HATSouth r'
2455186.79686 0.969201326803 0.01419 HATSouth r'
2455186.80026 1.02191317895 0.01369 HATSouth r'
2455186.80363 0.998504439157 0.01355 HATSouth r'
2455186.80702 1.00956433547 0.01333 HATSouth r'
2455186.81039 1.0073258988 0.01336 HATSouth r'
2455186.81379 1.01540196614 0.01346 HATSouth r'
2455186.81719 1.00625024705 0.01369 HATSouth r'
2455186.82054 1.01393473218 0.0137 HATSouth r'
2455186.82393 0.981182966104 0.01348 HATSouth r'
2455186.82734 1.00572211497 0.01321 HATSouth r'
2455186.83074 1.00677865645 0.01394 HATSouth r'
2455186.83412 1.00869995162 0.01364 HATSouth r'
2455186.83753 0.979963725334 0.01405 HATSouth r'
2455186.84095 1.00868137086 0.0144 HATSouth r'
2455186.84436 0.999709916361 0.0135 HATSouth r'
2455186.84776 1.01985399156 0.01505 HATSouth r'
2455186.85116 1.02128275821 0.01487 HATSouth r'
2455186.85458 1.00015198216 0.01503 HATSouth r'
2455186.85799 0.942761850096 0.01891 HATSouth r'
2455186.86138 1.01028987368 0.02174 HATSouth r'
2455186.86477 0.99453025613 0.02276 HATSouth r'
2455187.86057 0.994502776623 0.01982 HATSouth r'
2455187.86394 1.03766698692 0.02322 HATSouth r'
2455188.58124 0.999185216993 0.01529 HATSouth r'
2455188.58466 1.00698267815 0.01543 HATSouth r'
2455188.58804 1.00170075244 0.01513 HATSouth r'
2455188.59141 1.02574167291 0.01453 HATSouth r'
2455188.5948 1.02625196101 0.01566 HATSouth r'
2455188.59818 0.988712443432 0.01482 HATSouth r'
2455188.60155 1.01268412042 0.01546 HATSouth r'
2455188.60494 0.993834342599 0.01416 HATSouth r'
2455188.60832 1.0026976567 0.01401 HATSouth r'
2455188.61172 1.01618785472 0.01482 HATSouth r'
2455188.61509 1.01734908777 0.0144 HATSouth r'
2455188.61846 1.00650978191 0.01478 HATSouth r'
2455188.62186 1.00408389207 0.01413 HATSouth r'
2455188.62525 0.998053909107 0.0149 HATSouth r'
2455188.62864 0.994942539861 0.01428 HATSouth r'
2455188.63202 1.00812410692 0.01418 HATSouth r'
2455188.63542 1.0029008514 0.01365 HATSouth r'
2455188.63882 0.983508233514 0.01435 HATSouth r'
2455188.64221 0.984505167459 0.01399 HATSouth r'
2455188.6456 0.983236517687 0.01358 HATSouth r'
2455188.64898 1.00471294994 0.01299 HATSouth r'
2455188.65237 1.00460191109 0.01406 HATSouth r'
2455188.65569 0.981680128617 0.01307 HATSouth r'
2455188.65907 1.01644995272 0.01351 HATSouth r'
2455188.66247 0.987029197936 0.01335 HATSouth r'
2455188.66589 0.98087575522 0.01318 HATSouth r'
2455188.66929 0.993276132716 0.01303 HATSouth r'
2455188.6727 0.982087085311 0.01369 HATSouth r'
2455188.67609 1.01119287302 0.01314 HATSouth r'
2455188.67945 0.996134542064 0.01312 HATSouth r'
2455188.68623 1.0914855738 0.0127 HATSouth r'
2455188.68962 1.08330313509 0.01203 HATSouth r'
2455188.69301 1.02931902511 0.01333 HATSouth r'
2455188.69638 1.01586032725 0.01347 HATSouth r'
2455188.69977 1.0238256364 0.01279 HATSouth r'
2455188.70317 1.01830529025 0.01294 HATSouth r'
2455188.70656 1.00464817579 0.01316 HATSouth r'
2455188.70996 1.01293598521 0.01349 HATSouth r'
2455188.71326 0.981517393161 0.01326 HATSouth r'
2455188.71656 1.05179233127 0.01299 HATSouth r'
2455188.71986 0.985503111947 0.01363 HATSouth r'
2455188.72318 0.994044896609 0.01368 HATSouth r'
2455188.72647 0.980622830247 0.01345 HATSouth r'
2455188.72977 0.980613798418 0.01364 HATSouth r'
2455188.73307 1.02958450994 0.01293 HATSouth r'
2455188.73638 0.960368706099 0.01406 HATSouth r'
2455188.73972 1.00106436034 0.01338 HATSouth r'
2455188.74303 0.970845227407 0.01343 HATSouth r'
2455188.74639 0.983281798445 0.01374 HATSouth r'
2455188.7497 0.974778630873 0.01364 HATSouth r'
2455188.75304 0.976854766599 0.01407 HATSouth r'
2455188.75634 1.02090657304 0.0132 HATSouth r'
2455188.75965 1.01209667945 0.01392 HATSouth r'
2455188.76299 1.01422427271 0.01363 HATSouth r'
2455188.7663 0.968674796105 0.01397 HATSouth r'
2455188.76959 0.984115336669 0.01366 HATSouth r'
2455188.77287 1.02381620666 0.01392 HATSouth r'
2455188.77625 1.01164933411 0.0136 HATSouth r'
2455188.77954 0.982277056165 0.01358 HATSouth r'
2455188.78286 1.01550484552 0.01395 HATSouth r'
2455188.78617 0.977691861394 0.0148 HATSouth r'
2455188.78948 1.02995440649 0.01374 HATSouth r'
2455188.79278 1.00908093282 0.01391 HATSouth r'
2455188.79935 1.00629658765 0.01406 HATSouth r'
2455188.8027 0.971256638043 0.01361 HATSouth r'
2455188.80602 1.00721457118 0.0138 HATSouth r'
2455188.80945 0.988757976371 0.01455 HATSouth r'
2455188.81285 1.02068092845 0.0137 HATSouth r'
2455188.81625 1.01569192566 0.0138 HATSouth r'
2455188.81965 0.972527744882 0.01454 HATSouth r'
2455188.82307 1.02045533373 0.01443 HATSouth r'
2455188.82647 0.978827134238 0.01466 HATSouth r'
2455188.82988 0.99183173496 0.01439 HATSouth r'
2455188.83327 1.01270277493 0.01357 HATSouth r'
2455188.83665 0.963132415803 0.01483 HATSouth r'
2455188.84008 1.00243910482 0.01496 HATSouth r'
2455188.8435 0.972572532471 0.01467 HATSouth r'
2455188.84691 0.985975219587 0.01474 HATSouth r'
2455188.85035 1.01644995272 0.01556 HATSouth r'
2455188.85378 0.979359183319 0.01592 HATSouth r'
2455188.85721 0.990581014437 0.01603 HATSouth r'
2455188.86064 0.986547499148 0.01787 HATSouth r'
2455188.86406 0.968255561096 0.02263 HATSouth r'
2455188.86744 0.982783824782 0.02875 HATSouth r'
2455189.58096 1.00428736768 0.01408 HATSouth r'
2455189.58437 0.968335826093 0.01501 HATSouth r'
2455189.58775 1.00798483905 0.01478 HATSouth r'
2455189.59115 0.99892757081 0.01546 HATSouth r'
2455189.59455 0.982114221755 0.01566 HATSouth r'
2455189.59783 0.984731884252 0.01415 HATSouth r'
2455189.60123 1.01240434412 0.0144 HATSouth r'
2455189.60462 0.981680128617 0.01443 HATSouth r'
2455189.608 0.978511648504 0.01549 HATSouth r'
2455189.61135 1.04050938084 0.01388 HATSouth r'
2455189.61472 0.975712794677 0.01451 HATSouth r'
2455189.61809 1.00430586751 0.0147 HATSouth r'
2455189.62147 0.985230844991 0.01501 HATSouth r'
2455189.62481 0.943986970642 0.01493 HATSouth r'
2455189.6282 0.932055986013 0.01467 HATSouth r'
2455189.6316 0.895979349141 0.01546 HATSouth r'
2455189.63497 0.909389635177 0.01433 HATSouth r'
2455189.63835 0.894915437856 0.01398 HATSouth r'
2455189.64176 0.8598486228 0.01541 HATSouth r'
2455189.64515 0.904861270256 0.01535 HATSouth r'
2455189.64854 0.896837996891 0.01459 HATSouth r'
2455189.65193 0.888591183692 0.01562 HATSouth r'
2455189.65532 0.889303496813 0.01517 HATSouth r'
2455189.65872 0.958989826596 0.01427 HATSouth r'
2455189.66212 0.937721772943 0.01459 HATSouth r'
2455189.66552 0.991338561787 0.01373 HATSouth r'
2455189.66893 1.01499990126 0.01341 HATSouth r'
2455189.67233 0.982114221755 0.01308 HATSouth r'
2455189.67573 0.976261134163 0.01348 HATSouth r'
2455189.67914 0.985657429953 0.01316 HATSouth r'
2455189.68255 0.98425130662 0.01313 HATSouth r'
2455189.68595 0.961058889153 0.01339 HATSouth r'
2455189.68933 1.00176533656 0.01257 HATSouth r'
2455189.69273 0.977169718132 0.01323 HATSouth r'
2455189.69615 0.984160657899 0.01336 HATSouth r'
2455189.69955 0.974805565374 0.01334 HATSouth r'
2455189.70294 0.979629827651 0.01287 HATSouth r'
2455189.70633 0.980911892684 0.01316 HATSouth r'
2455189.70974 1.0017745632 0.013 HATSouth r'
2455189.71312 1.03093195186 0.01342 HATSouth r'
2455189.71652 0.9604925486 0.01323 HATSouth r'
2455189.71992 0.965832910977 0.0134 HATSouth r'
2455189.72333 0.976315085838 0.01282 HATSouth r'
2455189.72674 0.987638474523 0.01316 HATSouth r'
2455189.73015 1.01545808087 0.01355 HATSouth r'
2455189.73357 1.00009671325 0.0128 HATSouth r'
2455189.73698 0.976917748783 0.01359 HATSouth r'
2455189.74037 0.989568813634 0.01337 HATSouth r'
2455189.74376 0.977853962578 0.01337 HATSouth r'
2455189.74717 0.998476849841 0.01308 HATSouth r'
2455189.75057 0.963265486655 0.0132 HATSouth r'
2455189.75396 0.97690875108 0.01357 HATSouth r'
2455189.75735 0.985303442157 0.01389 HATSouth r'
2455189.76076 0.996510777363 0.01342 HATSouth r'
2455189.76417 0.995648399605 0.01343 HATSouth r'
2455189.76757 0.950162749084 0.01378 HATSouth r'
2455189.77097 0.996437354441 0.01351 HATSouth r'
2455189.77436 1.01594453851 0.01362 HATSouth r'
2455189.77777 0.986974654194 0.01374 HATSouth r'
2455189.78118 0.984224111127 0.01378 HATSouth r'
2455189.78458 1.00952714243 0.01335 HATSouth r'
2455189.78798 1.00361235715 0.01391 HATSouth r'
2455189.79137 0.998440065272 0.01354 HATSouth r'
2455189.79478 0.973038445685 0.01373 HATSouth r'
2455189.79816 0.968353663662 0.01416 HATSouth r'
2455189.80157 0.999599430443 0.01424 HATSouth r'
2455189.80497 0.998991976127 0.01354 HATSouth r'
2455189.80836 0.997925223576 0.01353 HATSouth r'
2455189.81177 0.989413883248 0.01425 HATSouth r'
2455189.81516 1.00632439304 0.01442 HATSouth r'
2455189.81858 1.00549982651 0.01479 HATSouth r'
2455189.82201 0.992051001782 0.01407 HATSouth r'
2455189.82543 0.980216480309 0.01418 HATSouth r'
2455189.82886 0.985457728897 0.01433 HATSouth r'
2455189.83229 0.975056989942 0.01399 HATSouth r'
2455189.8357 0.949305506434 0.01501 HATSouth r'
2455189.83912 1.00868137086 0.01451 HATSouth r'
2455189.8425 1.00366782035 0.01447 HATSouth r'
2455189.84592 0.952800551822 0.01519 HATSouth r'
2455189.84934 0.989067655972 0.01401 HATSouth r'
2455189.85277 0.948824739739 0.01571 HATSouth r'
2455189.85617 0.981716295716 0.01543 HATSouth r'
2455189.85959 1.01007587874 0.01627 HATSouth r'
2455189.863 1.00592592257 0.01835 HATSouth r'
2455192.38557 0.994970031519 0.04493 HATSouth r'
2455192.4474 1.09738242368 0.03116 HATSouth r'
2455192.46364 1.07075472619 0.02329 HATSouth r'
2455192.47336 1.02214851024 0.0293 HATSouth r'
2455192.47981 1.084680918 0.03129 HATSouth r'
2455192.48946 0.928944996785 0.01902 HATSouth r'
2455192.50575 0.955410478248 0.02233 HATSouth r'
2455192.51554 1.06639475412 0.01843 HATSouth r'
2455192.5349 1.08945676504 0.02632 HATSouth r'
2455192.54142 0.967738457356 0.02173 HATSouth r'
2455192.55755 1.01144436691 0.02064 HATSouth r'
2455192.56084 0.922932628711 0.02501 HATSouth r'
2455192.56737 1.04950859595 0.02598 HATSouth r'
2455192.58701 1.0574747348 0.02342 HATSouth r'
2455192.59345 0.96955845955 0.01772 HATSouth r'
2455192.62921 1.00147935279 0.02636 HATSouth r'
2455194.3067 0.967916737788 0.02897 HATSouth r'
2455194.3101 0.962201434421 0.0349 HATSouth r'
2455194.31341 1.00712180756 0.03605 HATSouth r'
2455194.31672 1.03210052746 0.03142 HATSouth r'
2455194.32002 1.0107924748 0.03355 HATSouth r'
2455194.32331 0.913747075534 0.0313 HATSouth r'
2455194.3266 0.94444788852 0.03134 HATSouth r'
2455194.34274 0.981978547033 0.03575 HATSouth r'
2455194.34603 0.967818679487 0.03238 HATSouth r'
2455194.3493 1.01123012742 0.02997 HATSouth r'
2455194.3526 1.01532715131 0.03176 HATSouth r'
2455194.35588 0.98349011679 0.03371 HATSouth r'
2455194.35918 0.974320858203 0.03299 HATSouth r'
2455194.36247 1.02711246539 0.02945 HATSouth r'
2455194.36576 0.924063891099 0.03183 HATSouth r'
2455194.36905 0.956934032169 0.0316 HATSouth r'
2455194.37234 1.01438308811 0.0288 HATSouth r'
2455194.37561 0.988302741325 0.02988 HATSouth r'
2455194.37891 0.952563639612 0.0647 HATSouth r'
2455194.38858 0.97394403037 0.05693 HATSouth r'
2455194.3918 0.988512123409 0.07404 HATSouth r'
2455194.49491 1.01854917185 0.02788 HATSouth r'
2455194.49822 0.996033625057 0.02495 HATSouth r'
2455194.50151 1.01361726663 0.02315 HATSouth r'
2455194.50487 1.01974127936 0.0247 HATSouth r'
2455194.50817 1.02848508979 0.02648 HATSouth r'
2455194.5115 1.02053052643 0.02708 HATSouth r'
2455194.51482 0.96989785755 0.02597 HATSouth r'
2455194.51817 0.968442856438 0.02592 HATSouth r'
2455194.52476 1.0027438337 0.02572 HATSouth r'
2455194.52813 0.956009042258 0.02623 HATSouth r'
2455194.53144 1.02825777017 0.02291 HATSouth r'
2455194.53475 1.0740339264 0.02478 HATSouth r'
2455194.53806 0.972044170323 0.02216 HATSouth r'
2455194.54138 1.00433361789 0.02409 HATSouth r'
2455194.5447 0.930940661985 0.02522 HATSouth r'
2455194.54804 1.01229245524 0.02179 HATSouth r'
2455194.55136 1.06914842373 0.02093 HATSouth r'
2455194.55471 0.977826943848 0.0199 HATSouth r'
2455194.55808 1.00052973483 0.02011 HATSouth r'
2455194.56143 0.965103743075 0.01844 HATSouth r'
2455194.5648 0.991676450283 0.0171 HATSouth r'
2455194.56816 1.00303017855 0.01664 HATSouth r'
2455194.57156 0.989286311732 0.01562 HATSouth r'
2455194.57492 1.00200525687 0.01453 HATSouth r'
2455194.5783 1.0338415918 0.01441 HATSouth r'
2455194.58167 0.958989826596 0.01524 HATSouth r'
2455194.58505 1.0018576068 0.01515 HATSouth r'
2455194.58842 0.971283475226 0.01481 HATSouth r'
2455194.5918 1.00037308837 0.01462 HATSouth r'
2455194.59519 0.996116192757 0.01454 HATSouth r'
2455194.59856 0.941529647682 0.01597 HATSouth r'
2455194.60189 1.01458865083 0.01562 HATSouth r'
2455194.60526 0.990307344599 0.0151 HATSouth r'
2455194.60862 0.975272548328 0.01547 HATSouth r'
2455194.61191 0.99706162176 0.01511 HATSouth r'
2455194.61525 1.04714301477 0.01682 HATSouth r'
2455194.61855 1.00036387463 0.01583 HATSouth r'
2455194.62183 0.996134542064 0.01702 HATSouth r'
2455194.62517 0.951897091839 0.01941 HATSouth r'
2455195.28731 1.12309889513 0.0446 HATSouth r'
2455195.29057 0.950460340637 0.04275 HATSouth r'
2455195.29384 0.957868739314 0.0418 HATSouth r'
2455195.29711 0.906604770583 0.04115 HATSouth r'
2455195.30366 1.07163280541 0.04084 HATSouth r'
2455195.30692 0.949454156327 0.03826 HATSouth r'
2455195.31021 0.929441371532 0.03925 HATSouth r'
2455195.31349 1.03845097876 0.03873 HATSouth r'
2455195.31676 1.0763313747 0.03416 HATSouth r'
2455195.32004 0.974958208271 0.03929 HATSouth r'
2455195.32331 1.03374637586 0.0354 HATSouth r'
2455195.32661 0.987502036651 0.03779 HATSouth r'
2455195.32991 1.08788252349 0.03552 HATSouth r'
2455195.33322 1.05889768784 0.03162 HATSouth r'
2455195.3365 0.992983426693 0.03255 HATSouth r'
2455195.33979 0.972760662869 0.03494 HATSouth r'
2455195.34307 1.04785695426 0.03183 HATSouth r'
2455195.34634 1.02419346398 0.05226 HATSouth r'
2455195.34963 1.02889249647 0.03837 HATSouth r'
2455195.35289 0.993331024701 0.03562 HATSouth r'
2455195.35617 1.05017578479 0.05801 HATSouth r'
2455195.35942 0.948571342616 0.04275 HATSouth r'
2455195.36269 0.998090679449 0.03608 HATSouth r'
2455195.36596 0.964703823928 0.03422 HATSouth r'
2455195.36923 0.981978547033 0.0341 HATSouth r'
2455195.3725 1.06195472113 0.03744 HATSouth r'
2455195.37578 1.00910881514 0.03796 HATSouth r'
2455195.37905 1.00111968273 0.03854 HATSouth r'
2455195.38231 0.968344744836 0.037 HATSouth r'
2455195.38559 1.09580682243 0.03352 HATSouth r'
2455195.38888 0.993020010228 0.037 HATSouth r'
2455195.39216 0.968880019806 0.0409 HATSouth r'
2455195.39545 1.00509242526 0.03602 HATSouth r'
2455195.39872 1.0108576451 0.04278 HATSouth r'
2455195.40199 1.05398395602 0.03682 HATSouth r'
2455195.40526 0.96975493865 0.03839 HATSouth r'
2455195.40856 1.0009629439 0.0489 HATSouth r'
2455195.41184 0.971900935154 0.04433 HATSouth r'
2455195.4151 0.879844654861 0.04352 HATSouth r'
2455195.41838 1.00156237193 0.04237 HATSouth r'
2455195.42163 1.01209667945 0.04567 HATSouth r'
2455195.42495 0.95214260779 0.04641 HATSouth r'
2455195.42825 1.04442678246 0.03917 HATSouth r'
2455195.43152 0.974410600604 0.04831 HATSouth r'
2455195.43478 0.977799925864 0.03755 HATSouth r'
2455195.43807 1.04705621747 0.04332 HATSouth r'
2455195.44134 0.94897331435 0.0491 HATSouth r'
2455195.44463 1.00873711419 0.045 HATSouth r'
2455195.44788 1.02366534264 0.03331 HATSouth r'
2455195.45114 0.971301367094 0.04243 HATSouth r'
2455195.4544 1.03359404859 0.03738 HATSouth r'
2455195.45766 0.977430754897 0.03971 HATSouth r'
2455195.46094 1.04319620863 0.03972 HATSouth r'
2455195.46425 1.01073661788 0.04009 HATSouth r'
2455195.46751 0.979007457468 0.04289 HATSouth r'
2455195.47079 1.07746209334 0.03449 HATSouth r'
2455195.47405 1.04703693016 0.03129 HATSouth r'
2455195.47731 1.02635593971 0.03459 HATSouth r'
2455195.48056 0.952783000749 0.0509 HATSouth r'
2455195.48383 0.923425790795 0.05767 HATSouth r'
2455195.48708 0.956722527031 0.04755 HATSouth r'
2455195.49033 1.06765269339 0.04581 HATSouth r'
2455195.49358 1.0729562157 0.04084 HATSouth r'
2455195.49682 1.0968872794 0.03808 HATSouth r'
2455195.50007 1.02544884439 0.03539 HATSouth r'
2455195.50334 0.936220184301 0.0326 HATSouth r'
2455195.5066 0.926245263158 0.0424 HATSouth r'
2455195.50989 1.01172387793 0.04093 HATSouth r'
2455195.51315 1.05409074449 0.03449 HATSouth r'
2455195.51643 0.944169571568 0.04845 HATSouth r'
2455195.5197 1.06041045265 0.04295 HATSouth r'
2455195.52295 1.01674021151 0.04588 HATSouth r'
2455195.52621 0.896821476677 0.04724 HATSouth r'
2455195.52947 0.918599067044 0.04358 HATSouth r'
2455195.53273 1.0386996852 0.03817 HATSouth r'
2455195.53597 0.964392890277 0.04233 HATSouth r'
2455195.53794 0.976566899746 0.03366 HATSouth r'
2455195.53923 0.951090842224 0.03669 HATSouth r'
2455195.54121 0.973692892786 0.03053 HATSouth r'
2455195.5425 0.951099602135 0.04408 HATSouth r'
2455195.5445 0.993239539745 0.03173 HATSouth r'
2455195.54575 1.00241140678 0.03149 HATSouth r'
2455195.549 1.03247132794 0.04569 HATSouth r'
2455195.55106 0.998881569555 0.03145 HATSouth r'
2455195.55228 1.08306369938 0.03537 HATSouth r'
2455195.55436 1.02864613826 0.02963 HATSouth r'
2455195.55554 0.99378857589 0.04578 HATSouth r'
2455195.55765 0.982756669837 0.03349 HATSouth r'
2455195.55883 1.00653759319 0.03857 HATSouth r'
2455195.56093 0.963425195948 0.03096 HATSouth r'
2455195.5621 1.00268842156 0.03477 HATSouth r'
2455195.56422 1.02583615156 0.02432 HATSouth r'
2455195.56537 0.925528933427 0.03597 HATSouth r'
2455195.5675 0.972841301323 0.02816 HATSouth r'
2455195.56867 1.03587177558 0.03875 HATSouth r'
2455195.57079 1.01133258412 0.02913 HATSouth r'
2455195.57194 0.944039138731 0.04002 HATSouth r'
2455195.5741 0.974742719362 0.02918 HATSouth r'
2455195.5752 1.03391777087 0.03237 HATSouth r'
2455195.57739 0.952783000749 0.03007 HATSouth r'
2455195.57849 0.926458563568 0.04787 HATSouth r'
2455195.58066 1.04153531496 0.02618 HATSouth r'
2455195.58396 1.02627086545 0.02653 HATSouth r'
2455195.58725 0.978421528401 0.02935 HATSouth r'
2455195.59055 1.06812480308 0.02402 HATSouth r'
2455195.59384 1.00165462348 0.02669 HATSouth r'
2455195.59464 1.1507314958 0.09303 HATSouth r'
2455195.59715 0.999774372119 0.0259 HATSouth r'
2455195.5979 1.00248526991 0.05633 HATSouth r'
2455195.60044 1.02017341046 0.02832 HATSouth r'
2455195.60374 0.987993301221 0.0257 HATSouth r'
2455195.60704 1.02521275325 0.02571 HATSouth r'
2455195.60765 0.967150364882 0.04606 HATSouth r'
2455195.61033 1.03641574006 0.02526 HATSouth r'
2455195.61098 0.990270861 0.02192 HATSouth r'
2455195.61366 0.998053909107 0.02272 HATSouth r'
2455195.61432 0.955199309852 0.02159 HATSouth r'
2455195.61696 1.04369595429 0.02373 HATSouth r'
2455195.61758 1.02449536992 0.0205 HATSouth r'
2455195.62026 1.02807784444 0.02478 HATSouth r'
2455195.62094 0.991804330015 0.02245 HATSouth r'
2455195.62357 0.995327492209 0.02485 HATSouth r'
2455195.62427 0.956079486202 0.02296 HATSouth r'
2455195.62687 1.05816647981 0.02707 HATSouth r'
2455195.63016 0.991146838451 0.02424 HATSouth r'
2455195.63346 0.990298223573 0.02644 HATSouth r'
2455195.63675 1.07151437072 0.02377 HATSouth r'
2455195.64002 1.0325949577 0.02382 HATSouth r'
2455195.64333 1.00607417221 0.02501 HATSouth r'
2455195.64662 1.01192890177 0.02281 HATSouth r'
2455195.64992 1.00194065729 0.02556 HATSouth r'
2455195.65326 0.994832580824 0.02589 HATSouth r'
2455195.65657 1.00423187024 0.02488 HATSouth r'
2455195.65989 1.0558397301 0.02499 HATSouth r'
2455195.66646 0.990644881614 0.02604 HATSouth r'
2455195.66971 0.991192483501 0.02863 HATSouth r'
2455195.67302 1.05160828743 0.02361 HATSouth r'
2455195.67628 0.99328528117 0.02516 HATSouth r'
2455195.67961 1.01026195873 0.02474 HATSouth r'
2455195.68292 0.953854208074 0.0235 HATSouth r'
2455195.68622 1.01878372847 0.02568 HATSouth r'
2455195.68951 0.973083256793 0.02654 HATSouth r'
2455195.6928 0.972259062657 0.02587 HATSouth r'
2455195.69608 1.00673229365 0.02433 HATSouth r'
2455195.69936 1.04156409404 0.02696 HATSouth r'
2455195.70267 0.980631862158 0.0267 HATSouth r'
2455195.70597 0.977196718702 0.0236 HATSouth r'
2455195.70925 0.974392651462 0.02671 HATSouth r'
2455195.71258 0.973890209721 0.02392 HATSouth r'
2455195.71588 0.98349917511 0.0243 HATSouth r'
2455195.71918 0.998568817192 0.02558 HATSouth r'
2455195.72247 0.997557642053 0.02673 HATSouth r'
2455195.72576 1.00696412902 0.02507 HATSouth r'
2455195.72905 0.960819923521 0.02836 HATSouth r'
2455195.73234 1.01566386144 0.02562 HATSouth r'
2455195.73564 0.993413368365 0.02677 HATSouth r'
2455195.73894 0.972635238561 0.02709 HATSouth r'
2455195.74223 0.882718035323 0.02585 HATSouth r'
2455195.74553 0.966927695917 0.03144 HATSouth r'
2455195.74883 0.894808292085 0.03063 HATSouth r'
2455195.75214 0.879366668288 0.02924 HATSouth r'
2455195.75543 0.846700858269 0.03424 HATSouth r'
2455195.75872 0.915777565332 0.02609 HATSouth r'
2455195.76202 0.872677944447 0.03079 HATSouth r'
2455195.7653 0.913309552394 0.03193 HATSouth r'
2455195.77193 0.908192685894 0.03462 HATSouth r'
2455195.77522 0.853127615159 0.03352 HATSouth r'
2455195.77852 0.927884670838 0.02986 HATSouth r'
2455195.78181 0.955885777844 0.02839 HATSouth r'
2455195.78513 1.05027251401 0.02947 HATSouth r'
2455195.78844 0.976512934156 0.02845 HATSouth r'
2455195.79173 0.961112000697 0.02647 HATSouth r'
2455195.79503 0.981372762069 0.02497 HATSouth r'
2455195.79833 0.9858662516 0.03017 HATSouth r'
2455195.80162 1.02024858238 0.02486 HATSouth r'
2455195.80492 1.02594008813 0.02631 HATSouth r'
2455195.80822 1.06729874806 0.02846 HATSouth r'
2455195.81153 1.02154617031 0.02852 HATSouth r'
2455195.81482 1.0038157372 0.02661 HATSouth r'
2455195.81812 1.03045729945 0.02897 HATSouth r'
2455195.82144 1.01890571925 0.02775 HATSouth r'
2455195.82475 0.965841806668 0.03064 HATSouth r'
2455195.82806 0.992727379681 0.02335 HATSouth r'
2455195.83139 1.063334733 0.0236 HATSouth r'
2455195.8347 0.98629311168 0.02602 HATSouth r'
2455195.83805 0.971551887849 0.02615 HATSouth r'
2455195.84133 0.967203813063 0.02317 HATSouth r'
2455195.84464 0.95263382968 0.02173 HATSouth r'
2455195.84801 0.94145160464 0.02119 HATSouth r'
2455195.85139 0.972715866617 0.01776 HATSouth r'
2455195.85479 0.994979195574 0.01698 HATSouth r'
2455195.85819 1.03662576766 0.01705 HATSouth r'
2455195.8616 1.03437496319 0.01657 HATSouth r'
2455195.86499 0.986302195817 0.02223 HATSouth r'
2455195.86837 1.01239501957 0.02368 HATSouth r'
2455196.5381 1.02150853585 0.03844 HATSouth r'
2455196.54137 0.954900234516 0.03665 HATSouth r'
2455196.54465 1.03246181857 0.03356 HATSouth r'
2455196.54793 0.978007082818 0.03575 HATSouth r'
2455196.55122 0.996905518274 0.03606 HATSouth r'
2455196.5545 0.988239025147 0.03069 HATSouth r'
2455196.55778 0.952940972047 0.03267 HATSouth r'
2455196.56106 0.976980735029 0.03377 HATSouth r'
2455196.56434 0.998780374249 0.03268 HATSouth r'
2455196.56762 1.0071681883 0.03143 HATSouth r'
2455196.57093 0.934385305626 0.03678 HATSouth r'
2455196.57422 0.95600023713 0.03203 HATSouth r'
2455196.5775 0.961917885721 0.03183 HATSouth r'
2455196.58076 1.03250936629 0.02999 HATSouth r'
2455196.58405 0.998164224197 0.02917 HATSouth r'
2455196.58734 0.961563567347 0.029 HATSouth r'
2455196.59063 0.978827134238 0.02937 HATSouth r'
2455196.59393 1.0018576068 0.03137 HATSouth r'
2455196.5972 1.02742469467 0.03407 HATSouth r'
2455196.60049 1.04189031255 0.03071 HATSouth r'
2455196.6038 1.04139143148 0.02433 HATSouth r'
2455196.60706 0.956255618774 0.03268 HATSouth r'
2455196.61034 0.995144162995 0.03059 HATSouth r'
2455196.61364 1.03688358697 0.02668 HATSouth r'
2455196.61692 1.02874088444 0.02786 HATSouth r'
2455196.62023 1.04328268594 0.03224 HATSouth r'
2455196.62353 0.928329176225 0.03225 HATSouth r'
2455196.62684 0.959864655029 0.03271 HATSouth r'
2455196.63015 0.927346420594 0.03356 HATSouth r'
2455196.63343 1.03925470654 0.0285 HATSouth r'
2455196.63673 0.98349917511 0.03101 HATSouth r'
2455196.64002 0.996198767302 0.02801 HATSouth r'
2455196.64332 0.980144257951 0.02963 HATSouth r'
2455196.64661 1.00416712711 0.03104 HATSouth r'
2455196.6499 1.05189889768 0.02885 HATSouth r'
2455196.65318 1.0135052437 0.02926 HATSouth r'
2455196.65648 0.95155522869 0.03206 HATSouth r'
2455196.65976 0.974482400475 0.02961 HATSouth r'
2455196.66307 1.01334656574 0.03132 HATSouth r'
2455196.66637 0.977061723311 0.03169 HATSouth r'
2455196.66967 0.94917436409 0.03185 HATSouth r'
2455196.673 0.975227636401 0.03352 HATSouth r'
2455196.67628 1.03177737416 0.03028 HATSouth r'
2455196.67958 0.993825189088 0.02712 HATSouth r'
2455196.68288 0.999746747714 0.02921 HATSouth r'
2455196.68617 1.00260530909 0.02946 HATSouth r'
2455196.68946 1.02221441272 0.02652 HATSouth r'
2455196.69273 1.04189031255 0.0286 HATSouth r'
2455196.69605 1.01119287302 0.03169 HATSouth r'
2455196.69935 0.96871048406 0.03378 HATSouth r'
2455196.70263 0.980397059489 0.03072 HATSouth r'
2455196.70592 1.01648740081 0.02984 HATSouth r'
2455196.70923 1.00456490087 0.0301 HATSouth r'
2455196.71252 0.935780519335 0.02947 HATSouth r'
2455196.71579 1.05602451449 0.03104 HATSouth r'
2455196.71907 1.04485975086 0.02986 HATSouth r'
2455196.72237 0.92732079742 0.03303 HATSouth r'
2455196.72567 0.989422996129 0.03089 HATSouth r'
2455196.72894 0.959210667588 0.02599 HATSouth r'
2455196.73224 0.999295657128 0.03457 HATSouth r'
2455196.73553 0.959192998437 0.03479 HATSouth r'
2455196.73882 0.935892571186 0.0324 HATSouth r'
2455196.74211 1.05499402501 0.03527 HATSouth r'
2455196.74539 1.01909342591 0.03079 HATSouth r'
2455196.74865 0.97137293786 0.03118 HATSouth r'
2455196.75192 0.991996180532 0.03314 HATSouth r'
2455196.75523 0.965281538129 0.03422 HATSouth r'
2455196.7585 1.01710549352 0.03597 HATSouth r'
2455196.76176 0.97106879852 0.03483 HATSouth r'
2455196.76505 0.99038943761 0.03136 HATSouth r'
2455196.76832 0.95608829206 0.03419 HATSouth r'
2455196.77153 1.03641574006 0.03186 HATSouth r'
2455196.77482 1.01366394651 0.03302 HATSouth r'
2455196.77809 1.00003223671 0.03282 HATSouth r'
2455196.78137 0.946912827873 0.03738 HATSouth r'
2455196.78464 1.02665848309 0.031 HATSouth r'
2455196.78793 0.991895682776 0.03551 HATSouth r'
2455196.79122 0.995428337672 0.03528 HATSouth r'
2455196.7945 1.04219743507 0.03453 HATSouth r'
2455196.79777 0.927773577752 0.03326 HATSouth r'
2455196.80104 0.997107539202 0.03167 HATSouth r'
2455196.80432 0.985176400627 0.03362 HATSouth r'
2455196.80761 0.990243499183 0.04051 HATSouth r'
2455196.81088 1.04140102309 0.03772 HATSouth r'
2455196.81414 0.994759281551 0.03533 HATSouth r'
2455196.81743 1.02243097934 0.04026 HATSouth r'
2455196.82069 1.02108524371 0.03157 HATSouth r'
2455196.82396 0.948056019414 0.0398 HATSouth r'
2455196.82724 1.05553830919 0.03369 HATSouth r'
2455196.8305 1.03487048301 0.03451 HATSouth r'
2455196.83376 1.02013582657 0.04031 HATSouth r'
2455196.83703 1.04020275577 0.03164 HATSouth r'
2455196.8403 0.902057039455 0.04503 HATSouth r'
2455196.84357 1.02139564079 0.03619 HATSouth r'
2455196.84683 0.973262521864 0.03717 HATSouth r'
2455196.8501 1.03684538747 0.03514 HATSouth r'
2455196.85337 0.998017140119 0.04126 HATSouth r'
2455196.85664 0.977601816793 0.04054 HATSouth r'
2455196.8599 0.925597131431 0.04335 HATSouth r'
2455196.86317 1.03176787118 0.0397 HATSouth r'
2455196.86644 0.983915948052 0.03914 HATSouth r'
2455197.53826 0.990161418268 0.03822 HATSouth r'
2455197.54155 0.991694717807 0.0336 HATSouth r'
2455197.54482 0.970863111202 0.03443 HATSouth r'
2455197.5481 1.0601858414 0.034 HATSouth r'
2455197.55137 1.00694558022 0.0343 HATSouth r'
2455197.55469 1.00537018093 0.03192 HATSouth r'
2455197.558 1.01619721419 0.03395 HATSouth r'
2455197.5613 1.01335589905 0.03077 HATSouth r'
2455197.56459 1.04045188175 0.02948 HATSouth r'
2455197.56789 0.984641191271 0.02976 HATSouth r'
2455197.57116 0.892585854587 0.03537 HATSouth r'
2455197.57442 0.960837622641 0.02853 HATSouth r'
2455197.57769 0.988239025147 0.03055 HATSouth r'
2455197.58096 1.01461668534 0.02823 HATSouth r'
2455197.58423 1.02006066295 0.03513 HATSouth r'
2455197.58749 1.04741309681 0.03313 HATSouth r'
2455197.59077 0.960253723788 0.0364 HATSouth r'
2455197.59404 1.02033315742 0.03215 HATSouth r'
2455197.59729 0.986202274911 0.03267 HATSouth r'
2455197.60056 0.958839683764 0.0331 HATSouth r'
2455197.60382 0.998357304947 0.03131 HATSouth r'
2455197.60709 0.930812056664 0.03388 HATSouth r'
2455197.61035 1.01695561836 0.02935 HATSouth r'
2455197.61363 1.02919578756 0.02985 HATSouth r'
2455197.61689 1.00068640583 0.03119 HATSouth r'
2455197.62016 1.00880215197 0.03013 HATSouth r'
2455197.62343 1.00111968273 0.03436 HATSouth r'
2455197.6267 0.992663378244 0.03293 HATSouth r'
2455197.62997 1.00159927153 0.03343 HATSouth r'
2455197.63324 1.10267111964 0.02534 HATSouth r'
2455197.63652 0.965548292127 0.03031 HATSouth r'
2455197.63979 0.995758448814 0.03292 HATSouth r'
2455197.64307 0.984042827043 0.03218 HATSouth r'
2455197.64633 0.999866458982 0.02962 HATSouth r'
2455197.64961 0.984568642899 0.03219 HATSouth r'
2455197.65289 0.933834683499 0.03774 HATSouth r'
2455197.65617 0.993230391713 0.02867 HATSouth r'
2455197.65945 0.9037368686 0.0377 HATSouth r'
2455197.66272 1.03738986322 0.03108 HATSouth r'
2455197.666 1.03563328475 0.02839 HATSouth r'
2455197.66929 1.02826724082 0.03129 HATSouth r'
2455197.67256 1.02572277822 0.03968 HATSouth r'
2455197.67583 1.02717868792 0.03135 HATSouth r'
2455197.6791 1.01305727578 0.0292 HATSouth r'
2455197.68235 1.07409328135 0.02835 HATSouth r'
2455197.68562 0.967925652672 0.02928 HATSouth r'
2455197.68889 0.93392929858 0.03392 HATSouth r'
2455197.6921 1.02319403586 0.0333 HATSouth r'
2455197.6953 1.02654501887 0.02923 HATSouth r'
2455197.69856 1.05108539128 0.03442 HATSouth r'
2455197.70176 0.995061675866 0.03154 HATSouth r'
2455197.70505 0.980225508478 0.03334 HATSouth r'
2455197.70833 1.03594810425 0.03225 HATSouth r'
2455197.71159 1.03502299839 0.03175 HATSouth r'
2455197.71486 0.990535397546 0.03122 HATSouth r'
2455197.71812 1.09161627002 0.03139 HATSouth r'
2455197.72139 1.02861771611 0.03355 HATSouth r'
2455197.72465 1.01717107085 0.03528 HATSouth r'
2455197.72793 1.08098084919 0.0292 HATSouth r'
2455197.73119 0.999111597018 0.03081 HATSouth r'
2455197.73446 1.00286390385 0.03454 HATSouth r'
2455197.73772 0.969728143701 0.03593 HATSouth r'
2455197.74096 1.01161206425 0.03189 HATSouth r'
2455197.74424 1.0351469337 0.03421 HATSouth r'
2455197.74753 1.05769877168 0.0332 HATSouth r'
2455197.7508 1.02460860759 0.03528 HATSouth r'
2455197.75406 1.09483834629 0.02981 HATSouth r'
2455197.75726 1.05614123708 0.02924 HATSouth r'
2455197.76053 1.09684686932 0.0327 HATSouth r'
2455197.76379 0.979557648517 0.03097 HATSouth r'
2455197.76705 1.04728769291 0.03895 HATSouth r'
2455197.77031 1.00161772184 0.03502 HATSouth r'
2455197.77359 0.953476514028 0.03161 HATSouth r'
2455197.77687 0.96722162978 0.03623 HATSouth r'
2455197.78015 1.00035466098 0.03601 HATSouth r'
2455197.78342 0.871296561239 0.03734 HATSouth r'
2455197.78667 0.862569306036 0.03766 HATSouth r'
2455197.78994 0.952554866217 0.04075 HATSouth r'
2455197.7932 0.931129315266 0.0406 HATSouth r'
2455197.79978 0.888214788979 0.04034 HATSouth r'
2455197.80304 0.887372570199 0.04182 HATSouth r'
2455197.80631 0.846599485098 0.04953 HATSouth r'
2455197.80957 0.926834091598 0.04099 HATSouth r'
2455197.81283 1.02768022558 0.03166 HATSouth r'
2455197.8161 1.0412955202 0.03507 HATSouth r'
2455197.81937 0.962449608096 0.04027 HATSouth r'
2455197.82265 0.934092747209 0.04409 HATSouth r'
2455197.82591 0.953757574428 0.04002 HATSouth r'
2455197.82916 0.992489680859 0.04015 HATSouth r'
2455197.83243 0.974509326791 0.0471 HATSouth r'
2455197.83571 1.07957793592 0.03932 HATSouth r'
2455197.83898 1.08517055223 0.03743 HATSouth r'
2455197.84223 1.00467593563 0.04112 HATSouth r'
2455197.84549 0.935332446075 0.04483 HATSouth r'
2455197.84876 1.0083562628 0.04763 HATSouth r'
2455197.85203 1.0287219345 0.04056 HATSouth r'
2455197.85529 0.970380364356 0.05043 HATSouth r'
2455197.85855 0.975407296517 0.04415 HATSouth r'
2455197.8618 1.01173319629 0.05589 HATSouth r'
2455198.53838 1.007817743 0.02265 HATSouth r'
2455198.5417 1.03264251155 0.02 HATSouth r'
2455198.54502 1.01049460693 0.02246 HATSouth r'
2455198.55159 1.02498615689 0.02591 HATSouth r'
2455198.5549 0.97781793777 0.02787 HATSouth r'
2455198.55823 0.96130676814 0.02366 HATSouth r'
2455198.56154 1.01531779985 0.02353 HATSouth r'
2455198.56484 1.00791985396 0.02478 HATSouth r'
2455198.56814 1.04729733883 0.02199 HATSouth r'
2455198.57144 1.02946124061 0.0244 HATSouth r'
2455198.57475 1.06497153518 0.02398 HATSouth r'
2455198.57804 1.01929055512 0.02431 HATSouth r'
2455198.58134 0.9088537427 0.03049 HATSouth r'
2455198.58463 0.934084143936 0.02911 HATSouth r'
2455198.58791 1.00078779425 0.0249 HATSouth r'
2455198.59122 1.02431610253 0.02329 HATSouth r'
2455198.59452 0.923111156972 0.02977 HATSouth r'
2455198.59782 0.975560033639 0.02887 HATSouth r'
2455198.60113 0.988284536284 0.02729 HATSouth r'
2455198.60443 0.991859140662 0.02369 HATSouth r'
2455198.60773 1.00979682301 0.02576 HATSouth r'
2455198.61103 1.01485968353 0.02393 HATSouth r'
2455198.61432 0.984931438218 0.02646 HATSouth r'
2455198.61761 1.00418562472 0.025 HATSouth r'
2455198.62091 1.01192890177 0.0243 HATSouth r'
2455198.62421 1.03921641969 0.02624 HATSouth r'
2455198.62751 1.00660248916 0.02448 HATSouth r'
2455198.6308 1.00017961777 0.02844 HATSouth r'
2455198.63411 1.05239311944 0.02059 HATSouth r'
2455198.63742 1.01844598405 0.02572 HATSouth r'
2455198.64071 1.02101941404 0.02653 HATSouth r'
2455198.64401 1.00273459813 0.02356 HATSouth r'
2455198.64731 0.954821083191 0.02593 HATSouth r'
2455198.65061 0.999304861023 0.02396 HATSouth r'
2455198.65389 1.00606490597 0.02591 HATSouth r'
2455198.6572 1.03088447678 0.02341 HATSouth r'
2455198.66049 1.05717284713 0.0288 HATSouth r'
2455198.6638 0.998991976127 0.02447 HATSouth r'
2455198.66709 0.946250234206 0.02601 HATSouth r'
2455198.67366 0.960156441816 0.02351 HATSouth r'
2455198.67697 1.04268709872 0.02554 HATSouth r'
2455198.68026 1.02271352649 0.02522 HATSouth r'
2455198.68356 0.927508717142 0.02966 HATSouth r'
2455198.68687 1.00992703942 0.02479 HATSouth r'
2455198.69016 0.983798146494 0.02606 HATSouth r'
2455198.69345 0.937583595337 0.0264 HATSouth r'
2455198.69676 0.988184414549 0.02605 HATSouth r'
2455198.70006 0.945309451222 0.03087 HATSouth r'
2455198.70336 0.978484611601 0.02924 HATSouth r'
2455198.70665 0.967916737788 0.0275 HATSouth r'
2455198.70997 0.957745235117 0.0291 HATSouth r'
2455198.71324 0.951441301593 0.02673 HATSouth r'
2455198.71653 1.03807803076 0.02737 HATSouth r'
2455198.71984 1.01885879799 0.02552 HATSouth r'
2455198.72311 0.997098355544 0.02915 HATSouth r'
2455198.72642 1.0133838995 0.02573 HATSouth r'
2455198.72972 1.04379208666 0.02644 HATSouth r'
2455198.73302 1.02802103233 0.02514 HATSouth r'
2455198.73631 0.993111474963 0.02831 HATSouth r'
2455198.73961 1.02715030631 0.02689 HATSouth r'
2455198.74292 0.964224139694 0.03151 HATSouth r'
2455198.74621 0.98217754304 0.02489 HATSouth r'
2455198.74952 1.00892294755 0.02926 HATSouth r'
2455198.75281 0.980424149235 0.02698 HATSouth r'
2455198.7561 0.996519955609 0.02992 HATSouth r'
2455198.7594 1.05003070767 0.02781 HATSouth r'
2455198.7627 1.0207091313 0.02774 HATSouth r'
2455198.76601 0.97324459387 0.02957 HATSouth r'
2455198.7693 1.06066441833 0.02921 HATSouth r'
2455198.7726 0.992782241339 0.02814 HATSouth r'
2455198.77589 1.08470089875 0.02598 HATSouth r'
2455198.77918 0.932227692884 0.03364 HATSouth r'
2455198.78247 0.9942646527 0.03029 HATSouth r'
2455198.78577 0.985602962016 0.03037 HATSouth r'
2455198.78907 1.02442932039 0.03036 HATSouth r'
2455198.79237 1.00695485458 0.0291 HATSouth r'
2455198.79565 0.986374871926 0.03019 HATSouth r'
2455198.79895 1.05888793508 0.0337 HATSouth r'
2455198.80225 0.896705843697 0.03209 HATSouth r'
2455198.80548 1.05975628286 0.03148 HATSouth r'
2455198.80876 1.0027438337 0.03256 HATSouth r'
2455198.81206 0.892700956281 0.03544 HATSouth r'
2455198.81536 0.998375695537 0.03418 HATSouth r'
2455198.81866 1.01081109445 0.0268 HATSouth r'
2455198.82196 1.00528684617 0.03654 HATSouth r'
2455198.82524 0.894297465636 0.04077 HATSouth r'
2455198.82852 0.982322292737 0.03677 HATSouth r'
2455198.83182 0.983155017578 0.03152 HATSouth r'
2455198.8351 0.975793677852 0.03246 HATSouth r'
2455198.83838 0.959997274392 0.03813 HATSouth r'
2455198.84167 0.983444826439 0.0375 HATSouth r'
2455198.84496 1.00187606187 0.03586 HATSouth r'
2455198.84821 0.955586487573 0.03945 HATSouth r'
2455198.85149 1.00402840587 0.04443 HATSouth r'
2455198.85472 0.93486736631 0.03902 HATSouth r'
2455198.85799 0.879301876545 0.04156 HATSouth r'
2455198.86125 1.01481294859 0.04468 HATSouth r'
2455199.53843 1.06759369435 0.02209 HATSouth r'
2455199.54177 0.998826370845 0.01773 HATSouth r'
2455199.54515 0.991877411551 0.01659 HATSouth r'
2455199.54853 1.00416712711 0.01458 HATSouth r'
2455199.55191 1.03594810425 0.01435 HATSouth r'
2455199.55526 0.995840993703 0.01499 HATSouth r'
2455199.55864 1.01979763391 0.01467 HATSouth r'
2455199.56201 1.01008518192 0.01572 HATSouth r'
2455199.56539 1.04075858026 0.01526 HATSouth r'
2455199.56875 1.01956284386 0.01592 HATSouth r'
2455199.57211 1.05595643227 0.0168 HATSouth r'
2455199.57547 1.0081148218 0.01843 HATSouth r'
2455199.57881 1.03918770547 0.01809 HATSouth r'
2455199.58216 1.01540196614 0.01847 HATSouth r'
2455199.5855 1.04734556977 0.02111 HATSouth r'
2455199.58884 0.975667862477 0.02048 HATSouth r'
2455199.59217 1.05715337346 0.01973 HATSouth r'
2455199.59551 1.0287882608 0.02082 HATSouth r'
2455199.59885 0.98349011679 0.02152 HATSouth r'
2455199.60218 1.02466523112 0.02053 HATSouth r'
2455199.60551 0.965406014156 0.02178 HATSouth r'
2455199.60885 1.01484098929 0.02159 HATSouth r'
2455199.61218 1.06331514583 0.02005 HATSouth r'
2455199.6155 1.05936592612 0.01838 HATSouth r'
2455199.61885 1.02260049826 0.02017 HATSouth r'
2455199.62217 0.975874567732 0.02064 HATSouth r'
2455199.62549 1.04610192194 0.02044 HATSouth r'
2455199.62881 1.04910268854 0.02231 HATSouth r'
2455199.63215 0.981553554264 0.02031 HATSouth r'
2455199.63549 1.01448586427 0.02177 HATSouth r'
2455199.63882 0.990763503011 0.0199 HATSouth r'
2455199.64214 0.995006688245 0.01976 HATSouth r'
2455199.64547 1.05358602157 0.02016 HATSouth r'
2455199.6488 0.997658713472 0.01944 HATSouth r'
2455199.65212 0.995822649803 0.02118 HATSouth r'
2455199.65545 0.992590238798 0.02272 HATSouth r'
2455199.65879 0.960377551462 0.02042 HATSouth r'
2455199.66538 1.00938768074 0.02164 HATSouth r'
2455199.66871 1.01235772225 0.02116 HATSouth r'
2455199.67205 1.0086070512 0.02029 HATSouth r'
2455199.67539 1.00444462707 0.02118 HATSouth r'
2455199.67874 1.00857918275 0.02126 HATSouth r'
2455199.68211 1.01645931461 0.02213 HATSouth r'
2455199.68547 1.01899956826 0.02138 HATSouth r'
2455199.68886 1.03796330447 0.01961 HATSouth r'
2455199.69219 1.01265613931 0.01962 HATSouth r'
2455199.69553 0.986029708096 0.02238 HATSouth r'
2455199.69889 1.00397292275 0.02006 HATSouth r'
2455199.70233 1.0119195816 0.02076 HATSouth r'
2455199.70573 1.04707550514 0.02113 HATSouth r'
2455199.70908 0.993230391713 0.02345 HATSouth r'
2455199.71246 1.02180965034 0.02093 HATSouth r'
2455199.71581 1.02127335189 0.02162 HATSouth r'
2455199.71914 0.988320946702 0.02202 HATSouth r'
2455199.72247 1.01386002546 0.02247 HATSouth r'
2455201.54194 1.03017261291 0.01726 HATSouth r'
2455201.54531 1.01640314455 0.0145 HATSouth r'
2455201.54869 1.01478490866 0.01408 HATSouth r'
2455201.55208 1.02499559741 0.01425 HATSouth r'
2455201.55547 1.01794895296 0.01362 HATSouth r'
2455201.55885 0.990216138122 0.01396 HATSouth r'
2455201.56222 1.02518442596 0.01317 HATSouth r'
2455201.56561 1.0083562628 0.01322 HATSouth r'
2455201.569 0.999516574018 0.01391 HATSouth r'
2455201.57237 1.01005727262 0.01431 HATSouth r'
2455201.57578 1.00414862983 0.01377 HATSouth r'
2455201.57916 1.00129489047 0.01389 HATSouth r'
2455201.58256 0.985484958476 0.01367 HATSouth r'
2455201.58595 0.98996992259 0.01352 HATSouth r'
2455201.5893 1.02689490716 0.01262 HATSouth r'
2455201.59267 1.0026976567 0.01301 HATSouth r'
2455201.59608 1.00934119778 0.0133 HATSouth r'
2455201.59948 1.0234956472 0.01277 HATSouth r'
2455201.60288 0.996519955609 0.01303 HATSouth r'
2455201.60626 0.998090679449 0.01341 HATSouth r'
2455201.60964 1.0062317114 0.013 HATSouth r'
2455201.61304 1.00959223115 0.01307 HATSouth r'
2455201.61644 0.964028781172 0.01366 HATSouth r'
2455201.61985 0.976737810457 0.01351 HATSouth r'
2455201.62324 0.989514129551 0.01357 HATSouth r'
2455201.62664 0.998458457387 0.01381 HATSouth r'
2455201.63004 0.994676826324 0.01348 HATSouth r'
2455201.63343 0.995730935371 0.01593 HATSouth r'
2455201.63683 1.03134982683 0.01388 HATSouth r'
2455201.64022 0.998706784103 0.01613 HATSouth r'
2455201.64363 1.02118869892 0.01589 HATSouth r'
2455201.64701 1.01360793091 0.01524 HATSouth r'
2455201.6504 1.06719062151 0.01581 HATSouth r'
2455201.65375 0.978655857935 0.01562 HATSouth r'
2455201.65715 1.01027126363 0.01627 HATSouth r'
2455201.66052 1.02645047494 0.01536 HATSouth r'
2455201.66391 1.00952714243 0.0166 HATSouth r'
2455201.66723 1.03502299839 0.0166 HATSouth r'
2455201.67063 1.01667466195 0.01548 HATSouth r'
2455201.67401 1.01640314455 0.01593 HATSouth r'
2455201.67738 1.04007821515 0.01477 HATSouth r'
2455201.68079 1.00868137086 0.0174 HATSouth r'
2455201.68414 1.00714963575 0.01542 HATSouth r'
2455201.68752 1.03151132388 0.01473 HATSouth r'
2455201.69089 1.03126433863 0.01654 HATSouth r'
2455201.69428 1.01329056769 0.01592 HATSouth r'
2455201.69765 1.03046679036 0.01572 HATSouth r'
2455201.70103 1.01264681245 0.01639 HATSouth r'
2455201.70433 1.04172719053 0.01575 HATSouth r'
2455201.70761 0.995070840765 0.01736 HATSouth r'
2455201.71091 1.03336559977 0.01628 HATSouth r'
2455201.71422 1.00985262799 0.01739 HATSouth r'
2455201.71743 0.99216065337 0.01595 HATSouth r'
2455201.72077 0.982557556495 0.01836 HATSouth r'
2455201.72407 1.00820767688 0.01739 HATSouth r'
2455201.72736 1.0348895462 0.01642 HATSouth r'
2455201.73071 1.01506534283 0.01606 HATSouth r'
2455201.73407 1.02884511531 0.01928 HATSouth r'
2455201.73744 1.01443914654 0.01721 HATSouth r'
2455201.74082 1.02057752468 0.01782 HATSouth r'
2455201.74418 1.00947135544 0.01572 HATSouth r'
2455201.74755 0.990626633429 0.01956 HATSouth r'
2455201.7509 1.02627086545 0.01732 HATSouth r'
2455201.75426 0.989468561791 0.01834 HATSouth r'
2455201.75762 1.0448886218 0.01713 HATSouth r'
2455201.76099 1.0462850021 0.01921 HATSouth r'
2455201.76437 1.01401878382 0.01721 HATSouth r'
2455201.76774 1.08444117777 0.01905 HATSouth r'
2455201.77112 1.02493895562 0.01815 HATSouth r'
2455201.77448 0.960802224727 0.01834 HATSouth r'
2455201.77785 1.00139634054 0.01841 HATSouth r'
2455201.78118 1.01262815898 0.01781 HATSouth r'
2455201.78453 1.01281470916 0.01924 HATSouth r'
2455201.78793 0.992197206593 0.02057 HATSouth r'
2455201.79128 0.989787580186 0.01924 HATSouth r'
2455201.79465 0.977421752468 0.02193 HATSouth r'
2455201.79804 0.984351029856 0.01953 HATSouth r'
2455201.8014 1.00467593563 0.01974 HATSouth r'
2455201.80478 0.965646120395 0.0217 HATSouth r'
2455201.80815 1.02212968175 0.01973 HATSouth r'
2455201.81154 0.996198767302 0.02047 HATSouth r'
2455201.8149 1.03064713418 0.02037 HATSouth r'
2455201.81828 1.02418403085 0.02152 HATSouth r'
2455201.82163 0.981192003175 0.02166 HATSouth r'
2455201.825 0.979395264909 0.02175 HATSouth r'
2455201.83171 0.961669849153 0.02262 HATSouth r'
2455201.83508 1.00654686379 0.02271 HATSouth r'
2455201.83844 1.02000429388 0.02422 HATSouth r'
2455201.84179 0.976854766599 0.02352 HATSouth r'
2455201.84517 0.988047901257 0.02263 HATSouth r'
2455201.84855 1.00727023345 0.0241 HATSouth r'
2455201.85189 0.975506123689 0.02819 HATSouth r'
2455204.28521 1.06694492007 0.02726 HATSouth r'
2455204.28852 0.995547531847 0.0185 HATSouth r'
2455204.29188 0.996556669437 0.01555 HATSouth r'
2455204.29526 0.983680359041 0.01899 HATSouth r'
2455204.37421 0.998541226098 0.01483 HATSouth r'
2455204.38106 1.02751932834 0.01407 HATSouth r'
2455204.38451 1.01291732641 0.01457 HATSouth r'
2455204.38791 1.00993634124 0.01462 HATSouth r'
2455204.39134 1.02032375984 0.01369 HATSouth r'
2455204.39473 0.975039028894 0.01436 HATSouth r'
2455204.39818 0.991000788417 0.01499 HATSouth r'
2455204.40158 1.00456490087 0.01425 HATSouth r'
2455204.40497 0.991238130653 0.01452 HATSouth r'
2455204.40837 0.951318626127 0.01447 HATSouth r'
2455204.41177 0.976216176712 0.01384 HATSouth r'
2455204.41509 0.992014453946 0.01387 HATSouth r'
2455204.41851 0.994337915526 0.01449 HATSouth r'
2455204.42192 0.96137760245 0.01456 HATSouth r'
2455204.42535 0.979377223948 0.01442 HATSouth r'
2455204.42876 0.977304728443 0.01396 HATSouth r'
2455204.43215 0.996336406755 0.0143 HATSouth r'
2455204.43553 1.02767076034 0.01343 HATSouth r'
2455204.43894 0.995446674309 0.01419 HATSouth r'
2455204.44232 0.986402126847 0.01366 HATSouth r'
2455204.44572 0.989377432565 0.01417 HATSouth r'
2455204.44912 1.03743763789 0.014 HATSouth r'
2455204.45253 0.974042709285 0.0141 HATSouth r'
2455204.45595 1.00323344063 0.01486 HATSouth r'
2455204.45934 1.00357538338 0.01433 HATSouth r'
2455204.46273 1.02762343544 0.01422 HATSouth r'
2455204.46614 1.00120267205 0.0156 HATSouth r'
2455204.46952 1.02404254437 0.01396 HATSouth r'
2455204.47289 1.05746499514 0.0147 HATSouth r'
2455204.47628 0.992261177973 0.01541 HATSouth r'
2455204.47967 0.986665629917 0.01563 HATSouth r'
2455204.48303 1.0474709806 0.01411 HATSouth r'
2455204.48641 1.04681515162 0.01538 HATSouth r'
2455204.48979 1.04413823654 0.01481 HATSouth r'
2455204.49316 0.995859337941 0.01587 HATSouth r'
2455204.49652 0.982458014952 0.01494 HATSouth r'
2455204.49989 0.98148123339 0.01552 HATSouth r'
2455204.50324 0.982249915222 0.01585 HATSouth r'
2455204.50659 0.988621383844 0.01554 HATSouth r'
2455204.50994 0.97116718612 0.01696 HATSouth r'
2455204.5134 0.993395069183 0.01468 HATSouth r'
2455204.51678 0.978115182129 0.0176 HATSouth r'
2455204.52007 0.981436035549 0.01566 HATSouth r'
2455204.52345 0.987492941463 0.01565 HATSouth r'
2455204.52682 0.99007022523 0.01752 HATSouth r'
2455204.53018 0.999682293736 0.01765 HATSouth r'
2455204.53356 1.0235804914 0.01711 HATSouth r'
2455204.53692 1.0125815268 0.01737 HATSouth r'
2455204.54029 1.00989913449 0.01858 HATSouth r'
2455204.54368 1.02376905926 0.01748 HATSouth r'
2455204.54702 0.987238310206 0.01772 HATSouth r'
2455204.55038 1.04607301748 0.01815 HATSouth r'
2455204.55374 0.92022494134 0.01908 HATSouth r'
2455204.55709 1.05086275521 0.02038 HATSouth r'
2455204.56044 0.998706784103 0.02099 HATSouth r'
2455204.56382 1.03269957907 0.01871 HATSouth r'
2455204.56718 1.0427063059 0.01808 HATSouth r'
2455204.57054 0.996960610831 0.01906 HATSouth r'
2455204.5739 1.00634293039 0.02036 HATSouth r'
2455204.57725 1.04114208053 0.0176 HATSouth r'
2455204.58061 1.0064819714 0.02076 HATSouth r'
2455204.58397 0.973235629998 0.01915 HATSouth r'
2455204.58733 1.07804775622 0.02084 HATSouth r'
2455204.59068 0.967551298245 0.01971 HATSouth r'
2455204.59405 1.0173678282 0.01978 HATSouth r'
2455204.59739 0.983272742127 0.02376 HATSouth r'
2455207.28527 1.00565727576 0.02247 HATSouth r'
2455207.28863 0.998283745972 0.01783 HATSouth r'
2455207.292 1.02008884866 0.0163 HATSouth r'
2455207.29536 0.975901532515 0.01536 HATSouth r'
2455207.29872 0.985512188808 0.02231 HATSouth r'
2455207.34837 1.016852592 0.01478 HATSouth r'
2455207.35192 0.999986184585 0.01424 HATSouth r'
2455207.35532 1.00287314061 0.01393 HATSouth r'
2455207.35871 0.98439636194 0.01435 HATSouth r'
2455207.36212 0.981056455854 0.01412 HATSouth r'
2455207.36551 0.968880019806 0.01451 HATSouth r'
2455207.3689 0.980433179317 0.01396 HATSouth r'
2455207.37234 0.977935023248 0.01566 HATSouth r'
2455207.37572 1.00739084559 0.01465 HATSouth r'
2455207.37911 0.986547499148 0.01472 HATSouth r'
2455207.38251 0.972662113837 0.01463 HATSouth r'
2455212.47996 0.984985869044 0.01406 HATSouth r'
2455212.48339 1.0145606171 0.01401 HATSouth r'
2455212.48678 0.993852649872 0.01418 HATSouth r'
2455212.49019 0.976198194311 0.01498 HATSouth r'
2455212.49356 0.99706162176 0.01744 HATSouth r'
2455212.49694 1.00537944078 0.01461 HATSouth r'
2455212.50031 0.982394675585 0.01443 HATSouth r'
2455212.50367 0.937039718911 0.01552 HATSouth r'
2455212.50707 1.0070105025 0.01457 HATSouth r'
2455212.51045 0.981535473546 0.01411 HATSouth r'
2455212.51383 0.997125906771 0.01708 HATSouth r'
2455212.54078 0.972814421096 0.01902 HATSouth r'
2455212.54413 1.03028647809 0.01559 HATSouth r'
2455212.54749 1.01117424633 0.01546 HATSouth r'
2455212.55087 1.02664902726 0.0154 HATSouth r'
2455212.55423 0.983019199075 0.01445 HATSouth r'
2455212.55759 1.00592592257 0.01445 HATSouth r'
2455212.56098 1.02258166144 0.01393 HATSouth r'
2455212.56408 0.985149179573 0.01555 HATSouth r'
2455212.56439 0.989641730445 0.01417 HATSouth r'
2455212.56748 0.986874665162 0.01678 HATSouth r'
2455212.56776 0.98644755339 0.01382 HATSouth r'
2455212.57087 0.992005317197 0.01605 HATSouth r'
2455212.57116 0.973423888663 0.01447 HATSouth r'
2455212.57425 0.964872658461 0.01649 HATSouth r'
2455212.57452 0.999516574018 0.01449 HATSouth r'
2455212.5779 0.966073123389 0.01481 HATSouth r'
2455212.58128 0.957665847971 0.01413 HATSouth r'
2455212.58466 1.0303623952 0.0142 HATSouth r'
2455212.58807 1.0207467363 0.01382 HATSouth r'
2455212.59146 1.02261933543 0.01398 HATSouth r'
2455212.59484 1.00122111505 0.01358 HATSouth r'
2455212.59823 0.999470545639 0.0139 HATSouth r'
2455212.60161 0.959396213323 0.01438 HATSouth r'
2455212.60502 0.999277249591 0.01306 HATSouth r'
2455212.60842 0.996914700155 0.01353 HATSouth r'
2455212.61183 1.0309509425 0.01354 HATSouth r'
2455212.61521 1.00270689193 0.01377 HATSouth r'
2455212.61862 1.01710549352 0.01372 HATSouth r'
2455212.62527 0.994200552156 0.01474 HATSouth r'
2455212.62861 1.00260530909 0.01441 HATSouth r'
2455212.63196 0.985112886005 0.01426 HATSouth r'
2455212.63529 1.00317800143 0.01427 HATSouth r'
2455212.63865 1.00438912095 0.01394 HATSouth r'
2455212.64196 1.00144245761 0.01424 HATSouth r'
2455212.6485 1.02261933543 0.01377 HATSouth r'
2455212.65183 1.0154487282 0.01361 HATSouth r'
2455212.65515 1.05235434856 0.01325 HATSouth r'
2455212.65854 1.02351450086 0.01381 HATSouth r'
2455212.66197 1.01667466195 0.01348 HATSouth r'
2455212.66539 1.04194789113 0.01319 HATSouth r'
2455212.6688 1.01457930617 0.01442 HATSouth r'
2455212.67222 0.981824805007 0.0142 HATSouth r'
2455212.67563 0.999304861023 0.01359 HATSouth r'
2455212.67904 0.985775454144 0.01367 HATSouth r'
2455212.68245 0.997576017913 0.01414 HATSouth r'
2455212.68585 1.02489175652 0.01315 HATSouth r'
2455212.68914 1.00682502139 0.01426 HATSouth r'
2455212.69243 1.01285202332 0.01374 HATSouth r'
2455212.69582 0.992407413759 0.01404 HATSouth r'
2455212.69922 0.97170402126 0.01442 HATSouth r'
2455212.70261 0.975335428499 0.01394 HATSouth r'
2455212.706 1.01172387793 0.01355 HATSouth r'
2455212.70937 0.981173929117 0.0139 HATSouth r'
2455212.71277 1.0096108287 0.01449 HATSouth r'
2455212.71616 0.990489782756 0.0145 HATSouth r'
2455212.71955 0.980324823826 0.01393 HATSouth r'
2455212.72296 0.998890769636 0.01394 HATSouth r'
2455212.72636 1.00440762265 0.01363 HATSouth r'
2455212.72974 0.996474065226 0.01446 HATSouth r'
2455212.73314 1.00676938372 0.01442 HATSouth r'
2455212.73654 1.01443914654 0.01463 HATSouth r'
2455212.73994 0.974922290145 0.01417 HATSouth r'
2455212.74336 1.01045737961 0.01368 HATSouth r'
2455212.74678 0.978944340559 0.01443 HATSouth r'
2455212.75019 0.993999120204 0.01394 HATSouth r'
2455212.7535 1.00592592257 0.01442 HATSouth r'
2455212.7569 0.970299929889 0.01533 HATSouth r'
2455212.76032 1.00537018093 0.01499 HATSouth r'
2455212.76373 0.982801928496 0.01488 HATSouth r'
2455212.76715 0.990079344156 0.01435 HATSouth r'
2455212.77057 0.990197897834 0.01506 HATSouth r'
2455212.77398 0.968755095854 0.0151 HATSouth r'
2455212.77736 0.995758448814 0.01502 HATSouth r'
2455212.78081 1.0036216008 0.01463 HATSouth r'
2455212.78424 0.985748216538 0.01461 HATSouth r'
2455212.78767 0.975901532515 0.01521 HATSouth r'
2455212.79111 0.963265486655 0.01587 HATSouth r'
2455212.79455 0.962068510562 0.01521 HATSouth r'
2455212.79797 1.00522203502 0.01552 HATSouth r'
2455212.80138 0.991092067166 0.01612 HATSouth r'
2455212.8048 0.978367460323 0.01538 HATSouth r'
2455212.8082 0.982801928496 0.01573 HATSouth r'
2455212.81161 0.97538034539 0.01687 HATSouth r'
2455212.81502 0.987247403049 0.01646 HATSouth r'
2455212.81844 0.950521621055 0.01728 HATSouth r'
2455212.82185 0.975622932346 0.01718 HATSouth r'
2455213.28134 0.96854097798 0.02419 HATSouth r'
2455213.28483 1.02830512428 0.01851 HATSouth r'
2455213.28822 0.990106701437 0.01932 HATSouth r'
2455213.29158 1.00205140198 0.02499 HATSouth r'
2455213.29488 0.970496559247 0.03465 HATSouth r'
2455213.29821 1.02323173242 0.01684 HATSouth r'
2455213.30169 0.960917272716 0.01894 HATSouth r'
2455213.30509 0.987793126901 0.01901 HATSouth r'
2455213.37815 1.02244981339 0.01388 HATSouth r'
2455213.38154 0.984686536717 0.01496 HATSouth r'
2455213.38495 0.967818679487 0.01498 HATSouth r'
2455213.3884 1.00979682301 0.01497 HATSouth r'
2455213.3918 0.958769036448 0.0146 HATSouth r'
2455213.3952 0.984360096106 0.01546 HATSouth r'
2455213.39862 0.95622919682 0.01511 HATSouth r'
2455213.40203 1.02653556409 0.0146 HATSouth r'
2455213.40544 0.992571954779 0.01484 HATSouth r'
2455213.40884 1.0408448555 0.01473 HATSouth r'
2455213.41224 1.00765067465 0.01447 HATSouth r'
2455213.41563 0.980758317656 0.01587 HATSouth r'
2455213.41904 0.998835570418 0.01465 HATSouth r'
2455213.42245 0.985448652538 0.01434 HATSouth r'
2455213.42592 0.986220441595 0.0156 HATSouth r'
2455213.42929 1.01644059091 0.01501 HATSouth r'
2455213.43269 0.987784029032 0.01414 HATSouth r'
2455213.43608 1.01171455965 0.01429 HATSouth r'
2455213.43949 0.991055554658 0.01534 HATSouth r'
2455213.44292 0.965290428742 0.01605 HATSouth r'
2455213.44633 0.995795134587 0.01387 HATSouth r'
2455213.44974 0.982820032543 0.01502 HATSouth r'
2455213.45317 1.02441044988 0.01568 HATSouth r'
2455213.52156 0.985049375477 0.01743 HATSouth r'
2455213.5249 1.03530902533 0.0148 HATSouth r'
2455213.52828 1.03324187774 0.01543 HATSouth r'
2455213.53165 0.995831821711 0.01787 HATSouth r'
2455213.53501 0.98028870799 0.01715 HATSouth r'
2455213.53839 0.941061486453 0.02758 HATSouth r'
2455213.54059 1.01526169286 0.01566 HATSouth r'
2455213.54178 1.00525906945 0.03839 HATSouth r'
2455214.45222 1.05838091515 0.02216 HATSouth r'
2455214.45568 1.0391685631 0.0285 HATSouth r'
2455215.61022 0.966286695688 0.01365 HATSouth r'
2455215.61364 0.994860069444 0.01335 HATSouth r'
2455215.61704 0.965601651771 0.01371 HATSouth r'
2455215.62045 0.991941362312 0.01331 HATSouth r'
2455215.62383 0.999387699898 0.01388 HATSouth r'
2455215.62723 0.990955152195 0.01328 HATSouth r'
2455215.63062 0.972447132419 0.01424 HATSouth r'
2455215.63401 1.00017961777 0.01335 HATSouth r'
2455215.63741 1.02043653642 0.01362 HATSouth r'
2455215.64082 0.969612040811 0.01371 HATSouth r'
2455215.64422 1.00319648082 0.01378 HATSouth r'
2455215.64762 0.978412516847 0.0141 HATSouth r'
2455215.65101 0.978052122746 0.01365 HATSouth r'
2455215.6544 0.995373329789 0.01371 HATSouth r'
2455215.65782 0.984541438638 0.01341 HATSouth r'
2455215.66125 0.975515108474 0.01353 HATSouth r'
2455215.66466 0.983055415508 0.01347 HATSouth r'
2455215.66805 0.953687301562 0.0137 HATSouth r'
2455215.67142 0.978809103742 0.01316 HATSouth r'
2455215.67483 0.955868169939 0.01396 HATSouth r'
2455215.67826 0.964224139694 0.01387 HATSouth r'
2455215.68166 1.00104592023 0.01314 HATSouth r'
2455215.68505 1.00182992484 0.01303 HATSouth r'
2455215.68845 0.97506597059 0.01326 HATSouth r'
2455215.69183 0.978520660971 0.01384 HATSouth r'
2455215.69522 0.980081067752 0.01372 HATSouth r'
2455215.69863 0.978187254975 0.01359 HATSouth r'
2455215.70203 0.98378002443 0.01355 HATSouth r'
2455215.70543 1.03134032779 0.01295 HATSouth r'
2455215.70882 0.982829084692 0.01424 HATSouth r'
2455215.71223 0.987520227278 0.01393 HATSouth r'
2455215.71565 0.995199158213 0.01378 HATSouth r'
2455215.71908 0.969129916041 0.0138 HATSouth r'
2455215.72248 0.979422326974 0.01412 HATSouth r'
2455215.72583 0.974518302395 0.01417 HATSouth r'
2455215.72925 0.964588322586 0.01435 HATSouth r'
2455215.73266 1.02331655474 0.01354 HATSouth r'
2455215.7361 0.998504439157 0.01402 HATSouth r'
2455215.73953 0.992032727695 0.01419 HATSouth r'
2455215.74296 0.979837372288 0.01424 HATSouth r'
2455215.74637 0.995785963017 0.01433 HATSouth r'
2455215.7498 0.996519955609 0.01348 HATSouth r'
2455215.75657 0.993724506038 0.01349 HATSouth r'
2455215.76001 0.954680385923 0.01512 HATSouth r'
2455215.76341 1.00646343149 0.01342 HATSouth r'
2455215.76684 0.990891265015 0.01475 HATSouth r'
2455215.77026 0.964366243485 0.01478 HATSouth r'
2455215.77371 0.970219502089 0.0145 HATSouth r'
2455215.77714 0.986811041052 0.01485 HATSouth r'
2455215.78057 0.96883540226 0.01458 HATSouth r'
2455215.784 1.0083562628 0.01543 HATSouth r'
2455215.78741 0.979629827651 0.01493 HATSouth r'
2455215.79086 0.978205274016 0.01441 HATSouth r'
2455215.79428 0.997199380429 0.01522 HATSouth r'
2455215.79772 0.972026264773 0.01465 HATSouth r'
2455215.80114 0.95559528889 0.01489 HATSouth r'
2455215.80457 1.03682628825 0.01523 HATSouth r'
2455215.808 0.996850428761 0.01512 HATSouth r'
2455215.81142 0.980234536731 0.01507 HATSouth r'
2455215.81483 0.947663164493 0.01559 HATSouth r'
2455216.33321 0.95227416024 0.04415 HATSouth r'
2455216.3563 1.08922600133 0.02882 HATSouth r'
2455216.35964 1.00162694712 0.02416 HATSouth r'
2455216.36613 1.03883362873 0.02436 HATSouth r'
2455216.39246 0.972285927539 0.02287 HATSouth r'
2455216.4022 1.00064953986 0.0335 HATSouth r'
2455216.40549 0.942709752591 0.03835 HATSouth r'
2455216.41192 0.985684665051 0.03421 HATSouth r'
2455216.42839 0.932837507791 0.02707 HATSouth r'
2455216.43814 1.0197037114 0.02398 HATSouth r'
2455216.4446 0.967328536972 0.01946 HATSouth r'
2455216.45446 0.996070320967 0.02032 HATSouth r'
2455216.47103 1.01802396097 0.02853 HATSouth r'
2455216.48093 0.957083876598 0.02319 HATSouth r'
2455216.51722 1.01701181896 0.02596 HATSouth r'
2455216.53995 1.01296397405 0.01593 HATSouth r'
2455216.54334 0.952721574539 0.01611 HATSouth r'
2455216.54357 0.968496376047 0.04148 HATSouth r'
2455216.54671 1.0118077463 0.01454 HATSouth r'
2455216.54693 1.05966844005 0.06484 HATSouth r'
2455216.55014 0.999047183989 0.01407 HATSouth r'
2455216.5533 1.0027438337 0.04485 HATSouth r'
2455216.55355 0.994383707534 0.0143 HATSouth r'
2455216.55693 0.99581347798 0.01366 HATSouth r'
2455216.56031 0.983979385502 0.01439 HATSouth r'
2455216.56368 1.0104108474 0.01352 HATSouth r'
2455216.56709 1.02860824224 0.01341 HATSouth r'
2455216.57049 0.975039028894 0.01402 HATSouth r'
2455216.57419 1.02089717018 0.0137 HATSouth r'
2455216.57758 0.987656667664 0.01285 HATSouth r'
2455216.58113 1.00206063126 0.01365 HATSouth r'
2455216.58452 1.01252557102 0.01326 HATSouth r'
2455216.58791 0.977691861394 0.01387 HATSouth r'
2455216.59132 0.978601776908 0.01405 HATSouth r'
2455216.59471 0.990106701437 0.01341 HATSouth r'
2455216.59824 0.999553398248 0.01358 HATSouth r'
2455216.60164 0.992526246203 0.01424 HATSouth r'
2455216.60503 0.971426619396 0.01357 HATSouth r'
2455216.60843 1.01166796955 0.01427 HATSouth r'
2455216.61186 0.984958653255 0.01345 HATSouth r'
2455216.61526 0.994255495227 0.01438 HATSouth r'
2455216.61869 0.999120799218 0.01375 HATSouth r'
2455216.6221 1.01631889527 0.01368 HATSouth r'
2455216.62551 1.00443537584 0.01342 HATSouth r'
2455216.62892 1.00214369858 0.01326 HATSouth r'
2455216.63231 0.997015706433 0.01377 HATSouth r'
2455216.63573 1.03241427305 0.01286 HATSouth r'
2455216.63914 1.0273773811 0.01363 HATSouth r'
2455216.64256 0.983825330217 0.01368 HATSouth r'
2455216.64598 1.0395131797 0.01367 HATSouth r'
2455216.64939 1.01456996159 0.01338 HATSouth r'
2455216.65279 1.04475389756 0.01355 HATSouth r'
2455216.6562 1.0197037114 0.01371 HATSouth r'
2455216.65962 0.995199158213 0.01327 HATSouth r'
2455216.66319 1.01518688837 0.01413 HATSouth r'
2455216.66658 1.00500911352 0.01325 HATSouth r'
2455216.66999 1.03829795825 0.01376 HATSouth r'
2455216.67341 1.00314104367 0.01384 HATSouth r'
2455216.67682 1.00531462366 0.01409 HATSouth r'
2455216.68022 0.997162642923 0.01373 HATSouth r'
2455216.6836 0.998155030807 0.01372 HATSouth r'
2455216.687 0.990325586902 0.01383 HATSouth r'
2455216.69041 0.994310441334 0.01381 HATSouth r'
2455216.69379 1.02072793363 0.01378 HATSouth r'
2455216.69727 0.98727468208 0.0139 HATSouth r'
2455216.70066 1.00952714243 0.01355 HATSouth r'
2455216.70407 1.00050208956 0.01396 HATSouth r'
2455216.70747 0.993422518083 0.01387 HATSouth r'
2455216.71089 0.98122815229 0.01356 HATSouth r'
2455216.71427 1.01353324827 0.01401 HATSouth r'
2455216.71774 1.03410824311 0.01339 HATSouth r'
2455216.72115 1.00676938372 0.01424 HATSouth r'
2455216.7246 1.0125815268 0.01394 HATSouth r'
2455216.72799 1.00612977146 0.0142 HATSouth r'
2455216.73131 1.02513721556 0.01461 HATSouth r'
2455216.7381 0.994319599314 0.01446 HATSouth r'
2455216.74152 0.988812618666 0.01413 HATSouth r'
2455216.74494 0.993294429708 0.01485 HATSouth r'
2455216.74841 0.998890769636 0.01512 HATSouth r'
2455216.75185 1.03278518625 0.01509 HATSouth r'
2455216.75529 1.03554744149 0.01437 HATSouth r'
2455216.75889 1.01371062853 0.01514 HATSouth r'
2455216.7623 0.987711249097 0.01476 HATSouth r'
2455216.76572 1.02388221665 0.01419 HATSouth r'
2455216.76912 0.983626000357 0.01564 HATSouth r'
2455216.77254 1.02128275821 0.01539 HATSouth r'
2455216.77599 0.930503476374 0.01543 HATSouth r'
2455216.77957 1.01489707303 0.01499 HATSouth r'
2455216.78302 1.00151624934 0.01541 HATSouth r'
2455216.78645 1.01124875514 0.01537 HATSouth r'
2455216.78994 1.03047628135 0.01517 HATSouth r'
2455216.79345 1.01731160793 0.01633 HATSouth r'
2455216.79709 0.996914700155 0.01493 HATSouth r'
2455216.80051 0.972393394489 0.0156 HATSouth r'
2455216.80393 1.02033315742 0.01621 HATSouth r'
2455216.80736 1.01011309199 0.0159 HATSouth r'
2455216.81084 1.03304205037 0.01652 HATSouth r'
2455217.53957 0.956590360059 0.01794 HATSouth r'
2455217.54297 0.984169722395 0.01612 HATSouth r'
2455217.54636 1.03528995441 0.01544 HATSouth r'
2455217.54974 1.00773420536 0.01476 HATSouth r'
2455217.55313 1.0231751881 0.01559 HATSouth r'
2455217.55652 1.00013355885 0.0144 HATSouth r'
2455217.55991 0.97588355591 0.01437 HATSouth r'
2455217.56326 1.00388045768 0.01495 HATSouth r'
2455217.56656 1.02151794433 0.01405 HATSouth r'
2455217.56987 0.976000409762 0.01529 HATSouth r'
2455217.57319 1.00459265841 0.01405 HATSouth r'
2455217.57652 0.995593379561 0.0141 HATSouth r'
2455217.57983 0.991347692394 0.01438 HATSouth r'
2455217.58316 1.04769289808 0.01345 HATSouth r'
2455217.58646 0.990453292436 0.01404 HATSouth r'
2455217.58977 1.01637506068 0.01472 HATSouth r'
2455217.59308 1.00514797025 0.01386 HATSouth r'
2455217.5964 0.999967764328 0.01367 HATSouth r'
2455217.59971 1.00605563981 0.01309 HATSouth r'
2455217.60303 1.0167964002 0.0141 HATSouth r'
2455217.60634 0.999001177226 0.01389 HATSouth r'
2455217.60975 0.991621649731 0.01396 HATSouth r'
2455217.61314 1.02929058436 0.01346 HATSouth r'
2455217.61654 0.999277249591 0.01393 HATSouth r'
2455217.61993 1.05905374427 0.0132 HATSouth r'
2455217.62332 1.0015900465 0.01397 HATSouth r'
2455217.62676 1.00565727576 0.01295 HATSouth r'
2455217.63015 0.997686280182 0.01367 HATSouth r'
2455217.63356 1.00646343149 0.01355 HATSouth r'
2455217.63695 0.990042868957 0.01422 HATSouth r'
2455218.44024 0.998688387414 0.04655 HATSouth r'
2455218.44358 1.03194844271 0.01515 HATSouth r'
2455218.447 0.997171827173 0.0198 HATSouth r'
2455218.45032 0.978899259544 0.0176 HATSouth r'
2455218.45365 1.02302441854 0.01618 HATSouth r'
2455218.45711 1.03086548736 0.01613 HATSouth r'
2455218.46047 1.00656540524 0.01923 HATSouth r'
2455218.46378 1.03913027942 0.01915 HATSouth r'
2455218.46714 1.03358452888 0.02301 HATSouth r'
2455218.47047 0.939762259644 0.03538 HATSouth r'
2455218.47379 0.961545854855 0.02899 HATSouth r'
2455218.47712 1.05213144371 0.03156 HATSouth r'
2455218.4804 0.922533190561 0.03347 HATSouth r'
2455218.48377 0.97986444657 0.03746 HATSouth r'
2455218.48712 0.949769021178 0.06179 HATSouth r'
2455218.49041 0.986202274911 0.07178 HATSouth r'
2455218.49714 1.02556218745 0.07298 HATSouth r'
2455218.50368 0.95332723438 0.07942 HATSouth r'
2455223.28239 1.01225516169 0.02651 HATSouth r'
2455223.28573 0.999737539748 0.02591 HATSouth r'
2455223.28905 1.032728114 0.02396 HATSouth r'
2455223.29236 0.981219114887 0.02703 HATSouth r'
2455223.29566 0.925733542516 0.02508 HATSouth r'
2455223.29898 0.962228021396 0.02551 HATSouth r'
2455223.3023 1.03606260779 0.02434 HATSouth r'
2455223.30562 1.02133919794 0.02175 HATSouth r'
2455223.30896 0.943343801191 0.03045 HATSouth r'
2455223.31227 1.07663873331 0.02373 HATSouth r'
2455223.31558 1.05558691964 0.02681 HATSouth r'
2455223.31894 1.02689490716 0.02198 HATSouth r'
2455223.32227 0.994411183751 0.02667 HATSouth r'
2455223.32561 0.992901118666 0.02515 HATSouth r'
2455223.32899 1.01155616205 0.02473 HATSouth r'
2455223.33233 0.99380688232 0.02525 HATSouth r'
2455223.33565 1.02723545348 0.02327 HATSouth r'
2455223.33896 1.02751932834 0.02401 HATSouth r'
2455223.34228 1.04650666832 0.02381 HATSouth r'
2455223.34562 0.981915238578 0.02397 HATSouth r'
2455223.34895 1.00089841152 0.02189 HATSouth r'
2455223.35226 0.983182183531 0.027 HATSouth r'
2455223.35558 1.00194988555 0.02622 HATSouth r'
2455223.3589 1.03719878654 0.02278 HATSouth r'
2455223.36221 1.02160262459 0.02202 HATSouth r'
2455223.36557 0.999056385596 0.02269 HATSouth r'
2455223.36887 0.971596630497 0.02589 HATSouth r'
2455223.3722 0.9967678002 0.02239 HATSouth r'
2455223.37551 1.0059073929 0.02389 HATSouth r'
2455223.37884 0.983598822142 0.02249 HATSouth r'
2455223.38217 0.984867939388 0.02226 HATSouth r'
2455223.38548 0.967444366433 0.02372 HATSouth r'
2455223.38872 0.989258977119 0.03497 HATSouth r'
2455223.39195 1.00492580869 0.02787 HATSouth r'
2455223.39528 1.01333723252 0.0251 HATSouth r'
2455223.39861 1.01853979071 0.02235 HATSouth r'
2455223.40192 1.0573676035 0.0246 HATSouth r'
2455223.40523 1.01310392986 0.0265 HATSouth r'
2455223.40855 0.993093181342 0.02248 HATSouth r'
2455223.41513 1.00615757224 0.02744 HATSouth r'
2455223.4185 1.02001368851 0.02483 HATSouth r'
2455223.42181 1.05076597163 0.02322 HATSouth r'
2455223.42511 0.996189592015 0.02386 HATSouth r'
2455223.42847 0.951993536983 0.02613 HATSouth r'
2455223.43176 0.969138842099 0.02374 HATSouth r'
2455223.43507 1.03166334421 0.02418 HATSouth r'
2455223.43838 0.99615289171 0.02577 HATSouth r'
2455223.44168 0.988748869615 0.04497 HATSouth r'
2455223.44491 1.02991646227 0.02589 HATSouth r'
2455223.44821 0.985185474479 0.02506 HATSouth r'
2455223.4515 0.971712971026 0.02736 HATSouth r'
2455223.4548 0.968630188009 0.02592 HATSouth r'
2455223.45814 0.978818118949 0.02597 HATSouth r'
2455223.46144 0.983354251994 0.02482 HATSouth r'
2455223.46475 1.00102748045 0.03026 HATSouth r'
2455223.46803 0.9543199438 0.04354 HATSouth r'
2455223.47129 0.972384438456 0.02826 HATSouth r'
2455223.47459 1.05340166387 0.02396 HATSouth r'
2455223.47788 0.924200076221 0.02802 HATSouth r'
2455223.48118 0.978673885608 0.02959 HATSouth r'
2455223.48448 0.9726262803 0.02913 HATSouth r'
2455223.48779 1.02668685111 0.02491 HATSouth r'
2455223.49113 0.990270861 0.02749 HATSouth r'
2455223.49447 0.990170538033 0.02617 HATSouth r'
2455223.49779 0.980848652995 0.02785 HATSouth r'
2455223.50109 1.00524055207 0.02837 HATSouth r'
2455223.50441 0.945631651126 0.02734 HATSouth r'
2455223.50771 1.01260017941 0.02839 HATSouth r'
2455223.51102 0.975227636401 0.02924 HATSouth r'
2455223.51433 1.04384015617 0.02372 HATSouth r'
2455223.51763 1.0078084607 0.0268 HATSouth r'
2455223.52094 1.07780948207 0.02608 HATSouth r'
2455223.52427 1.00784559042 0.02613 HATSouth r'
2455223.52758 1.02739630627 0.02408 HATSouth r'
2455223.53094 1.00697340354 0.02833 HATSouth r'
2455223.53431 0.993989965175 0.02611 HATSouth r'
2455223.5377 1.05355691032 0.02284 HATSouth r'
2455223.54108 0.965406014156 0.02758 HATSouth r'
2455223.5444 0.953529206543 0.02531 HATSouth r'
2455238.38585 0.943656639682 0.04006 HATSouth r'
2455238.38922 1.02924318487 0.03387 HATSouth r'
2455238.39252 1.02416516485 0.02428 HATSouth r'
2455238.39584 1.00704760282 0.02231 HATSouth r'
2455238.39914 1.00837483758 0.02675 HATSouth r'
2455238.40279 1.04260067077 0.05284 HATSouth r'
2455238.40608 1.0608305057 0.03175 HATSouth r'
2455238.40937 0.959705535976 0.03652 HATSouth r'
2455238.41268 0.955084946458 0.06037 HATSouth r'
2455238.41598 0.99895517258 0.05058 HATSouth r'
2455239.36932 1.006630303 0.0144 HATSouth r'
2455239.37279 0.989222532143 0.01486 HATSouth r'
2455239.37619 1.00573137806 0.01471 HATSouth r'
2455239.37957 0.973119107165 0.01524 HATSouth r'
2455239.383 1.01192890177 0.01442 HATSouth r'
2455239.38668 1.05209268247 0.01487 HATSouth r'
2455239.39007 0.996593384618 0.01407 HATSouth r'
2455239.39342 1.00003223671 0.01424 HATSouth r'
2455239.39679 1.01919667931 0.01477 HATSouth r'
2455239.40017 1.01618785472 0.01402 HATSouth r'
2455239.40388 1.00072327316 0.01557 HATSouth r'
2455239.40725 1.0004836598 0.01528 HATSouth r'
2455239.4106 1.02832406654 0.01393 HATSouth r'
2455239.41396 0.995327492209 0.01511 HATSouth r'
2455239.41731 0.996565848106 0.01577 HATSouth r'
2455239.42099 0.981336607627 0.01645 HATSouth r'
2455239.42436 1.01495315986 0.01453 HATSouth r'
2455239.42771 0.988439289827 0.01548 HATSouth r'
2455239.43111 1.03497533492 0.01546 HATSouth r'
2455239.43447 1.03808759185 0.01635 HATSouth r'
2455239.43816 1.0401740143 0.01564 HATSouth r'
2455239.44151 1.03078953318 0.01728 HATSouth r'
2455239.44485 0.990298223573 0.0169 HATSouth r'
2455241.44119 1.0083934127 0.01493 HATSouth r'
2455241.44468 1.03304205037 0.01438 HATSouth r'
2455241.44802 1.05777670867 0.01382 HATSouth r'
2455241.45138 0.999139203873 0.01461 HATSouth r'
2455241.45474 1.03399395556 0.01408 HATSouth r'
2455241.4584 0.970988306989 0.01515 HATSouth r'
2455241.46176 1.02003247803 0.0151 HATSouth r'
2455241.46513 1.02592118979 0.01522 HATSouth r'
2455241.46849 0.996675998721 0.01467 HATSouth r'
2455241.47184 0.972008359552 0.0156 HATSouth r'
2455241.4755 1.04707550514 0.01497 HATSouth r'
2455241.47886 1.0336321283 0.01486 HATSouth r'
2455241.48222 1.02408027219 0.01537 HATSouth r'
2455241.48559 0.973047407741 0.01616 HATSouth r'
2455241.48897 1.01195686278 0.01575 HATSouth r'
2455241.49272 0.970800519361 0.01559 HATSouth r'
2455241.4961 0.975021068176 0.01707 HATSouth r'
2455242.29979 0.992965135431 0.01421 HATSouth r'
2455242.30331 1.06320742285 0.02573 HATSouth r'
2455242.30668 0.981164892213 0.02089 HATSouth r'
2455242.31003 0.994154768582 0.014 HATSouth r'
2455242.31343 0.971453461276 0.01421 HATSouth r'
2455242.31713 1.01297330383 0.01409 HATSouth r'
2455242.32054 1.02857982113 0.01437 HATSouth r'
2455242.32392 0.980929961915 0.01459 HATSouth r'
2455242.32727 0.972017312121 0.01387 HATSouth r'
2455242.33063 0.967105826987 0.01697 HATSouth r'
2455242.33432 1.00986192912 0.01621 HATSouth r'
2455242.33771 1.03450834902 0.02527 HATSouth r'
2455242.34103 0.984786304051 0.02484 HATSouth r'
2455242.34435 0.940221114734 0.0224 HATSouth r'
2455242.34772 0.9361598259 0.02412 HATSouth r'
2455242.35137 0.982458014952 0.01496 HATSouth r'
2455242.40099 0.951791890099 0.01481 HATSouth r'
2455242.40442 1.01689942087 0.01461 HATSouth r'
2455242.40784 1.02627086545 0.01481 HATSouth r'
2455242.41123 0.995098335968 0.01507 HATSouth r'
2455242.41461 0.960253723788 0.01464 HATSouth r'
2455242.41829 0.984713744988 0.01445 HATSouth r'
2455242.42163 0.998642397173 0.0134 HATSouth r'
2455242.42498 0.999396904641 0.01445 HATSouth r'
2455242.42833 1.01999489933 0.01475 HATSouth r'
2455242.43169 0.96511263205 0.01591 HATSouth r'
2455242.43537 1.02850403536 0.01494 HATSouth r'
2455242.43873 1.06166133273 0.01385 HATSouth r'
2455242.44211 0.976773795471 0.01536 HATSouth r'
2455242.44546 0.934505797489 0.01532 HATSouth r'
2455242.4488 1.00917387689 0.01441 HATSouth r'
2455242.45246 0.960669494163 0.01605 HATSouth r'
2455242.46089 0.998412477735 0.01633 HATSouth r'
2455242.46449 1.00650978191 0.01474 HATSouth r'
2455242.47325 0.980360940992 0.01681 HATSouth r'
2455242.47682 0.919996128999 0.01694 HATSouth r'
2455242.48021 1.02475961062 0.01732 HATSouth r'
2455242.48356 0.961475008148 0.01806 HATSouth r'
2455242.48691 1.00226369686 0.01692 HATSouth r'
2455242.49059 1.01824901818 0.02058 HATSouth r'
2455242.49389 1.00201448573 0.01668 HATSouth r'
2455243.26956 1.09977033266 0.02566 HATSouth r'
2455243.27301 0.987192847249 0.0201 HATSouth r'
2455243.27633 1.03353693165 0.0168 HATSouth r'
2455243.27966 0.972617322122 0.01705 HATSouth r'
2455243.28303 0.994365390478 0.0157 HATSouth r'
2455243.2867 0.958610099019 0.01631 HATSouth r'
2455243.29007 1.02303384099 0.01557 HATSouth r'
2455243.29345 0.984224111127 0.01556 HATSouth r'
2455243.29681 1.00745579658 0.01541 HATSouth r'
2455243.30015 1.02955606186 0.01444 HATSouth r'
2455243.3038 0.979467432078 0.01464 HATSouth r'
2455243.30718 1.03357500926 0.01542 HATSouth r'
2455243.31055 0.968978185641 0.01492 HATSouth r'
2455243.31391 0.990599261782 0.01434 HATSouth r'
2455243.31729 0.977691861394 0.01551 HATSouth r'
2455243.32102 1.00824482131 0.0138 HATSouth r'
2455243.32438 1.02277946539 0.01576 HATSouth r'
2455243.32774 1.00974102112 0.01539 HATSouth r'
2455243.3311 1.02446706245 0.01399 HATSouth r'
2455243.33448 0.996648459926 0.01391 HATSouth r'
2455243.33819 1.01096006406 0.01534 HATSouth r'
2455243.34162 1.00800340699 0.01608 HATSouth r'
2455243.34502 1.03608169294 0.01481 HATSouth r'
2455243.34839 0.998605606505 0.015 HATSouth r'
2455243.35175 1.00612977146 0.01625 HATSouth r'
2455243.35543 0.992663378244 0.01498 HATSouth r'
2455243.35878 0.994484457374 0.01533 HATSouth r'
2455243.36213 1.02177200618 0.01448 HATSouth r'
2455243.36549 0.982611856132 0.01542 HATSouth r'
2455243.36885 0.98292866383 0.01506 HATSouth r'
2455243.37251 1.00547204391 0.01458 HATSouth r'
2455243.37587 1.03653984213 0.01583 HATSouth r'
2455243.37924 1.00009671325 0.01511 HATSouth r'
2455243.38259 0.983462942329 0.01526 HATSouth r'
2455243.38594 0.999654671876 0.01724 HATSouth r'
2455243.38958 1.00698267815 0.01643 HATSouth r'
2455243.39292 0.989887864352 0.01559 HATSouth r'
2455243.39627 0.994008275316 0.01652 HATSouth r'
2455243.39961 0.979828347694 0.01633 HATSouth r'
2455243.40295 0.962520526617 0.01429 HATSouth r'
2455243.4066 1.00855131506 0.01515 HATSouth r'
2455243.40994 1.02108524371 0.01396 HATSouth r'
2455243.4133 1.00537018093 0.01418 HATSouth r'
2455243.41667 0.963549432593 0.01522 HATSouth r'
2455243.42002 0.97924192733 0.01623 HATSouth r'
2455243.42368 1.00612977146 0.01405 HATSouth r'
2455243.42704 1.02521275325 0.01434 HATSouth r'
2455243.43038 0.983472000399 0.01601 HATSouth r'
2455243.43376 0.993404218732 0.01517 HATSouth r'
2455243.43711 1.016852592 0.01508 HATSouth r'
2455243.44076 0.967301809066 0.01638 HATSouth r'
2455243.44415 0.982467063767 0.01582 HATSouth r'
2455243.44749 1.006630303 0.01518 HATSouth r'
2455243.45083 1.03241427305 0.01501 HATSouth r'
2455243.45416 1.03230968059 0.0144 HATSouth r'
2455243.45786 1.05122093198 0.01627 HATSouth r'
2455243.4612 0.999488956736 0.0155 HATSouth r'
2455243.46456 0.98645663895 0.01687 HATSouth r'
2455243.46793 1.00629658765 0.01756 HATSouth r'
2455243.47663 1.02713138568 0.01502 HATSouth r'
2455243.48021 1.02319403586 0.01717 HATSouth r'
2455243.48358 0.98968730618 0.01826 HATSouth r'
2455243.48693 1.00494432028 0.01607 HATSouth r'
2455243.49028 0.904936280087 0.01884 HATSouth r'
2455243.69429 1.02749093732 0.01396 HATSouth r'
2455243.69773 1.02270410699 0.01301 HATSouth r'
2455243.70117 0.998578014394 0.01389 HATSouth r'
2455243.70459 0.995327492209 0.01341 HATSouth r'
2455243.70833 1.04303288215 0.01327 HATSouth r'
2455243.71177 0.977998075082 0.01386 HATSouth r'
2455243.71519 0.990699628186 0.01358 HATSouth r'
2455243.71861 0.996418999555 0.01459 HATSouth r'
2455243.72206 0.991950498472 0.01437 HATSouth r'
2455243.72583 0.989067655972 0.01444 HATSouth r'
2455243.72926 1.04459994828 0.01432 HATSouth r'
2455243.73267 1.04815618167 0.01374 HATSouth r'
2455243.73608 0.997842505926 0.01565 HATSouth r'
2455244.26897 0.970371426864 0.02673 HATSouth r'
2455244.27243 1.01892448836 0.01725 HATSouth r'
2455244.27577 0.982693311215 0.01737 HATSouth r'
2455244.27907 1.0108483348 0.01643 HATSouth r'
2455244.28237 1.01224583852 0.01552 HATSouth r'
2455244.28597 1.00598151363 0.0154 HATSouth r'
2455244.28936 1.01884003009 0.01476 HATSouth r'
2455244.29276 1.02067152767 0.01465 HATSouth r'
2455244.29614 1.01371996519 0.01438 HATSouth r'
2455244.2995 1.00216215892 0.01515 HATSouth r'
2455244.30322 0.994411183751 0.01482 HATSouth r'
2455244.30659 0.987192847249 0.01444 HATSouth r'
2455244.30994 0.979656896197 0.01502 HATSouth r'
2455244.31333 1.01972249521 0.01408 HATSouth r'
2455244.3167 1.01237637074 0.01414 HATSouth r'
2455244.32038 1.01252557102 0.01464 HATSouth r'
2455244.32378 0.995932718272 0.01535 HATSouth r'
2455244.32713 0.953836637592 0.01517 HATSouth r'
2455244.33049 0.912905870825 0.01587 HATSouth r'
2455244.33387 0.961112000697 0.01552 HATSouth r'
2455244.33753 0.977160718107 0.015 HATSouth r'
2455244.34092 1.00843056398 0.01487 HATSouth r'
2455244.34428 1.02284540855 0.01409 HATSouth r'
2455244.34765 0.995006688245 0.01441 HATSouth r'
2455244.35102 0.974455474903 0.01439 HATSouth r'
2455244.35471 0.970997250163 0.01431 HATSouth r'
2455244.35807 0.983318024552 0.01497 HATSouth r'
2455244.36144 0.985730058552 0.01488 HATSouth r'
2455244.3648 1.01218990129 0.01421 HATSouth r'
2455244.36816 1.00641708321 0.01408 HATSouth r'
2455244.37182 0.98645663895 0.01467 HATSouth r'
2455244.37517 0.969915723893 0.01425 HATSouth r'
2455244.37853 0.995419169481 0.01499 HATSouth r'
2455244.38189 0.995263323143 0.01503 HATSouth r'
2455244.38525 1.00583327763 0.01531 HATSouth r'
2455244.38893 0.996253820802 0.01504 HATSouth r'
2455244.39227 0.97462601609 0.01522 HATSouth r'
2455244.39565 0.961829293889 0.01515 HATSouth r'
2455244.39902 0.986647455032 0.01452 HATSouth r'
2455244.40238 1.02626141319 0.01447 HATSouth r'
2455244.40604 0.951090842224 0.01508 HATSouth r'
2455244.4094 0.98644755339 0.01524 HATSouth r'
2455244.41276 1.00721457118 0.01564 HATSouth r'
2455244.41613 0.975892544171 0.01512 HATSouth r'
2455244.4195 0.962626914196 0.01516 HATSouth r'
2455244.42317 0.996565848106 0.01529 HATSouth r'
2455244.42653 0.995492517378 0.01481 HATSouth r'
2455244.42989 1.02486343811 0.01567 HATSouth r'
2455244.43322 0.979810298755 0.01483 HATSouth r'
2455244.4366 0.978475599467 0.01617 HATSouth r'
2455244.44024 0.979187813917 0.01674 HATSouth r'
2455244.44361 0.997236119289 0.01508 HATSouth r'
2455244.44694 0.977691861394 0.01592 HATSouth r'
2455244.4503 1.04367672887 0.01536 HATSouth r'
2455244.45365 0.982186589271 0.01655 HATSouth r'
2455244.45732 0.960819923521 0.01678 HATSouth r'
2455244.46068 1.007817743 0.01637 HATSouth r'
2455244.46403 0.987420182974 0.01538 HATSouth r'
2455244.4674 0.999139203873 0.01692 HATSouth r'
2455244.47076 1.03009670978 0.01622 HATSouth r'
2455244.47449 0.984813515078 0.01621 HATSouth r'
2455244.47786 0.976045357277 0.01734 HATSouth r'
2455244.4812 0.956370122345 0.01713 HATSouth r'
2455244.48462 0.930023665913 0.01836 HATSouth r'
2455244.48796 1.0145606171 0.01806 HATSouth r'
2455244.51738 1.01147231454 0.0201 HATSouth r'
2455244.52076 1.0444748812 0.01634 HATSouth r'
2455244.52405 1.05482885142 0.01379 HATSouth r'
2455244.52737 0.956282041458 0.01381 HATSouth r'
2455244.53068 0.97374670253 0.01349 HATSouth r'
2455244.53428 0.968781863916 0.01306 HATSouth r'
2455244.53759 0.996070320967 0.01261 HATSouth r'
2455244.5409 1.00219908062 0.01318 HATSouth r'
2455244.54421 0.979972751175 0.01303 HATSouth r'
2455244.54745 0.965503828008 0.01261 HATSouth r'
2455244.551 1.01308526797 0.01318 HATSouth r'
2455244.55447 0.996006104011 0.0126 HATSouth r'
2455244.55786 1.03383206981 0.01291 HATSouth r'
2455244.56126 1.00515722805 0.01294 HATSouth r'
2455244.56467 1.00638927526 0.01228 HATSouth r'
2455244.56839 1.00888577814 0.0124 HATSouth r'
2455244.57176 0.983897823817 0.01248 HATSouth r'
2455244.57517 0.995244989884 0.01277 HATSouth r'
2455244.57857 0.996988158251 0.01225 HATSouth r'
2455244.58198 1.00528684617 0.01227 HATSouth r'
2455244.5857 0.980144257951 0.01291 HATSouth r'
2455244.58909 1.01215261152 0.01248 HATSouth r'
2455244.59249 0.993825189088 0.01226 HATSouth r'
2455244.59589 0.990471537428 0.01278 HATSouth r'
2455244.59929 0.98293771698 0.01319 HATSouth r'
2455244.60301 0.956238004057 0.0125 HATSouth r'
2455244.60643 0.984641191271 0.01234 HATSouth r'
2455244.60984 0.989395657739 0.01258 HATSouth r'
2455244.61325 1.02257224316 0.0125 HATSouth r'
2455244.61662 0.989258977119 0.01242 HATSouth r'
2455244.62039 1.01076454595 0.01259 HATSouth r'
2455244.6238 0.998338914695 0.01269 HATSouth r'
2455244.62722 0.997043255375 0.01215 HATSouth r'
2455244.63066 1.02476904905 0.01281 HATSouth r'
2455244.6341 0.998817171356 0.01256 HATSouth r'
2455244.65479 1.01896202762 0.01364 HATSouth r'
2455244.65822 0.970174822859 0.0135 HATSouth r'
2455244.66514 0.960439471287 0.01349 HATSouth r'
2455244.66851 0.911511180429 0.01441 HATSouth r'
2455244.67228 0.887372570199 0.01498 HATSouth r'
2455244.67571 0.873707371731 0.0151 HATSouth r'
2455244.67914 0.837062719379 0.0154 HATSouth r'
2455244.68256 0.855472395048 0.0152 HATSouth r'
2455244.68601 0.856694541961 0.01486 HATSouth r'
2455244.68975 0.901301305239 0.01461 HATSouth r'
2455244.69322 0.882238487751 0.01585 HATSouth r'
2455244.69666 0.936565164107 0.01469 HATSouth r'
2455244.70008 0.925128371616 0.01529 HATSouth r'
2455244.70352 0.946258949532 0.01411 HATSouth r'
2455244.70725 0.994008275316 0.01432 HATSouth r'
2455244.71069 0.987966002334 0.01447 HATSouth r'
2455244.7141 1.02669630729 0.01372 HATSouth r'
2455244.71756 0.950679217416 0.01497 HATSouth r'
2455244.72096 0.967185996674 0.01464 HATSouth r'
2455244.72978 1.02069973026 0.01589 HATSouth r'
2455244.73338 1.0109228196 0.01545 HATSouth r'
2455246.26773 0.938240120357 0.02884 HATSouth r'
2455246.27117 0.961820435155 0.02011 HATSouth r'
2455246.27453 0.991877411551 0.01687 HATSouth r'
2455246.27778 0.9963272302 0.01634 HATSouth r'
2455246.28104 1.02645047494 0.01493 HATSouth r'
2455246.28462 0.983807207652 0.01611 HATSouth r'
2455246.28807 1.0231751881 0.01505 HATSouth r'
2455246.29143 1.02076553932 0.01439 HATSouth r'
2455246.29482 0.999488956736 0.01485 HATSouth r'
2455246.29823 1.00400066393 0.01508 HATSouth r'
2455246.30194 1.00603710775 0.01481 HATSouth r'
2455246.30533 0.973119107165 0.01562 HATSouth r'
2455246.3087 0.971399778257 0.01555 HATSouth r'
2455246.31207 1.01128601161 0.01506 HATSouth r'
2455246.31543 1.02046473252 0.01442 HATSouth r'
2455246.31914 0.997474954871 0.01392 HATSouth r'
2455246.32253 1.01477556218 0.01446 HATSouth r'
2455246.32591 0.965743958575 0.01431 HATSouth r'
2455246.32931 1.00557391721 0.01421 HATSouth r'
2455246.33268 0.961333330394 0.01478 HATSouth r'
2455246.33637 1.01515883811 0.01482 HATSouth r'
2455246.33977 1.0083562628 0.01426 HATSouth r'
2455246.34313 1.02902517532 0.01393 HATSouth r'
2455246.34654 0.998587211679 0.01432 HATSouth r'
2455246.34991 1.01028056861 0.01496 HATSouth r'
2455246.35365 1.01862422409 0.01411 HATSouth r'
2455246.37391 1.02198847907 0.01427 HATSouth r'
2455246.37732 0.97750277731 0.01364 HATSouth r'
2455246.38068 1.0100293641 0.01418 HATSouth r'
2455246.38404 0.973728765619 0.01462 HATSouth r'
2455246.38775 0.981815762108 0.01452 HATSouth r'
2455246.39114 1.01659975336 0.01384 HATSouth r'
2455246.39456 0.986529326439 0.01362 HATSouth r'
2455246.3979 1.03392729365 0.01345 HATSouth r'
2455246.4013 0.989195199292 0.01424 HATSouth r'
2455246.405 0.987711249097 0.01512 HATSouth r'
2455246.40837 1.02860824224 0.01355 HATSouth r'
2455246.41174 1.02477848756 0.01498 HATSouth r'
2455246.41511 0.97016588726 0.01462 HATSouth r'
2455246.41849 0.964161975871 0.0156 HATSouth r'
2455246.42218 0.971104574676 0.01465 HATSouth r'
2455246.42554 0.998164224197 0.01422 HATSouth r'
2455246.42889 0.977097720258 0.01491 HATSouth r'
2455246.43235 1.02706516621 0.01457 HATSouth r'
2455246.43575 1.01800520845 0.0152 HATSouth r'
2455246.43943 1.0449367418 0.01481 HATSouth r'
2455246.44282 1.03516600198 0.01444 HATSouth r'
2455246.44618 0.990873012291 0.01549 HATSouth r'
2455246.44957 1.02235564661 0.01501 HATSouth r'
2455246.45293 0.973145995811 0.01634 HATSouth r'
2455246.45662 1.02421233049 0.01549 HATSouth r'
2455246.45997 0.981589716699 0.01494 HATSouth r'
2455246.46334 1.0013502256 0.01485 HATSouth r'
2455246.4667 0.999433724462 0.01496 HATSouth r'
2455246.47546 1.00118422938 0.01627 HATSouth r'
2455246.479 1.04491749353 0.01546 HATSouth r'
2455246.51589 1.00538870071 0.02299 HATSouth r'
2455246.51916 0.987956902873 0.01955 HATSouth r'
2455246.52232 0.991393346694 0.01984 HATSouth r'
2455246.5255 1.04420555679 0.01538 HATSouth r'
2455246.52867 0.959502255571 0.01923 HATSouth r'
2455246.53211 0.99576762013 0.01742 HATSouth r'
2455246.53529 1.01155616205 0.01852 HATSouth r'
2455246.53845 0.982783824782 0.01774 HATSouth r'
2455246.54162 1.02953709691 0.01537 HATSouth r'
2455246.54479 1.01074592715 0.01616 HATSouth r'
2455246.54827 1.03422254329 0.021 HATSouth r'
2455246.55164 1.04188071643 0.02329 HATSouth r'
2455246.55496 1.02221441272 0.01772 HATSouth r'
2455246.5583 1.01114630694 0.01574 HATSouth r'
2455246.56166 1.01656230113 0.01651 HATSouth r'
2455246.56533 1.0109228196 0.01509 HATSouth r'
2455246.56871 1.02947072234 0.0146 HATSouth r'
2455246.5721 1.03693133832 0.01651 HATSouth r'
2455246.57547 1.03653984213 0.02483 HATSouth r'
2455246.57879 1.04930562262 0.05444 HATSouth r'
2455246.58563 1.00401915847 0.04052 HATSouth r'
2455246.5889 0.999884877372 0.02577 HATSouth r'
2455246.59229 0.967239446824 0.03148 HATSouth r'
2455246.59561 0.959997274392 0.03522 HATSouth r'
2455246.59922 1.01639378317 0.01708 HATSouth r'
2455246.60257 1.00746507563 0.0153 HATSouth r'
2455246.60597 0.994502776623 0.01327 HATSouth r'
2455246.60943 0.980731218677 0.01444 HATSouth r'
2455246.61278 1.01792082638 0.01365 HATSouth r'
2455246.61644 0.969058510541 0.01323 HATSouth r'
2455246.61989 1.01821150519 0.01298 HATSouth r'
2455246.62333 0.983707539509 0.01343 HATSouth r'
2455246.62675 1.06020537092 0.01428 HATSouth r'
2455246.63017 1.01939382849 0.01306 HATSouth r'
2455246.63394 1.01858669728 0.01336 HATSouth r'
2455246.63739 1.01211532313 0.01533 HATSouth r'
2455246.64078 1.0071681883 0.01329 HATSouth r'
2455246.64423 1.00817981946 0.0148 HATSouth r'
2455246.64765 0.998982775113 0.01426 HATSouth r'
2455246.65135 0.98178863391 0.01446 HATSouth r'
2455246.65475 1.00531462366 0.01412 HATSouth r'
2455246.65825 0.978709941951 0.01476 HATSouth r'
2455246.66168 1.00897870423 0.01424 HATSouth r'
2455246.66515 0.960315635629 0.01518 HATSouth r'
2455246.66896 1.01019682683 0.01504 HATSouth r'
2455246.67237 1.00366782035 0.01516 HATSouth r'
2455246.6758 0.985966138461 0.017 HATSouth r'
2455246.6792 1.03767654423 0.01686 HATSouth r'
2455246.68263 1.00050208956 0.01502 HATSouth r'
2455246.68641 0.982639007076 0.0143 HATSouth r'
2455246.68983 1.05441117483 0.01356 HATSouth r'
2455246.69329 0.987774931247 0.01516 HATSouth r'
2455246.69662 0.997337158132 0.01442 HATSouth r'
2455246.69991 0.997015706433 0.01424 HATSouth r'
2455246.70353 0.910420440885 0.0153 HATSouth r'
2455246.70681 0.937056979979 0.01569 HATSouth r'
2455246.71011 0.88520936528 0.02054 HATSouth r'
2455246.71344 0.912216660868 0.01532 HATSouth r'
2455246.71674 0.859025389298 0.01903 HATSouth r'
2455246.72035 0.89339187821 0.0342 HATSouth r'
2455247.26713 0.998780374249 0.02637 HATSouth r'
2455247.27049 1.02258166144 0.01942 HATSouth r'
2455247.27376 1.00221754198 0.01762 HATSouth r'
2455247.27702 1.03803978725 0.01718 HATSouth r'
2455247.28028 1.0033997766 0.01537 HATSouth r'
2455247.28387 0.971605579274 0.01476 HATSouth r'
2455247.28727 1.00328888289 0.01474 HATSouth r'
2455247.29067 1.00109202116 0.01515 HATSouth r'
2455247.29404 1.00502762665 0.0151 HATSouth r'
2455247.29743 0.984722814578 0.01591 HATSouth r'
2455247.30111 1.03533763237 0.01451 HATSouth r'
2455247.30451 1.03364164845 0.01413 HATSouth r'
2455247.30794 0.980984171606 0.01505 HATSouth r'
2455247.31134 1.03338463524 0.01493 HATSouth r'
2455247.31472 1.00539796072 0.01429 HATSouth r'
2455247.31842 1.00350143994 0.01426 HATSouth r'
2455247.32178 1.03940786806 0.01415 HATSouth r'
2455247.32515 0.978016090638 0.0145 HATSouth r'
2455247.32854 1.01692751922 0.01467 HATSouth r'
2455247.33192 0.995290823664 0.01463 HATSouth r'
2455247.33562 1.00645416166 0.01418 HATSouth r'
2455247.339 1.0167964002 0.0144 HATSouth r'
2455247.34236 0.997006523621 0.01398 HATSouth r'
2455247.34571 0.980487361554 0.01356 HATSouth r'
2455247.3491 0.985185474479 0.01387 HATSouth r'
2455247.35285 0.97921487025 0.0134 HATSouth r'
2455247.35624 1.02007945334 0.01372 HATSouth r'
2455247.3596 0.976378033227 0.01339 HATSouth r'
2455247.36295 1.02520331073 0.01346 HATSouth r'
2455247.36633 1.02711246539 0.01338 HATSouth r'
2455247.37002 1.00064953986 0.0139 HATSouth r'
2455247.37339 0.994750119522 0.01483 HATSouth r'
2455247.37676 1.00959223115 0.01372 HATSouth r'
2455247.38016 1.01499990126 0.01403 HATSouth r'
2455247.38353 0.987502036651 0.01412 HATSouth r'
2455247.38722 1.01005727262 0.0147 HATSouth r'
2455247.39056 0.999765163899 0.01431 HATSouth r'
2455247.39392 0.983816268893 0.01402 HATSouth r'
2455247.39732 0.959917700576 0.01478 HATSouth r'
2455247.40059 1.01229245524 0.01386 HATSouth r'
2455247.40414 0.997079988483 0.01438 HATSouth r'
2455247.40739 0.999654671876 0.01477 HATSouth r'
2455247.41065 0.978827134238 0.01476 HATSouth r'
2455247.41392 1.00008750206 0.01416 HATSouth r'
2455247.41719 1.00649124149 0.01451 HATSouth r'
2455247.42084 0.97870092774 0.01467 HATSouth r'
2455247.42418 1.02280772623 0.01396 HATSouth r'
2455247.42753 1.03551882865 0.01438 HATSouth r'
2455247.43092 0.983327081288 0.01499 HATSouth r'
2455247.43428 1.00131333517 0.01498 HATSouth r'
2455247.43798 1.02691382344 0.0144 HATSouth r'
2455247.44137 0.992498822069 0.01516 HATSouth r'
2455247.44475 1.04072982343 0.01523 HATSouth r'
2455247.44809 1.01282403757 0.01421 HATSouth r'
2455247.45145 1.01227380829 0.01539 HATSouth r'
2455247.45512 0.996933064172 0.01419 HATSouth r'
2455247.45847 0.995620889203 0.01539 HATSouth r'
2455247.46185 0.98639304179 0.01495 HATSouth r'
2455247.4652 1.02441988509 0.01479 HATSouth r'
2455247.46857 1.02888302006 0.0145 HATSouth r'
2455247.47225 1.02982160783 0.01535 HATSouth r'
2455247.4756 1.01326256983 0.01484 HATSouth r'
2455247.47897 1.06607068203 0.01634 HATSouth r'
2455247.51513 1.0023375491 0.02142 HATSouth r'
2455247.51859 1.01232975015 0.01599 HATSouth r'
2455247.52196 0.969638832552 0.01591 HATSouth r'
2455247.52534 1.01213396716 0.01449 HATSouth r'
2455247.52862 1.03678809086 0.01372 HATSouth r'
2455247.53219 0.978241313094 0.01509 HATSouth r'
2455247.53548 0.955340083596 0.01594 HATSouth r'
2455247.53874 1.02618579824 0.01668 HATSouth r'
2455247.542 1.00711253167 0.01691 HATSouth r'
2455247.54525 1.00038230218 0.01571 HATSouth r'
2455247.54887 0.979837372288 0.01516 HATSouth r'
2455247.55213 0.969353092144 0.01434 HATSouth r'
2455247.57212 1.00950854642 0.0174 HATSouth r'
2455247.57547 1.09335702574 0.03167 HATSouth r'
2455247.57877 1.00596298293 0.02151 HATSouth r'
2455247.58245 0.969942524025 0.01608 HATSouth r'
2455247.58584 1.02594008813 0.01294 HATSouth r'
2455247.58923 1.04337878025 0.01421 HATSouth r'
2455247.59262 0.970728990771 0.01489 HATSouth r'
2455247.59601 0.998430869341 0.01387 HATSouth r'
2455247.59973 0.994237180532 0.01465 HATSouth r'
2455247.60313 1.01793957734 0.01376 HATSouth r'
2455247.60655 1.01038292911 0.01322 HATSouth r'
2455247.60995 1.02051172774 0.01316 HATSouth r'
2455247.61335 1.00826339404 0.01302 HATSouth r'
2455247.61707 0.970889937511 0.01253 HATSouth r'
2455247.62048 1.01179842725 0.01309 HATSouth r'
2455247.62391 1.02255340685 0.01301 HATSouth r'
2455247.62732 0.998320524782 0.01342 HATSouth r'
2455247.63075 1.0125815268 0.01346 HATSouth r'
2455247.63451 0.981381800888 0.01384 HATSouth r'
2455247.63792 1.0106621468 0.01314 HATSouth r'
2455247.64135 1.00427811789 0.01378 HATSouth r'
2455247.64477 0.996914700155 0.01323 HATSouth r'
2455247.64818 0.979467432078 0.01357 HATSouth r'
2455247.65189 1.03489907793 0.01375 HATSouth r'
2455247.65525 0.987383805741 0.01433 HATSouth r'
2455247.65859 0.980857686987 0.01802 HATSouth r'
2455247.66192 0.977673851811 0.0159 HATSouth r'
2455247.66524 0.994328757378 0.0137 HATSouth r'
2455247.66889 0.997824125157 0.01537 HATSouth r'
2455247.67229 1.00859776163 0.01521 HATSouth r'
2455247.67572 1.00988983302 0.01414 HATSouth r'
2455247.67917 1.00931330904 0.01386 HATSouth r'
2455247.68261 1.00506465391 0.01427 HATSouth r'
2455247.68636 1.00893224011 0.01376 HATSouth r'
2455247.68977 0.945048288651 0.01494 HATSouth r'
2455247.6932 1.03997284627 0.01358 HATSouth r'
2455247.69663 1.01269344763 0.01449 HATSouth r'
2455247.70004 0.983662239146 0.01613 HATSouth r'
2455247.70377 0.984722814578 0.01692 HATSouth r'
2455247.7072 0.983807207652 0.01728 HATSouth r'
2455247.71061 1.00224523465 0.01559 HATSouth r'
2455247.71401 0.969103138362 0.01809 HATSouth r'
2455247.71743 0.946503011278 0.01752 HATSouth r'
2455247.72117 0.998614804045 0.01716 HATSouth r'
2455247.72459 1.00052051965 0.01642 HATSouth r'
2455248.36639 1.0031225653 0.01612 HATSouth r'
2455248.36982 1.00351992529 0.01571 HATSouth r'
2455248.37319 1.03618666758 0.01547 HATSouth r'
2455248.37655 0.995290823664 0.01476 HATSouth r'
2455248.37994 1.03582407302 0.01488 HATSouth r'
2455248.38366 1.00605563981 0.01515 HATSouth r'
2455248.38704 1.02657338375 0.01457 HATSouth r'
2455248.39039 1.0319864618 0.01517 HATSouth r'
2455248.40069 0.977286725991 0.01557 HATSouth r'
2455248.40403 1.02067152767 0.01465 HATSouth r'
2455248.40741 0.989031218044 0.01604 HATSouth r'
2455248.41077 0.990836507853 0.01559 HATSouth r'
2455248.41414 1.01780832783 0.01539 HATSouth r'
2455248.43458 0.960757979168 0.01768 HATSouth r'
2455248.43796 0.958168744387 0.01599 HATSouth r'
2455248.44131 0.979629827651 0.0165 HATSouth r'
2455248.44467 1.01704928775 0.01497 HATSouth r'
2455248.44802 0.98740199419 0.01576 HATSouth r'
2455248.45678 0.973890209721 0.01692 HATSouth r'
2455248.46039 1.02828618238 0.01674 HATSouth r'
2455248.46379 0.985593884319 0.01849 HATSouth r'
2455248.46712 1.04338839017 0.01599 HATSouth r'
2455248.47587 0.99602445129 0.01877 HATSouth r'
2455249.58397 1.01981641945 0.01456 HATSouth r'
2455249.58753 0.979918597376 0.0154 HATSouth r'
2455249.59091 1.0185116478 0.0134 HATSouth r'
2455249.59432 1.01456996159 0.01398 HATSouth r'
2455249.59772 0.970550192351 0.01544 HATSouth r'
2455249.60148 1.0026791865 0.01464 HATSouth r'
2455249.60492 1.02116988811 0.01409 HATSouth r'
2455249.60833 0.996822885146 0.01536 HATSouth r'
2455249.61172 1.00611123804 0.01509 HATSouth r'
2455249.6151 0.98546680534 0.01445 HATSouth r'
2455249.61883 1.02603458505 0.01408 HATSouth r'
2455249.62222 0.972948829659 0.01453 HATSouth r'
2455249.64278 1.03759053161 0.01445 HATSouth r'
2455249.64619 1.01282403757 0.0154 HATSouth r'
2455249.64961 1.01960979754 0.01391 HATSouth r'
2455249.65338 1.03079902715 0.01399 HATSouth r'
2455249.65682 1.01260950585 0.01518 HATSouth r'
2455249.66024 1.01136984368 0.01332 HATSouth r'
2455249.66367 1.0039359357 0.01369 HATSouth r'
2455249.66709 1.01474752329 0.01369 HATSouth r'
2455249.67083 0.976144249096 0.01352 HATSouth r'
2455249.67424 1.03007773488 0.01337 HATSouth r'
2455249.67765 1.01136052866 0.01401 HATSouth r'
2455249.68109 1.0279547555 0.01336 HATSouth r'
2455249.6845 1.00612977146 0.01393 HATSouth r'
2455249.68826 0.989304535227 0.01368 HATSouth r'
2455249.6917 0.945448767436 0.0144 HATSouth r'
2455249.69512 0.986084199617 0.01498 HATSouth r'
2455249.69856 0.943100554068 0.01459 HATSouth r'
2455249.70196 0.997576017913 0.0148 HATSouth r'
2455249.7057 1.00147935279 0.01405 HATSouth r'
2455249.71421 1.00881144342 0.01676 HATSouth r'
2455249.71778 1.00419487365 0.01553 HATSouth r'
2455250.28722 0.965957458104 0.01956 HATSouth r'
2455250.29073 1.02856087417 0.01858 HATSouth r'
2455250.30079 0.970407177327 0.02065 HATSouth r'
2455250.30449 0.99585016578 0.01945 HATSouth r'
2455250.30784 1.01407482211 0.02001 HATSouth r'
2455250.31118 1.0278316813 0.01904 HATSouth r'
2455250.31452 0.938136427957 0.01959 HATSouth r'
2455250.31787 1.03208151564 0.01945 HATSouth r'
2455250.32157 1.03516600198 0.02056 HATSouth r'
2455250.33497 1.02537328931 0.01893 HATSouth r'
2455250.33863 1.02995440649 0.01832 HATSouth r'
2455250.34198 1.00133178022 0.02141 HATSouth r'
2455250.34535 1.01370129195 0.02084 HATSouth r'
2455250.35213 0.983816268893 0.01924 HATSouth r'
2455250.35583 0.952747899573 0.02089 HATSouth r'
2455250.3592 1.01557031965 0.02069 HATSouth r'
2455250.36592 0.977196718702 0.02164 HATSouth r'
2455250.3729 1.06633582459 0.01671 HATSouth r'
2455250.37622 1.01234839813 0.01994 HATSouth r'
2455250.37954 0.948912133752 0.02011 HATSouth r'
2455250.39329 0.983318024552 0.01867 HATSouth r'
2455250.39663 1.0062317114 0.01907 HATSouth r'
2455250.39996 1.05608287417 0.01924 HATSouth r'
2455250.40329 0.968353663662 0.01989 HATSouth r'
2455250.40694 1.00396367586 0.02071 HATSouth r'
2455250.41027 1.01006657564 0.01902 HATSouth r'
2455250.5677 1.03291836708 0.01434 HATSouth r'
2455250.57119 0.997171827173 0.01706 HATSouth r'
2455250.57461 0.993047448764 0.0154 HATSouth r'
2455250.578 0.940810162618 0.01751 HATSouth r'
2455250.58136 1.02067152767 0.01506 HATSouth r'
2455250.58504 0.968023721811 0.01567 HATSouth r'
2455250.58841 1.03826926941 0.01535 HATSouth r'
2455250.59179 1.03136882517 0.01568 HATSouth r'
2455250.59517 1.00754859096 0.01648 HATSouth r'
2455250.59854 0.969674556024 0.01666 HATSouth r'
2455250.60222 0.992718236366 0.01496 HATSouth r'
2455250.6056 0.968853249032 0.01703 HATSouth r'
2455250.609 1.01268412042 0.01598 HATSouth r'
2455250.61239 1.02639375276 0.01594 HATSouth r'
2455250.61577 1.00592592257 0.01563 HATSouth r'
2455250.61948 0.976782791931 0.01788 HATSouth r'
2455250.62287 1.02930954477 0.01602 HATSouth r'
2455250.62627 0.983508233514 0.01693 HATSouth r'
2455250.62963 0.987074653357 0.0171 HATSouth r'
2455250.63301 1.01564515239 0.01564 HATSouth r'
2455250.63674 0.997272859502 0.01672 HATSouth r'
2455250.64013 1.0168619576 0.0164 HATSouth r'
2455250.64353 1.02311864691 0.01749 HATSouth r'
2455250.64691 0.996942246307 0.01549 HATSouth r'
2455250.65031 1.02036135065 0.017 HATSouth r'
2455250.65402 1.01420559019 0.01682 HATSouth r'
2455250.6574 0.962830856591 0.01706 HATSouth r'
2455250.66077 1.04220703411 0.0178 HATSouth r'
2455250.66418 1.03809715304 0.01669 HATSouth r'
2455250.66757 0.987065562106 0.0169 HATSouth r'
2455250.6713 1.01169592335 0.01683 HATSouth r'
2455250.6747 0.969879991536 0.01552 HATSouth r'
2455250.67809 0.996978975693 0.01716 HATSouth r'
2455250.6815 0.929107573102 0.0183 HATSouth r'
2455250.68492 0.981851934203 0.01633 HATSouth r'
2455250.68866 0.977367739639 0.01737 HATSouth r'
2455250.69204 0.991694717807 0.01545 HATSouth r'
2455250.69545 1.0027992489 0.01548 HATSouth r'
2455250.69885 1.01269344763 0.01574 HATSouth r'
2455250.70225 0.988958346216 0.01513 HATSouth r'
2455250.70597 0.983752841958 0.01474 HATSouth r'
2455250.70937 0.986920113466 0.01491 HATSouth r'
2455250.71277 1.04546620817 0.01361 HATSouth r'
2455250.71619 1.0106621468 0.01472 HATSouth r'
2455251.2645 0.983218405968 0.0312 HATSouth r'
2455251.2679 0.960404088041 0.02522 HATSouth r'
2455251.27118 0.994237180532 0.02203 HATSouth r'
2455251.27449 1.02164026252 0.0226 HATSouth r'
2455251.27774 1.03772433211 0.02221 HATSouth r'
2455251.28132 0.975200690238 0.02218 HATSouth r'
2455251.28471 1.04562028511 0.0225 HATSouth r'
2455251.28804 1.0075857111 0.02088 HATSouth r'
2455251.29138 1.01847412514 0.02098 HATSouth r'
2455251.29473 1.00119345067 0.01925 HATSouth r'
2455251.29838 1.04341722046 0.02036 HATSouth r'
2455251.30171 0.985938895586 0.01993 HATSouth r'
2455251.30503 0.986347617758 0.01887 HATSouth r'
2455251.3084 0.944413094415 0.02231 HATSouth r'
2455251.31173 1.03342270724 0.01907 HATSouth r'
2455251.31541 1.02572277822 0.02019 HATSouth r'
2455251.31874 1.01344923688 0.02016 HATSouth r'
2455251.32207 1.07164267556 0.02057 HATSouth r'
2455251.32538 0.978718956244 0.0212 HATSouth r'
2455251.32874 0.985666508235 0.0208 HATSouth r'
2455251.33239 1.03357500926 0.02015 HATSouth r'
2455251.33571 1.0047314576 0.02399 HATSouth r'
2455251.33904 0.981897151197 0.02444 HATSouth r'
2455251.34236 1.02449536992 0.02263 HATSouth r'
2455251.3457 1.00527758718 0.02471 HATSouth r'
2455251.34934 0.995034181675 0.02084 HATSouth r'
2455251.35266 1.03859445598 0.02222 HATSouth r'
2455251.35603 0.945126629845 0.02283 HATSouth r'
2455251.35937 0.938050026378 0.02148 HATSouth r'
2455251.36274 0.999682293736 0.02225 HATSouth r'
2455251.36639 1.05415870643 0.02173 HATSouth r'
2455251.36972 0.961421876544 0.0236 HATSouth r'
2455251.37305 0.966696174576 0.02173 HATSouth r'
2455251.37636 0.98217754304 0.02465 HATSouth r'
2455251.37968 0.994887558823 0.02038 HATSouth r'
2455251.38335 1.01733034768 0.02235 HATSouth r'
2455251.38667 1.14972506643 0.01827 HATSouth r'
2455251.38998 1.10473471139 0.02094 HATSouth r'
2455251.3933 1.04035605701 0.02248 HATSouth r'
2455251.39661 1.08325324828 0.02197 HATSouth r'
2455251.40024 1.00757643094 0.02493 HATSouth r'
2455251.40358 1.07474640231 0.02214 HATSouth r'
2455251.40689 1.03936000266 0.02132 HATSouth r'
2455251.41019 1.00399141678 0.02435 HATSouth r'
2455251.41352 1.02460860759 0.02451 HATSouth r'
2455251.41715 1.0462753655 0.02232 HATSouth r'
2455251.42047 1.00080622961 0.0462 HATSouth r'
2455251.42368 1.01048529997 0.02586 HATSouth r'
2455251.42698 1.04157368725 0.02177 HATSouth r'
2455251.43027 1.03437496319 0.0229 HATSouth r'
2455251.43383 0.978376471462 0.02448 HATSouth r'
2455251.43715 1.02597788585 0.02151 HATSouth r'
2455251.44048 0.980207452224 0.02598 HATSouth r'
2455251.44378 0.990626633429 0.02497 HATSouth r'
2455251.44711 1.00009671325 0.02525 HATSouth r'
2455251.46732 1.02483512048 0.02808 HATSouth r'
2455251.51523 1.03820233188 0.0203 HATSouth r'
2455251.51851 1.0127587405 0.02105 HATSouth r'
2455251.52176 0.988375564845 0.01974 HATSouth r'
2455251.52502 1.0204271379 0.01719 HATSouth r'
2455251.5286 0.99631805373 0.0181 HATSouth r'
2455251.53202 1.00470369623 0.01852 HATSouth r'
2455251.53538 1.03915899205 0.01657 HATSouth r'
2455251.53873 1.04731663094 0.01542 HATSouth r'
2455251.54208 1.00597224824 0.01674 HATSouth r'
2455251.54576 0.999507368173 0.01839 HATSouth r'
2455251.54912 0.998541226098 0.0186 HATSouth r'
2455251.55248 0.984269437366 0.01791 HATSouth r'
2455251.55584 1.02907256477 0.01793 HATSouth r'
2455251.55918 1.04604411381 0.01769 HATSouth r'
2455251.56287 1.05728969664 0.01585 HATSouth r'
2455251.56622 1.03733253652 0.01583 HATSouth r'
2455251.56958 0.977061723311 0.01793 HATSouth r'
2455251.57292 0.985575729176 0.01714 HATSouth r'
2455251.5763 1.00256837243 0.01747 HATSouth r'
2455251.57994 0.981851934203 0.0187 HATSouth r'
2455251.5833 1.00352916809 0.01853 HATSouth r'
2455251.58667 1.00893224011 0.01692 HATSouth r'
2455251.59005 1.01856793439 0.01813 HATSouth r'
2455251.59342 1.01596325308 0.01842 HATSouth r'
2455251.59711 1.01170524146 0.01872 HATSouth r'
2455251.60042 1.00650978191 0.01725 HATSouth r'
2455251.6037 1.02019220292 0.01929 HATSouth r'
2455251.60696 1.00720529443 0.01891 HATSouth r'
2455251.61023 1.04810791341 0.01736 HATSouth r'
2455251.61382 0.998145837502 0.01793 HATSouth r'
2455251.61724 0.990234378745 0.01651 HATSouth r'
2455251.62063 0.944856815289 0.01933 HATSouth r'
2455251.62401 1.03634892202 0.01859 HATSouth r'
2455251.62735 1.01122081369 0.01916 HATSouth r'
2455251.63105 0.98972376828 0.01814 HATSouth r'
2455251.63443 1.02663011586 0.01818 HATSouth r'
2455251.63779 1.03141632255 0.01964 HATSouth r'
2455251.64117 1.00574064123 0.01936 HATSouth r'
2455251.64457 1.00555539402 0.01788 HATSouth r'
2455251.64825 1.03838402951 0.01989 HATSouth r'
2455251.65163 0.996648459926 0.02037 HATSouth r'
2455251.655 1.01250691979 0.01861 HATSouth r'
2455251.65838 0.951169684325 0.02064 HATSouth r'
2455251.66175 0.972742744121 0.01908 HATSouth r'
2455251.66545 1.00448163286 0.02056 HATSouth r'
2455251.66879 1.03352741247 0.02004 HATSouth r'
2455251.67214 1.02031436236 0.01797 HATSouth r'
2455251.67555 1.00452789202 0.01891 HATSouth r'
2455251.67889 0.978115182129 0.0214 HATSouth r'
2455251.68765 1.03393681652 0.02266 HATSouth r'
2455251.69119 1.0107924748 0.02205 HATSouth r'
2455251.69454 0.955348882644 0.02454 HATSouth r'
2455251.69788 1.01934688475 0.02172 HATSouth r'
2455251.70154 1.0123390741 0.0195 HATSouth r'
2455251.70492 0.982367531392 0.02314 HATSouth r'
2455251.70825 0.95284443092 0.02609 HATSouth r'
2455251.71159 0.9714445139 0.02365 HATSouth r'
2455251.71492 1.01919667931 0.03269 HATSouth r'
2455252.26387 0.944752391626 0.03734 HATSouth r'
2455252.26724 0.946738416149 0.06147 HATSouth r'
2455252.27048 1.04799207864 0.03064 HATSouth r'
2455252.27379 0.961235939049 0.06381 HATSouth r'
2455252.27706 1.03008722229 0.02642 HATSouth r'
2455252.28067 1.00194988555 0.03046 HATSouth r'
2455252.28397 1.03201497703 0.02857 HATSouth r'
2455252.28727 1.04941193708 0.02614 HATSouth r'
2455252.29056 1.05199578561 0.02599 HATSouth r'
2455252.29386 1.01412152306 0.02801 HATSouth r'
2455252.29747 1.03228115721 0.02672 HATSouth r'
2455252.30077 1.01669338997 0.03089 HATSouth r'
2455252.30403 1.0474709806 0.02873 HATSouth r'
2455252.30727 0.964908206339 0.04582 HATSouth r'
2455252.31046 0.961413021562 0.02419 HATSouth r'
2455252.31726 0.967809765588 0.02737 HATSouth r'
2455252.32058 0.997282044767 0.03159 HATSouth r'
2455252.32389 0.945213683234 0.02946 HATSouth r'
2455252.32719 0.962626914196 0.02844 HATSouth r'
2455252.33081 0.980677022964 0.0321 HATSouth r'
2455252.51463 0.984332897607 0.02488 HATSouth r'
2455252.51794 0.986038789807 0.02321 HATSouth r'
2455252.52129 0.979386244387 0.01956 HATSouth r'
2455252.52465 0.969647763296 0.01903 HATSouth r'
2455252.52831 1.01630017415 0.01881 HATSouth r'
2455252.53168 0.994282967901 0.02074 HATSouth r'
2455252.53504 1.03086548736 0.02054 HATSouth r'
2455252.53838 1.06238517078 0.01985 HATSouth r'
2455252.54176 1.0461308272 0.01799 HATSouth r'
2455252.54545 1.02366534264 0.01864 HATSouth r'
2455252.54879 0.997704658412 0.02046 HATSouth r'
2455252.55215 0.994841743613 0.02045 HATSouth r'
2455252.55553 0.972053123222 0.01976 HATSouth r'
2455252.55895 1.04253345399 0.0203 HATSouth r'
2455252.56261 1.04631391242 0.01974 HATSouth r'
2455252.56596 1.01697435155 0.01988 HATSouth r'
2455252.56931 0.993321875826 0.01887 HATSouth r'
2455252.57266 1.03681673877 0.01927 HATSouth r'
2455252.57602 0.941269529365 0.02166 HATSouth r'
2455252.57969 1.0350420644 0.01851 HATSouth r'
2455252.58306 0.994786768146 0.0203 HATSouth r'
2455252.58641 0.975434248389 0.01956 HATSouth r'
2455252.58982 0.963673685259 0.02196 HATSouth r'
2455252.5932 1.02110405297 0.0189 HATSouth r'
2455252.59687 1.00119345067 0.02305 HATSouth r'
2455252.60023 1.02821988845 0.02212 HATSouth r'
2455252.60358 1.03517553626 0.01988 HATSouth r'
2455252.60692 0.979963725334 0.02249 HATSouth r'
2455252.61029 1.00322420055 0.02038 HATSouth r'
2455252.64474 0.980369970492 0.02081 HATSouth r'
2455252.64818 0.979837372288 0.022 HATSouth r'
2455252.65149 0.987392899923 0.02325 HATSouth r'
2455252.65483 1.0386996852 0.02231 HATSouth r'
2455252.6582 0.985984300796 0.0236 HATSouth r'
2455252.66188 1.02510889037 0.0226 HATSouth r'
2455252.6652 1.039618502 0.0215 HATSouth r'
2455252.66854 1.00101826069 0.02506 HATSouth r'
2455252.67187 1.04877421182 0.02493 HATSouth r'
2455252.67523 1.02531662665 0.02512 HATSouth r'
2455252.67887 1.00046523037 0.02303 HATSouth r'
2455252.68222 1.03021056657 0.02373 HATSouth r'
2455252.68555 0.992334293172 0.02651 HATSouth r'
2455252.68892 0.958124620102 0.03202 HATSouth r'
2455252.69219 1.06171022517 0.0241 HATSouth r'
2455252.69581 1.01149094672 0.02428 HATSouth r'
2455252.69917 1.00364008836 0.02473 HATSouth r'
2455252.70251 0.988120705999 0.03215 HATSouth r'
2455252.7058 0.97620718547 0.03233 HATSouth r'
2455252.70906 1.00955503708 0.02701 HATSouth r'
2455253.5137 1.00303017855 0.02212 HATSouth r'
2455253.517 1.01589775362 0.02152 HATSouth r'
2455253.52363 1.00898799731 0.02331 HATSouth r'
2455253.52729 0.981544513863 0.02001 HATSouth r'
2455253.53064 0.995886854932 0.02226 HATSouth r'
2455253.53396 0.988521227984 0.0201 HATSouth r'
2455253.53727 1.01721791439 0.02343 HATSouth r'
2455253.54059 1.05773773946 0.02123 HATSouth r'
2455253.54422 0.972438175891 0.02515 HATSouth r'
2455253.54755 0.981264302737 0.02342 HATSouth r'
2455253.55086 1.01611298199 0.02116 HATSouth r'
2455253.55419 0.994502776623 0.02186 HATSouth r'
2455253.55751 1.00840270039 0.02037 HATSouth r'
2455253.56115 0.966535923046 0.02472 HATSouth r'
2455253.56447 0.971498199391 0.02577 HATSouth r'
2455253.56779 0.948283076484 0.02299 HATSouth r'
2455253.57118 0.979512539259 0.02234 HATSouth r'
2455253.57452 1.00174688353 0.02207 HATSouth r'
2455253.57817 0.993642136583 0.02276 HATSouth r'
2455253.5815 1.02974573056 0.02233 HATSouth r'
2455253.58482 1.02617634676 0.02233 HATSouth r'
2455253.58816 0.975856591623 0.02415 HATSouth r'
2455253.59149 1.02980263799 0.02149 HATSouth r'
2455253.59517 1.06476557134 0.02132 HATSouth r'
2455253.59852 0.946956435825 0.02587 HATSouth r'
2455253.60187 0.983019199075 0.02322 HATSouth r'
2455253.60524 0.943882643112 0.02521 HATSouth r'
2455253.60857 1.02839983905 0.02523 HATSouth r'
2455253.61222 1.04365750381 0.01993 HATSouth r'
2455253.61554 1.01734908777 0.02108 HATSouth r'
2455253.61889 1.00791985396 0.02352 HATSouth r'
2455253.62222 0.988730656356 0.02299 HATSouth r'
2455253.62557 0.959988432532 0.02567 HATSouth r'
2455253.62927 1.01974127936 0.02481 HATSouth r'
2455253.63261 0.916300661304 0.0259 HATSouth r'
2455253.63594 0.967025663945 0.02796 HATSouth r'
2455253.63928 0.973172885201 0.02249 HATSouth r'
2455253.64259 0.996492421126 0.025 HATSouth r'
2455253.64624 1.01496250797 0.02589 HATSouth r'
2455253.6496 0.998651595052 0.02581 HATSouth r'
2455253.65292 0.978070139298 0.02937 HATSouth r'
2455253.65626 0.994631020819 0.02572 HATSouth r'
2455253.65961 0.953608250776 0.02872 HATSouth r'
2455253.67974 0.932476724037 0.03393 HATSouth r'
2455253.68308 0.971086686433 0.027 HATSouth r'
2455253.68642 0.95818639467 0.03449 HATSouth r'
2455253.70316 1.05116284096 0.02827 HATSouth r'
2455253.70644 0.982186589271 0.03888 HATSouth r'
2455254.50943 1.00661176035 0.02986 HATSouth r'
2455254.51277 0.95311652643 0.02564 HATSouth r'
2455254.516 1.0161597768 0.02469 HATSouth r'
2455254.51923 1.04114208053 0.02 HATSouth r'
2455254.5225 0.993999120204 0.02453 HATSouth r'
2455254.5261 0.96769389238 0.02205 HATSouth r'
2455254.52943 0.976620868318 0.02116 HATSouth r'
2455254.53274 0.982358483494 0.02076 HATSouth r'
2455254.53605 1.01290799714 0.02444 HATSouth r'
2455254.53935 0.997897650264 0.0273 HATSouth r'
2455254.54297 1.02566609625 0.02252 HATSouth r'
2455254.54629 0.999682293736 0.02317 HATSouth r'
2455254.54959 1.03692178787 0.02409 HATSouth r'
2455254.55291 0.987738540944 0.02297 HATSouth r'
2455254.55623 1.04652594586 0.02296 HATSouth r'
2455254.55987 0.998568817192 0.02181 HATSouth r'
2455254.56318 0.999323269068 0.02212 HATSouth r'
2455254.56651 1.00141478712 0.02092 HATSouth r'
2455254.56982 1.00276230509 0.02282 HATSouth r'
2455254.57312 1.01333723252 0.0237 HATSouth r'
2455254.57676 1.0311978527 0.02307 HATSouth r'
2455254.58007 0.988575857195 0.02511 HATSouth r'
2455254.58339 0.986701980692 0.02378 HATSouth r'
2455254.58675 1.05089179203 0.0213 HATSouth r'
2455254.59009 1.0308085212 0.02366 HATSouth r'
2455254.59373 1.01080178458 0.024 HATSouth r'
2455254.59707 1.03346078064 0.02211 HATSouth r'
2455254.60039 0.942032746942 0.02413 HATSouth r'
2455254.60372 1.00306713223 0.02305 HATSouth r'
2455254.60705 0.996198767302 0.02393 HATSouth r'
2455254.61071 1.01862422409 0.02268 HATSouth r'
2455254.61409 1.04816583559 0.02143 HATSouth r'
2455254.61738 0.97564090415 0.02535 HATSouth r'
2455254.62063 1.02630867536 0.02448 HATSouth r'
2455254.62388 1.02387278639 0.02679 HATSouth r'
2455254.62744 0.995776791531 0.02553 HATSouth r'
2455254.63071 1.01601004099 0.02468 HATSouth r'
2455254.63397 1.00069562253 0.02527 HATSouth r'
2455254.63721 1.01244164316 0.02795 HATSouth r'
2455254.64047 0.993367621042 0.02373 HATSouth r'
2455254.644 0.98340859566 0.03058 HATSouth r'
2455254.6472 1.01906526771 0.024 HATSouth r'
2455254.65038 1.06747570605 0.026 HATSouth r'
2455254.65361 0.98786591287 0.02874 HATSouth r'
2455254.65678 0.971712971026 0.03032 HATSouth r'
2455254.66032 1.00409314006 0.02731 HATSouth r'
2455254.6636 1.05835167141 0.02644 HATSouth r'
2455254.66686 0.940082568839 0.03111 HATSouth r'
2455254.6701 1.00499985709 0.02921 HATSouth r'
2455254.67336 0.988402875049 0.03076 HATSouth r'
2455254.6769 0.96651811896 0.0331 HATSouth r'
2455254.68024 0.936927529715 0.03183 HATSouth r'
2455254.68354 1.00601857604 0.02911 HATSouth r'
2455254.68684 1.00788272151 0.03217 HATSouth r'
2455254.69017 0.986656542433 0.02993 HATSouth r'
2455254.69378 0.939848818933 0.03267 HATSouth r'
2455254.69708 1.00956433547 0.03326 HATSouth r'
2455254.70037 0.997364715957 0.03463 HATSouth r'
2455254.70368 0.974024766921 0.03642 HATSouth r'
2455259.25943 1.01705865516 0.02826 HATSouth r'
2455259.26286 1.00676938372 0.03952 HATSouth r'
2455259.26609 1.0268665334 0.0213 HATSouth r'
2455259.26942 1.04051896433 0.01465 HATSouth r'
2455259.27279 0.986256775968 0.01638 HATSouth r'
2455259.27648 1.02972676212 0.01699 HATSouth r'
2455259.27985 0.991676450283 0.01751 HATSouth r'
2455259.28323 0.996804523159 0.01561 HATSouth r'
2455259.2866 1.0071681883 0.01558 HATSouth r'
2455259.28996 0.995538362558 0.01579 HATSouth r'
2455259.29363 1.0386996852 0.01529 HATSouth r'
2455259.297 1.04387861337 0.01577 HATSouth r'
2455259.30039 0.952923418387 0.01714 HATSouth r'
2455259.30378 1.02617634676 0.01765 HATSouth r'
2455259.30719 0.948553869447 0.02122 HATSouth r'
2455259.31087 1.0286745612 0.01707 HATSouth r'
2455259.31425 1.0184928863 0.01992 HATSouth r'
2455259.3176 1.01896202762 0.02031 HATSouth r'
2455259.32096 1.03133082884 0.02006 HATSouth r'
2455259.32432 1.03379398274 0.02208 HATSouth r'
2455259.33117 1.00173765714 0.02202 HATSouth r'
2455259.33447 0.970988306989 0.02365 HATSouth r'
2455259.33779 0.989732884014 0.02539 HATSouth r'
2455259.34112 1.02941383326 0.02403 HATSouth r'
2455259.34475 1.02800209565 0.02307 HATSouth r'
2455259.34806 1.04336917043 0.02364 HATSouth r'
2455259.3917 1.11911315285 0.0282 HATSouth r'
2455259.39505 0.99310232811 0.03469 HATSouth r'
2455259.39835 1.04578401675 0.0321 HATSouth r'
2455259.40164 1.02594953743 0.03005 HATSouth r'
2455259.40493 1.06252216862 0.03705 HATSouth r'
2455259.40852 1.0336321283 0.04233 HATSouth r'
2455259.41183 0.979422326974 0.04184 HATSouth r'
2455259.4151 1.01874619578 0.03318 HATSouth r'
2455261.27817 0.995116666525 0.01451 HATSouth r'
2455261.28169 1.0148316423 0.01412 HATSouth r'
2455261.28508 0.949419177788 0.01397 HATSouth r'
2455261.28847 0.988475705947 0.01458 HATSouth r'
2455261.29186 1.0020883196 0.0143 HATSouth r'
2455261.29554 0.97332527244 0.01502 HATSouth r'
2455261.29893 1.06079142398 0.01424 HATSouth r'
2455261.30231 1.02774648471 0.01499 HATSouth r'
2455261.30567 1.01026195873 0.01511 HATSouth r'
2455261.30905 1.01867113455 0.01436 HATSouth r'
2455261.31277 1.01076454595 0.01409 HATSouth r'
2455261.31612 1.02818200813 0.01478 HATSouth r'
2455261.3195 0.998568817192 0.01377 HATSouth r'
2455261.32287 1.00791057072 0.01387 HATSouth r'
2455261.32626 1.02078434269 0.01417 HATSouth r'
2455261.32994 0.999728331867 0.01514 HATSouth r'
2455261.33331 0.986701980692 0.01415 HATSouth r'
2455261.33669 1.0042411196 0.01439 HATSouth r'
2455261.34006 1.02131097769 0.01398 HATSouth r'
2455261.34343 0.983200294583 0.0143 HATSouth r'
2455261.3471 1.02217675364 0.01489 HATSouth r'
2455261.35045 0.998559620076 0.01538 HATSouth r'
2455261.35381 1.02415573199 0.0145 HATSouth r'
2455261.35716 1.01630953467 0.01531 HATSouth r'
2455261.36053 1.05845890241 0.01496 HATSouth r'
2455261.36424 0.970532314321 0.01615 HATSouth r'
2455261.36761 0.993861803636 0.01722 HATSouth r'
2455261.37099 0.98963261555 0.01828 HATSouth r'
2455261.37433 0.986265859771 0.018 HATSouth r'
2455261.37771 1.04615973327 0.01619 HATSouth r'
2455261.38139 0.982304197858 0.0183 HATSouth r'
2455261.38474 0.920962612738 0.01908 HATSouth r'
2455261.3881 0.974679877403 0.01866 HATSouth r'
2455261.39145 0.999903296102 0.02097 HATSouth r'
2455261.39841 0.997484141997 0.02239 HATSouth r'
2455261.40181 1.06014678343 0.01974 HATSouth r'
2455261.40514 0.99640982224 0.02115 HATSouth r'
2455261.40848 1.02442932039 0.02067 HATSouth r'
2455261.41184 0.997254489226 0.02258 HATSouth r'
2455261.41551 1.00536092117 0.02059 HATSouth r'
2455261.41883 0.983680359041 0.02641 HATSouth r'
2455261.42217 0.980496392218 0.02238 HATSouth r'
2455261.4255 0.987966002334 0.02124 HATSouth r'
2455261.4342 1.1521207541 0.02422 HATSouth r'
2455261.43772 0.973612183744 0.02591 HATSouth r'
2455261.44106 1.01187298206 0.02665 HATSouth r'
2455261.5208 0.943734865514 0.0143 HATSouth r'
2455261.5243 1.01930933132 0.0135 HATSouth r'
2455261.53108 0.996675998721 0.0138 HATSouth r'
2455261.53447 0.936729074043 0.01444 HATSouth r'
2455261.53817 0.957269010935 0.0142 HATSouth r'
2455261.54155 1.01401878382 0.01341 HATSouth r'
2455261.54495 0.998660793015 0.01417 HATSouth r'
2455261.54833 0.985875331806 0.01409 HATSouth r'
2455261.55173 0.985357893542 0.01424 HATSouth r'
2455261.55542 0.965245976498 0.01373 HATSouth r'
2455261.55875 1.00280848507 0.01293 HATSouth r'
2455261.56205 0.986175025511 0.01333 HATSouth r'
2455261.56536 0.979747130087 0.01365 HATSouth r'
2455261.56869 0.964366243485 0.01363 HATSouth r'
2455261.57229 1.0183428067 0.01387 HATSouth r'
2455261.57576 0.985076593773 0.01322 HATSouth r'
2455261.57916 0.990854759904 0.01309 HATSouth r'
2455261.58256 0.966722885748 0.01327 HATSouth r'
2455261.58599 1.01172387793 0.01404 HATSouth r'
2455261.60666 0.976620868318 0.01488 HATSouth r'
2455261.61011 1.03221460573 0.01451 HATSouth r'
2455261.6169 0.98889458777 0.01453 HATSouth r'
2455261.6203 1.02029556765 0.01611 HATSouth r'
2455261.62401 1.01587904026 0.01578 HATSouth r'
2455261.62743 1.0449367418 0.01546 HATSouth r'
2455261.63081 1.02889249647 0.01557 HATSouth r'
2455261.63425 0.984360096106 0.01711 HATSouth r'
2455261.63765 0.961572423716 0.01691 HATSouth r'
2455261.64138 0.990106701437 0.01647 HATSouth r'
2455261.64478 1.00842127603 0.01688 HATSouth r'
2455261.64818 0.974114482048 0.0172 HATSouth r'
2455262.29833 0.958786697789 0.01628 HATSouth r'
2455262.30183 1.03086548736 0.01491 HATSouth r'
2455262.30524 0.988047901257 0.01609 HATSouth r'
2455262.30867 0.985348818102 0.01547 HATSouth r'
2455262.31203 0.953625817051 0.01588 HATSouth r'
2455262.31572 0.974670900311 0.01561 HATSouth r'
2455262.31911 0.974033738062 0.01495 HATSouth r'
2455262.32246 0.991347692394 0.01587 HATSouth r'
2455262.32583 0.985993382089 0.01607 HATSouth r'
2455262.3292 0.965059299428 0.01533 HATSouth r'
2455262.33289 0.971945693877 0.01432 HATSouth r'
2455262.33626 0.983571644678 0.01589 HATSouth r'
2455262.33963 0.998853969818 0.01506 HATSouth r'
2455262.34302 0.963620432155 0.01553 HATSouth r'
2455262.34641 1.04822376098 0.01494 HATSouth r'
2455262.35012 0.993294429708 0.01481 HATSouth r'
2455262.35348 1.00603710775 0.01494 HATSouth r'
2455262.35684 0.991484661601 0.01508 HATSouth r'
2455262.36021 0.996703538277 0.0164 HATSouth r'
2455262.36358 1.03311817052 0.0151 HATSouth r'
2455262.36726 0.969049585223 0.0166 HATSouth r'
2455262.37061 0.944073919059 0.01621 HATSouth r'
2455262.374 1.0014885768 0.0156 HATSouth r'
2455262.37737 1.00872782342 0.01587 HATSouth r'
2455262.38075 0.979169776777 0.01562 HATSouth r'
2455262.38443 0.976333070392 0.01541 HATSouth r'
2455262.3878 0.977862968987 0.01825 HATSouth r'
2455262.39117 0.992626807848 0.01728 HATSouth r'
2455262.39454 1.01675894072 0.01686 HATSouth r'
2455262.3979 0.982711413261 0.01722 HATSouth r'
2455262.4016 1.03583361336 0.01712 HATSouth r'
2455262.40494 1.00588886357 0.01849 HATSouth r'
2455262.40827 1.03995368943 0.01803 HATSouth r'
2455262.41165 1.02914839244 0.01752 HATSouth r'
2455262.41498 1.00708470451 0.01938 HATSouth r'
2455262.41866 0.95987349575 0.02342 HATSouth r'
2455262.42201 1.00992703942 0.02262 HATSouth r'
2455262.42535 1.00380649176 0.02269 HATSouth r'
2455262.42868 1.04320581687 0.02207 HATSouth r'
2455262.43202 1.00195911389 0.02284 HATSouth r'
2455262.43566 0.977835950008 0.02597 HATSouth r'
2455262.50299 0.925818809653 0.01807 HATSouth r'
2455262.50649 0.980469300476 0.01731 HATSouth r'
2455262.50992 1.02547717898 0.01431 HATSouth r'
2455262.51331 1.00622244371 0.01399 HATSouth r'
2455262.51672 0.992023590778 0.0151 HATSouth r'
2455262.52044 0.977889988713 0.01403 HATSouth r'
2455262.52383 1.02135801188 0.01378 HATSouth r'
2455262.52725 0.996795342293 0.01406 HATSouth r'
2455262.53066 0.980144257951 0.01382 HATSouth r'
2455262.53406 1.00040073008 0.01369 HATSouth r'
2455262.53777 1.02011703515 0.01382 HATSouth r'
2455262.54117 1.02053992591 0.01335 HATSouth r'
2455262.54459 0.97787197548 0.01398 HATSouth r'
2455262.54799 1.00299322623 0.01283 HATSouth r'
2455262.55139 0.956176355102 0.015 HATSouth r'
2455262.55511 0.962112816474 0.01365 HATSouth r'
2455262.55853 0.990316465708 0.01414 HATSouth r'
2455262.56192 0.978917291701 0.01447 HATSouth r'
2455262.5723 0.934161576241 0.01432 HATSouth r'
2455262.57573 0.974904331578 0.01298 HATSouth r'
2455262.57918 0.985103812822 0.01393 HATSouth r'
2455262.58264 0.984931438218 0.01363 HATSouth r'
2455262.5861 0.967988059156 0.01313 HATSouth r'
2455262.58984 0.980622830247 0.01288 HATSouth r'
2455262.59327 0.996933064172 0.01399 HATSouth r'
2455262.59673 0.981499313109 0.01318 HATSouth r'
2455262.60018 0.993724506038 0.01332 HATSouth r'
2455262.60365 0.98968730618 0.01281 HATSouth r'
2455262.60742 1.00637073705 0.01327 HATSouth r'
2455262.61086 0.984196916385 0.01294 HATSouth r'
2455262.61428 1.00583327763 0.01366 HATSouth r'
2455262.61775 0.989568813634 0.01313 HATSouth r'
2455262.62124 1.00437987022 0.01352 HATSouth r'
2455262.62503 1.01953467268 0.013 HATSouth r'
2455262.62848 1.02744362071 0.01319 HATSouth r'
2455262.63193 1.00735373263 0.0134 HATSouth r'
2455262.63539 0.979846396966 0.01407 HATSouth r'
2455262.63885 0.995080005748 0.014 HATSouth r'
2455262.64252 1.01988217156 0.01493 HATSouth r'
2455262.64598 1.00099060191 0.01406 HATSouth r'
2455262.64941 0.999396904641 0.01477 HATSouth r'
2455262.65285 0.990225258391 0.01536 HATSouth r'
2455262.65625 1.00293780031 0.01555 HATSouth r'
2455262.65995 0.983145962428 0.01578 HATSouth r'
2455262.66343 1.02675304619 0.01541 HATSouth r'
2455262.66686 0.957092691707 0.01783 HATSouth r'
2455262.6703 0.98546680534 0.01695 HATSouth r'
2455262.67376 0.983462942329 0.0169 HATSouth r'
2455262.6775 1.01102524516 0.01695 HATSouth r'
2455262.68091 1.0085606042 0.01947 HATSouth r'
2455262.68436 0.937877247091 0.02041 HATSouth r'
2455263.26501 0.982901504883 0.01821 HATSouth r'
2455263.26851 0.966411301333 0.01814 HATSouth r'
2455263.27189 1.00455564853 0.0168 HATSouth r'
2455263.27528 0.97462601609 0.01887 HATSouth r'
2455263.27866 1.02307153164 0.01884 HATSouth r'
2455263.28234 1.02781274811 0.01799 HATSouth r'
2455263.2857 1.0095829325 0.01646 HATSouth r'
2455263.28907 1.03070409142 0.0162 HATSouth r'
2455263.29245 0.985303442157 0.01747 HATSouth r'
2455263.2958 1.0056109646 0.01798 HATSouth r'
2455263.29951 1.05412957935 0.02056 HATSouth r'
2455263.30284 0.989714652629 0.02421 HATSouth r'
2455263.30615 1.01843660385 0.01696 HATSouth r'
2455263.3095 0.993697048794 0.01796 HATSouth r'
2455263.31285 0.996997340894 0.01703 HATSouth r'
2455263.31652 1.01301062384 0.01606 HATSouth r'
2455263.31989 1.02611963973 0.01741 HATSouth r'
2455263.32328 1.01617849532 0.01605 HATSouth r'
2455263.32667 0.959184163984 0.01726 HATSouth r'
2455263.33001 0.959007492004 0.01881 HATSouth r'
2455263.3337 1.01521493941 0.01883 HATSouth r'
2455263.33704 1.03059018009 0.01636 HATSouth r'
2455263.34037 0.979431347829 0.01772 HATSouth r'
2455263.3437 0.975200690238 0.01801 HATSouth r'
2455263.34709 1.03535670417 0.01702 HATSouth r'
2455263.35077 1.01791145102 0.01651 HATSouth r'
2455263.35411 0.970827343942 0.01741 HATSouth r'
2455263.35747 1.02587394546 0.01856 HATSouth r'
2455263.36082 0.979160758331 0.0171 HATSouth r'
2455263.36419 0.99328528117 0.0179 HATSouth r'
2455263.36786 0.97332527244 0.01665 HATSouth r'
2455263.3712 1.00746507563 0.0166 HATSouth r'
2455263.3746 1.00700122763 0.01653 HATSouth r'
2455263.37797 0.962272334654 0.01776 HATSouth r'
2455263.38136 1.00131333517 0.01726 HATSouth r'
2455263.38502 0.991274649888 0.01702 HATSouth r'
2455263.38835 0.961120852907 0.01708 HATSouth r'
2455263.39172 0.980424149235 0.01772 HATSouth r'
2455263.39509 0.966268896194 0.01727 HATSouth r'
2455263.39845 1.00454639627 0.01701 HATSouth r'
2455263.40212 0.953617033873 0.01671 HATSouth r'
2455263.40547 0.949436666896 0.01738 HATSouth r'
2455263.40882 0.951905859176 0.01969 HATSouth r'
2455263.41216 1.02016401435 0.01739 HATSouth r'
2455263.41552 0.962777650062 0.01846 HATSouth r'
2455263.41919 0.995043346321 0.01755 HATSouth r'
2455263.42254 0.984124400748 0.01884 HATSouth r'
2455263.42592 1.01435506006 0.01848 HATSouth r'
2455263.42927 1.02754772014 0.02043 HATSouth r'
2455263.43267 0.991731253863 0.01888 HATSouth r'
2455263.50214 0.985730058552 0.01867 HATSouth r'
2455263.51924 1.03390824818 0.01378 HATSouth r'
2455263.52601 1.01043876647 0.01355 HATSouth r'
2455263.5294 1.02623305693 0.01416 HATSouth r'
2455263.53281 1.01521493941 0.01379 HATSouth r'
2455263.53652 1.00502762665 0.01375 HATSouth r'
2455263.53991 1.02823882914 0.01447 HATSouth r'
2455263.54329 1.02469354405 0.01608 HATSouth r'
2455263.54664 1.05636499145 0.03226 HATSouth r'
2455263.55354 1.03598627069 0.0552 HATSouth r'
2455263.55682 0.983127852377 0.03312 HATSouth r'
2455263.56015 1.00872782342 0.02204 HATSouth r'
2455263.5635 1.01536455804 0.01907 HATSouth r'
2455263.56687 1.04365750381 0.01516 HATSouth r'
2455263.57058 1.03038137535 0.01623 HATSouth r'
2455263.57395 1.01290799714 0.01526 HATSouth r'
2455263.57735 0.976162230503 0.01717 HATSouth r'
2455263.58071 0.965210416177 0.01703 HATSouth r'
2455263.5841 1.00997354935 0.01802 HATSouth r'
2455263.58782 0.951099602135 0.01964 HATSouth r'
2455263.5912 1.0376574297 0.01542 HATSouth r'
2455263.59463 1.00464817579 0.02473 HATSouth r'
2455263.59802 0.987447466779 0.02267 HATSouth r'
2455263.60139 0.962680112395 0.02434 HATSouth r'
2455263.60507 1.03138782386 0.02692 HATSouth r'
2455263.60846 1.06807561525 0.02454 HATSouth r'
2455263.64155 0.939770915214 0.02538 HATSouth r'
2455263.64488 1.02709354546 0.01436 HATSouth r'
2455263.64828 1.02509944881 0.01274 HATSouth r'
2455263.65169 1.00641708321 0.01481 HATSouth r'
2455263.65542 0.9657617484 0.01647 HATSouth r'
2455263.65876 0.999258842393 0.01558 HATSouth r'
2455263.6622 1.02474073402 0.01482 HATSouth r'
2455263.66561 0.972008359552 0.02064 HATSouth r'
2455263.66898 1.00476847396 0.0208 HATSouth r'
2455263.67265 0.973370096757 0.01692 HATSouth r'
2455263.67606 0.970970420888 0.01705 HATSouth r'
2455263.67943 0.950337791652 0.01929 HATSouth r'
2455264.25563 1.02634648667 0.02352 HATSouth r'
2455264.25911 1.01366394651 0.0191 HATSouth r'
2455264.2625 1.01310392986 0.01741 HATSouth r'
2455264.26587 1.03081801535 0.016 HATSouth r'
2455264.26925 1.06126049966 0.01643 HATSouth r'
2455264.27295 0.993605530129 0.01691 HATSouth r'
2455264.2763 1.05489686094 0.02366 HATSouth r'
2455264.27962 1.02032375984 0.01512 HATSouth r'
2455264.28296 1.00299322623 0.01693 HATSouth r'
2455264.28631 0.997373902068 0.01672 HATSouth r'
2455264.29001 0.973020521819 0.01904 HATSouth r'
2455264.29337 1.02051172774 0.03257 HATSouth r'
2455264.29664 1.04478276558 0.03867 HATSouth r'
2455264.29992 1.01914974465 0.05651 HATSouth r'
2455264.30672 0.975775703234 0.03181 HATSouth r'
2455264.31001 0.973396992339 0.05076 HATSouth r'
2455264.51021 0.987256495976 0.01398 HATSouth r'
2455264.51376 1.01095075281 0.01347 HATSouth r'
2455264.51717 0.995804306241 0.01268 HATSouth r'
2455264.52056 1.00047444504 0.01308 HATSouth r'
2455264.52397 1.02707462587 0.01305 HATSouth r'
2455264.52771 1.0401740143 0.01259 HATSouth r'
2455264.53111 1.06542283329 0.01219 HATSouth r'
2455264.53452 1.00566653825 0.01265 HATSouth r'
2455264.53792 0.994072363464 0.01318 HATSouth r'
2455264.54133 0.984387295356 0.01335 HATSouth r'
2455264.54507 1.02805890672 0.01201 HATSouth r'
2455264.5485 1.00981542433 0.01281 HATSouth r'
2455264.55192 1.01993853389 0.01275 HATSouth r'
2455264.55535 0.975506123689 0.01228 HATSouth r'
2455264.55877 0.991676450283 0.0132 HATSouth r'
2455264.56253 0.997015706433 0.01282 HATSouth r'
2455264.56586 0.981716295716 0.01308 HATSouth r'
2455264.56919 0.993074888058 0.01264 HATSouth r'
2455264.57249 1.02027677328 0.0135 HATSouth r'
2455264.57582 0.987056470938 0.01303 HATSouth r'
2455264.57948 1.01253489677 0.01303 HATSouth r'
2455264.5966 1.03178687722 0.01289 HATSouth r'
2455264.60003 1.02375963005 0.01356 HATSouth r'
2455264.60344 1.02972676212 0.01222 HATSouth r'
2455264.60684 1.01942199577 0.01348 HATSouth r'
2455264.61026 0.980072040914 0.01382 HATSouth r'
2455264.614 1.01596325308 0.01259 HATSouth r'
2455264.61743 1.02266642988 0.01348 HATSouth r'
2455264.62083 1.01453258414 0.01372 HATSouth r'
2455264.62435 1.05241250542 0.01239 HATSouth r'
2455264.62782 1.02839983905 0.01328 HATSouth r'
2455264.63164 0.997162642923 0.0137 HATSouth r'
2455264.63506 0.985457728897 0.01395 HATSouth r'
2455264.6385 1.00285466717 0.01409 HATSouth r'
2455264.64192 1.0181646159 0.01303 HATSouth r'
2455264.64534 1.02326000574 0.01388 HATSouth r'
2455264.64909 1.00119345067 0.01424 HATSouth r'
2455264.65251 0.943482827715 0.01414 HATSouth r'
2455264.65596 0.998568817192 0.01408 HATSouth r'
2455264.65937 1.02293962043 0.01471 HATSouth r'
2455264.66279 0.989997276848 0.01452 HATSouth r'
2455264.66651 1.00591665769 0.0146 HATSouth r'
2455264.66993 1.00240217428 0.01441 HATSouth r'
2455264.67338 0.980550577948 0.01477 HATSouth r'
2455264.67678 1.06596267989 0.01509 HATSouth r'
2455265.37976 1.0330230212 0.03076 HATSouth r'
2455265.38315 1.02257224316 0.01569 HATSouth r'
2455265.3865 1.00348295493 0.0154 HATSouth r'
2455266.39531 1.00398216972 0.01643 HATSouth r'
2455266.3988 1.00830054052 0.0158 HATSouth r'
2455266.40217 0.981210077566 0.01587 HATSouth r'
2455266.40553 1.01282403757 0.01661 HATSouth r'
2455266.40889 0.993038302501 0.01656 HATSouth r'
2455266.41263 0.99315721049 0.01634 HATSouth r'
2455266.416 1.0148222954 0.01714 HATSouth r'
2455266.41928 0.980731218677 0.01679 HATSouth r'
2455266.42257 0.974940249043 0.01818 HATSouth r'
2455266.42592 0.975092913031 0.01763 HATSouth r'
2455266.61991 0.967747370598 0.01345 HATSouth r'
2455266.62323 1.01266546627 0.01309 HATSouth r'
2455266.6266 0.969629901889 0.01331 HATSouth r'
2455266.62997 1.00270689193 0.01356 HATSouth r'
2455266.63362 1.01480360186 0.01386 HATSouth r'
2455266.63705 1.01367328274 0.01379 HATSouth r'
2455266.64049 1.02508056595 0.0146 HATSouth r'
2455266.6439 0.961669849153 0.01384 HATSouth r'
2455266.64732 0.973603216486 0.01335 HATSouth r'
2455266.65107 0.994438660727 0.01368 HATSouth r'
2455266.65451 1.00559244073 0.0147 HATSouth r'
2455266.65787 0.992379992907 0.01464 HATSouth r'
2455266.66132 0.983019199075 0.01376 HATSouth r'
2455266.66476 0.980532515705 0.01389 HATSouth r'
2455266.66847 1.01076454595 0.01428 HATSouth r'
2455266.67182 0.990517151378 0.01571 HATSouth r'
2455267.50202 1.04175597491 0.01697 HATSouth r'
2455267.50542 1.01971310326 0.01385 HATSouth r'
2455267.50886 0.980433179317 0.01399 HATSouth r'
2455267.51231 0.972393394489 0.01364 HATSouth r'
2455267.51605 0.964783794498 0.01321 HATSouth r'
2455267.51948 1.00701977745 0.01337 HATSouth r'
2455267.52291 0.989340983225 0.01314 HATSouth r'
2455267.52634 0.967970228322 0.01427 HATSouth r'
2455267.52975 0.994347073759 0.01292 HATSouth r'
2455267.53348 1.02259107981 0.01245 HATSouth r'
2455267.5369 0.997024889329 0.01325 HATSouth r'
2455267.5403 0.973074294406 0.01313 HATSouth r'
2455267.54371 0.9346435215 0.01395 HATSouth r'
2455267.54713 1.00975962141 0.0135 HATSouth r'
2455267.55085 0.983426710883 0.01227 HATSouth r'
2455267.55432 0.994887558823 0.01332 HATSouth r'
2455267.55782 0.984115336669 0.01339 HATSouth r'
2455267.56122 1.0192342286 0.01348 HATSouth r'
2455267.56456 0.988193516106 0.01351 HATSouth r'
2455267.5682 0.974437524935 0.01335 HATSouth r'
2455267.57153 0.989678190865 0.01338 HATSouth r'
2455267.57487 0.98972376828 0.01331 HATSouth r'
2455267.5782 0.994695149118 0.01294 HATSouth r'
2455267.58155 0.995483348595 0.01318 HATSouth r'
2455267.58518 1.02284540855 0.01371 HATSouth r'
2455267.58855 1.00893224011 0.01332 HATSouth r'
2455267.59188 0.963371956575 0.01428 HATSouth r'
2455267.59522 0.967720631119 0.01436 HATSouth r'
2455267.59856 1.03420349238 0.0138 HATSouth r'
2455267.60222 1.01468210221 0.01354 HATSouth r'
2455267.60566 1.03664486318 0.0137 HATSouth r'
2455267.6091 1.01453258414 0.01451 HATSouth r'
2455267.61254 1.00682502139 0.01374 HATSouth r'
2455267.61598 1.000059869 0.01344 HATSouth r'
2455267.61974 1.00220831125 0.01425 HATSouth r'
2455267.62318 1.00221754198 0.01448 HATSouth r'
2455267.62659 1.0183240483 0.01541 HATSouth r'
2455267.6351 1.03810671431 0.01569 HATSouth r'
2455267.639 0.995400833351 0.01536 HATSouth r'
2455267.64241 0.990106701437 0.01504 HATSouth r'
2455267.64586 1.00767851745 0.01516 HATSouth r'
2455267.64928 0.956290849182 0.01514 HATSouth r'
2455267.65272 1.0024575706 0.01536 HATSouth r'
2455267.66153 1.03026749968 0.0154 HATSouth r'
2455267.66511 0.953283333049 0.01499 HATSouth r'
2455267.66853 0.999424519379 0.01464 HATSouth r'
2455268.50111 1.00044680129 0.01575 HATSouth r'
2455268.5045 1.03430827672 0.01501 HATSouth r'
2455268.50791 1.02722599233 0.0141 HATSouth r'
2455268.51131 1.00005065816 0.01351 HATSouth r'
2455268.51503 0.985058448159 0.01443 HATSouth r'
2455268.51843 1.00975962141 0.01315 HATSouth r'
2455268.52186 0.951809422915 0.01396 HATSouth r'
2455268.52526 1.00557391721 0.01354 HATSouth r'
2455268.52865 1.02045533373 0.01376 HATSouth r'
2455268.53238 1.05069822843 0.0128 HATSouth r'
2455268.53578 0.964526135283 0.01307 HATSouth r'
2455268.53919 0.999341677453 0.01361 HATSouth r'
2455268.54262 1.03132132998 0.01228 HATSouth r'
2455268.54604 1.00020725413 0.01249 HATSouth r'
2455268.54976 0.984314765692 0.01321 HATSouth r'
2455268.55319 1.03525181362 0.0127 HATSouth r'
2455268.55661 0.999323269068 0.01339 HATSouth r'
2455268.56003 0.982874346686 0.01384 HATSouth r'
2455268.56345 0.974105510164 0.01377 HATSouth r'
2455268.56723 0.988402875049 0.01339 HATSouth r'
2455268.57066 1.02245923054 0.01313 HATSouth r'
2455268.57411 1.0083841251 0.013 HATSouth r'
2455268.57752 1.03201497703 0.01324 HATSouth r'
2455268.58102 0.974877394348 0.01319 HATSouth r'
2455268.58476 0.99859640905 0.01422 HATSouth r'
2455268.58819 1.02281714668 0.01359 HATSouth r'
2455268.59162 0.985521265753 0.0134 HATSouth r'
2455268.59507 1.01473817716 0.01381 HATSouth r'
2455268.59852 1.01385068751 0.01425 HATSouth r'
2455268.60226 1.02000429388 0.01371 HATSouth r'
2455268.60568 0.998394086466 0.0135 HATSouth r'
2455268.60911 1.03998242481 0.01351 HATSouth r'
2455268.61257 1.00232831727 0.01366 HATSouth r'
2455268.61601 0.995263323143 0.01359 HATSouth r'
2455268.61977 1.03713191802 0.01412 HATSouth r'
2455268.6232 1.02169672201 0.01387 HATSouth r'
2455268.62665 1.02567554303 0.0152 HATSouth r'
2455268.63011 0.994310441334 0.01445 HATSouth r'
2455268.63355 0.996125367368 0.0145 HATSouth r'
2455268.63728 1.0560926011 0.01324 HATSouth r'
2455268.64073 0.991804330015 0.01456 HATSouth r'
2455268.64418 0.985938895586 0.01585 HATSouth r'
2455268.64762 0.998642397173 0.01449 HATSouth r'
2455268.65105 1.02014522241 0.0151 HATSouth r'
2455268.65481 0.990152298586 0.01433 HATSouth r'
2455268.65825 1.00552760988 0.01507 HATSouth r'
2455268.66167 1.05147269679 0.01497 HATSouth r'
2455268.6651 1.01062491332 0.01477 HATSouth r'
2455269.49675 0.999516574018 0.01888 HATSouth r'
2455269.50023 1.00383422834 0.01638 HATSouth r'
2455269.50364 0.995281656739 0.01475 HATSouth r'
2455269.50712 0.988757976371 0.01334 HATSouth r'
2455269.51059 0.973235629998 0.0134 HATSouth r'
2455269.51435 0.976261134163 0.0133 HATSouth r'
2455269.51776 0.9959510642 0.01245 HATSouth r'
2455269.52117 0.980234536731 0.01238 HATSouth r'
2455269.52459 1.01407482211 0.01306 HATSouth r'
2455269.52801 0.98249421071 0.01391 HATSouth r'
2455269.53174 0.9967678002 0.01317 HATSouth r'
2455269.53519 0.9748414792 0.01329 HATSouth r'
2455269.5386 1.04577438477 0.01208 HATSouth r'
2455269.54202 0.981580675966 0.01341 HATSouth r'
2455269.5454 0.996749439228 0.01311 HATSouth r'
2455269.54918 0.988503018918 0.01309 HATSouth r'
2455269.55259 0.994145612121 0.01297 HATSouth r'
2455269.55607 1.00418562472 0.01308 HATSouth r'
2455269.55948 0.969183473619 0.01286 HATSouth r'
2455269.56291 0.989213421108 0.01319 HATSouth r'
2455269.56665 0.992005317197 0.01292 HATSouth r'
2455269.57011 1.01983520533 0.01311 HATSouth r'
2455269.57353 1.01087626595 0.01283 HATSouth r'
2455269.57698 0.996703538277 0.0138 HATSouth r'
2455269.58042 0.986611106266 0.01286 HATSouth r'
2455269.58419 1.00294703775 0.01283 HATSouth r'
2455269.58761 1.00043758688 0.0134 HATSouth r'
2455269.59105 1.01237637074 0.01249 HATSouth r'
2455269.5945 0.984659329199 0.01396 HATSouth r'
2455269.59794 0.953213095125 0.0142 HATSouth r'
2455269.6017 1.01190094153 0.01384 HATSouth r'
2455269.60514 0.991393346694 0.01344 HATSouth r'
2455269.60862 0.990535397546 0.01418 HATSouth r'
2455269.61206 1.01455127269 0.01355 HATSouth r'
2455269.61551 0.952677701099 0.01444 HATSouth r'
2455269.61925 1.02430666828 0.01371 HATSouth r'
2455269.62277 0.990690503547 0.01545 HATSouth r'
2455269.6262 1.00458340581 0.01365 HATSouth r'
2455269.62965 0.997961989178 0.01348 HATSouth r'
2455269.63315 1.02124513346 0.01348 HATSouth r'
2455269.65405 0.973683924784 0.01575 HATSouth r'
2455269.66099 1.01518688837 0.01605 HATSouth r'
2455269.66445 0.97620718547 0.01518 HATSouth r'
2455270.49931 0.986374871926 0.01626 HATSouth r'
2455270.5027 0.998237774365 0.01424 HATSouth r'
2455270.50613 1.00971312133 0.01367 HATSouth r'
2455270.50955 0.98394313503 0.01334 HATSouth r'
2455270.51332 0.96983532794 0.01312 HATSouth r'
2455270.51675 0.964135335459 0.01272 HATSouth r'
2455270.52022 0.992891973751 0.01255 HATSouth r'
2455270.52367 0.955700911022 0.01282 HATSouth r'
2455270.52711 0.937013827904 0.01368 HATSouth r'
2455270.53089 0.939433407044 0.01314 HATSouth r'
2455270.53435 0.949524117272 0.01273 HATSouth r'
2455270.53779 0.978331416598 0.01226 HATSouth r'
2455270.54124 0.984541438638 0.01283 HATSouth r'
2455270.54474 0.985394196137 0.01227 HATSouth r'
2455270.54854 0.964410655214 0.01254 HATSouth r'
2455270.55202 0.975973442247 0.01286 HATSouth r'
2455270.55549 0.966215499677 0.0124 HATSouth r'
2455270.55894 0.973101181814 0.01295 HATSouth r'
2455270.56244 0.980568640524 0.01293 HATSouth r'
2455270.56621 0.961909026171 0.01315 HATSouth r'
2455270.56967 1.00823553507 0.01316 HATSouth r'
2455270.57311 0.977142718307 0.0129 HATSouth r'
2455270.57657 0.965050410945 0.01361 HATSouth r'
2455270.58007 0.965512720668 0.01306 HATSouth r'
2455270.58387 0.991703851695 0.01272 HATSouth r'
2455270.58735 0.961882448009 0.01374 HATSouth r'
2455270.59084 1.00784559042 0.01388 HATSouth r'
2455270.5943 1.00052051965 0.01344 HATSouth r'
2455270.59774 0.997741415887 0.01331 HATSouth r'
2455270.60153 0.991594250591 0.01361 HATSouth r'
2455270.60501 0.981381800888 0.01305 HATSouth r'
2455270.60847 1.02869351026 0.01375 HATSouth r'
2455270.61191 0.986756509365 0.01435 HATSouth r'
2455270.61538 0.983508233514 0.01418 HATSouth r'
2455270.61917 0.977601816793 0.01414 HATSouth r'
2455270.62259 0.998909170054 0.01349 HATSouth r'
2455270.62611 0.971319259291 0.01517 HATSouth r'
2455270.62953 0.959131158973 0.01477 HATSouth r'
2455270.63301 0.980306765741 0.01426 HATSouth r'
2455270.63681 0.983019199075 0.01449 HATSouth r'
2455270.64028 1.00198679943 0.0146 HATSouth r'
2455270.64368 1.01401878382 0.01453 HATSouth r'
2455270.64712 0.975012087942 0.01451 HATSouth r'
2455270.6506 1.00698267815 0.0141 HATSouth r'
2455270.65434 0.996951428527 0.0159 HATSouth r'
2455270.65775 0.975021068176 0.0151 HATSouth r'
2455270.66116 0.981833847989 0.01448 HATSouth r'
2455271.49844 0.990581014437 0.0156 HATSouth r'
2455271.50186 1.00605563981 0.01389 HATSouth r'
2455271.5053 0.952949748998 0.01407 HATSouth r'
2455271.50872 0.970550192351 0.01411 HATSouth r'
2455271.51246 0.977718876392 0.01388 HATSouth r'
2455271.51592 1.00241140678 0.01359 HATSouth r'
2455271.51935 0.973845361452 0.01358 HATSouth r'
2455271.52277 1.0033535694 0.01292 HATSouth r'
2455271.52622 0.982973930411 0.01325 HATSouth r'
2455271.52995 0.987211032181 0.01218 HATSouth r'
2455271.53335 0.998394086466 0.01271 HATSouth r'
2455271.53679 0.99033470818 0.01307 HATSouth r'
2455271.54024 1.00412088457 0.0131 HATSouth r'
2455271.54368 1.00455564853 0.01268 HATSouth r'
2455271.54742 0.993276132716 0.01293 HATSouth r'
2455271.55086 0.984115336669 0.01263 HATSouth r'
2455271.55431 1.00889507036 0.01317 HATSouth r'
2455271.55776 0.980550577948 0.01309 HATSouth r'
2455271.56121 0.986811041052 0.01285 HATSouth r'
2455271.56495 0.999166811491 0.0125 HATSouth r'
2455271.56839 0.975622932346 0.01262 HATSouth r'
2455271.57183 1.01852102868 0.01265 HATSouth r'
2455271.57526 1.04117084875 0.01281 HATSouth r'
2455271.5787 1.00297475059 0.01394 HATSouth r'
2455271.58244 1.00661176035 0.01299 HATSouth r'
2455271.58587 0.986229525063 0.01309 HATSouth r'
2455271.58931 1.00656540524 0.01344 HATSouth r'
2455271.59274 0.977926016175 0.01294 HATSouth r'
2455271.59616 1.04875489286 0.01297 HATSouth r'
2455271.63397 0.976378033227 0.0154 HATSouth r'
2455271.64081 0.974293937095 0.01539 HATSouth r'
2455271.64425 0.977151718166 0.01481 HATSouth r'
2455271.64767 0.981607798417 0.0148 HATSouth r'
2455271.65142 1.02043653642 0.01582 HATSouth r'
2455271.65485 0.989167867196 0.01407 HATSouth r'
2455272.24965 0.992270317078 0.02167 HATSouth r'
2455272.25306 1.00463892268 0.01937 HATSouth r'
2455272.25639 1.0217343634 0.01634 HATSouth r'
2455272.25976 0.964925980768 0.01636 HATSouth r'
2455272.2631 1.04942160257 0.01606 HATSouth r'
2455272.26679 1.01589775362 0.01706 HATSouth r'
2455272.27016 0.987720346295 0.01577 HATSouth r'
2455272.27352 0.98179767656 0.01522 HATSouth r'
2455272.27688 1.00941557153 0.01575 HATSouth r'
2455272.28026 1.00948995076 0.01602 HATSouth r'
2455272.28394 0.981336607627 0.01522 HATSouth r'
2455272.2873 1.01936566199 0.0145 HATSouth r'
2455272.29069 1.06400091148 0.01407 HATSouth r'
2455272.29409 1.00052051965 0.01524 HATSouth r'
2455272.29746 1.03798242464 0.0156 HATSouth r'
2455272.30114 0.990289102631 0.01601 HATSouth r'
2455272.30451 1.04255265834 0.01439 HATSouth r'
2455272.30788 0.98108356382 0.01545 HATSouth r'
2455272.31124 1.03572867449 0.01555 HATSouth r'
2455272.31459 0.951344912395 0.01538 HATSouth r'
2455272.31829 1.0008523195 0.01427 HATSouth r'
2455272.3217 0.947942511267 0.01573 HATSouth r'
2455272.32508 1.02423119735 0.01552 HATSouth r'
2455272.32843 1.02205437122 0.01583 HATSouth r'
2455272.33179 1.06648315451 0.01407 HATSouth r'
2455272.33548 1.01661847999 0.01475 HATSouth r'
2455272.33893 0.944169571568 0.01544 HATSouth r'
2455272.34229 0.991155967293 0.015 HATSouth r'
2455272.34566 0.98740199419 0.01598 HATSouth r'
2455272.34901 1.02982160783 0.01567 HATSouth r'
2455272.35269 0.986075117488 0.01504 HATSouth r'
2455272.35603 1.02215792462 0.01511 HATSouth r'
2455272.35948 1.00702905249 0.01448 HATSouth r'
2455272.36288 1.04979862596 0.01568 HATSouth r'
2455272.36628 0.982231821677 0.01533 HATSouth r'
2455272.36996 1.02239331228 0.01639 HATSouth r'
2455272.37332 0.990042868957 0.01455 HATSouth r'
2455272.37668 0.975272548328 0.0161 HATSouth r'
2455272.38006 0.988621383844 0.01786 HATSouth r'
2455272.38343 0.985448652538 0.01567 HATSouth r'
2455272.38712 0.975200690238 0.01583 HATSouth r'
2455272.39049 1.01548613941 0.01579 HATSouth r'
2455272.39382 1.02561886367 0.01693 HATSouth r'
2455272.39717 1.03100791653 0.01775 HATSouth r'
2455272.40051 1.00356614015 0.0158 HATSouth r'
2455272.4042 1.0073444546 0.01736 HATSouth r'
2455272.49754 0.980424149235 0.0164 HATSouth r'
2455272.50094 0.986792863488 0.01458 HATSouth r'
2455272.50435 1.0027438337 0.01366 HATSouth r'
2455272.50777 1.02241214564 0.01403 HATSouth r'
2455272.51151 1.00004144739 0.01375 HATSouth r'
2455272.51493 0.983598822142 0.01359 HATSouth r'
2455272.51835 1.00190374511 0.01277 HATSouth r'
2455272.52176 1.00602784185 0.01337 HATSouth r'
2455272.52517 1.01907465369 0.01324 HATSouth r'
2455272.5289 1.0326044683 0.01374 HATSouth r'
2455272.53232 1.01263748567 0.01389 HATSouth r'
2455272.53574 1.01473817716 0.01216 HATSouth r'
2455272.53917 1.02751932834 0.01292 HATSouth r'
2455272.54258 0.981752464147 0.01335 HATSouth r'
2455272.54622 0.999406109469 0.01277 HATSouth r'
2455272.54957 1.020925379 0.01249 HATSouth r'
2455272.55293 1.01748964945 0.01334 HATSouth r'
2455272.55629 0.991365953862 0.01321 HATSouth r'
2455272.55965 1.02631812806 0.01301 HATSouth r'
2455272.56333 1.02427836603 0.01277 HATSouth r'
2455272.56677 1.00091684892 0.01255 HATSouth r'
2455272.5702 1.03896758952 0.01254 HATSouth r'
2455272.57364 1.02381620666 0.0128 HATSouth r'
2455272.57708 1.03825014396 0.01285 HATSouth r'
2455272.58083 0.997153458758 0.01279 HATSouth r'
2455272.58427 1.04879353113 0.01238 HATSouth r'
2455272.5877 1.0264788372 0.01288 HATSouth r'
2455272.59115 1.02054932547 0.01289 HATSouth r'
2455272.59458 1.00456490087 0.01296 HATSouth r'
2455272.59834 1.01751776411 0.01321 HATSouth r'
2455272.60182 1.01767709523 0.01423 HATSouth r'
2455272.60517 1.03227164959 0.01333 HATSouth r'
2455272.60852 0.989523243355 0.01366 HATSouth r'
2455272.61184 0.988093403592 0.01308 HATSouth r'
2455272.61548 1.04802103613 0.01248 HATSouth r'
2455272.61896 1.01417756704 0.01378 HATSouth r'
2455272.62242 1.00771564238 0.0144 HATSouth r'
2455272.62587 1.02896831086 0.01379 HATSouth r'
2455272.62928 1.03138782386 0.01505 HATSouth r'
2455272.63308 1.02990697643 0.01405 HATSouth r'
2455272.63654 1.02550551435 0.01411 HATSouth r'
2455272.63995 1.01733034768 0.01409 HATSouth r'
2455272.64338 1.01608490613 0.01422 HATSouth r'
2455272.64681 1.0131225921 0.01444 HATSouth r'
2455272.65048 1.03455599099 0.01495 HATSouth r'
2455272.65388 1.02014522241 0.01494 HATSouth r'
2455273.24896 1.05779619382 0.02621 HATSouth r'
2455273.25237 0.966713981942 0.01969 HATSouth r'
2455273.25571 1.05382864665 0.01743 HATSouth r'
2455273.2591 1.00272536265 0.01663 HATSouth r'
2455273.26248 1.02613854172 0.01587 HATSouth r'
2455273.26622 1.03744719308 0.01532 HATSouth r'
2455273.2696 0.978538686153 0.01497 HATSouth r'
2455273.273 1.02826724082 0.01629 HATSouth r'
2455273.27637 0.990051987631 0.01505 HATSouth r'
2455273.27974 0.987447466779 0.01564 HATSouth r'
2455273.28343 1.02189435478 0.01541 HATSouth r'
2455273.2868 1.01959101581 0.01511 HATSouth r'
2455273.2901 1.02823882914 0.01514 HATSouth r'
2455273.29338 1.01854917185 0.01504 HATSouth r'
2455273.29665 1.02419346398 0.0152 HATSouth r'
2455273.30023 0.986656542433 0.01554 HATSouth r'
2455273.30367 1.03340367106 0.0144 HATSouth r'
2455273.30703 1.02610073808 0.01517 HATSouth r'
2455273.31042 1.01453258414 0.01485 HATSouth r'
2455273.31378 0.986247692249 0.01514 HATSouth r'
2455273.31748 1.026998951 0.01534 HATSouth r'
2455273.32082 0.968674796105 0.01468 HATSouth r'
2455273.32422 1.01241366875 0.01509 HATSouth r'
2455273.32759 1.03441307167 0.01487 HATSouth r'
2455273.33098 0.981137781999 0.01646 HATSouth r'
2455273.33467 1.01302928436 0.01465 HATSouth r'
2455273.33801 1.02086896214 0.01485 HATSouth r'
2455273.3414 1.04924763745 0.01513 HATSouth r'
2455273.34476 1.00376026583 0.01563 HATSouth r'
2455273.34815 1.03178687722 0.01488 HATSouth r'
2455273.35183 0.946642503394 0.01651 HATSouth r'
2455273.35517 0.962139401001 0.01587 HATSouth r'
2455273.35853 1.00194065729 0.01487 HATSouth r'
2455273.36187 1.04633318642 0.01456 HATSouth r'
2455273.36526 1.02611963973 0.01568 HATSouth r'
2455273.36894 1.02315634069 0.01544 HATSouth r'
2455273.3723 0.995575040222 0.01539 HATSouth r'
2455273.37564 0.995446674309 0.01732 HATSouth r'
2455273.37901 0.996942246307 0.01498 HATSouth r'
2455273.38235 0.996786161511 0.01535 HATSouth r'
2455273.38608 0.952414502887 0.01601 HATSouth r'
2455273.38943 1.00094450565 0.01645 HATSouth r'
2455273.39279 1.02848508979 0.01718 HATSouth r'
2455273.39618 1.01030848408 0.01608 HATSouth r'
2455273.39955 0.995189992133 0.01718 HATSouth r'
2455273.40323 0.970827343942 0.01676 HATSouth r'
2455273.40664 0.991603383554 0.01683 HATSouth r'
2455273.51824 0.996887154765 0.01426 HATSouth r'
2455273.52166 1.02669630729 0.01334 HATSouth r'
2455273.52506 1.01855855308 0.01341 HATSouth r'
2455273.52848 0.995382497559 0.01338 HATSouth r'
2455273.53223 1.05638445059 0.01246 HATSouth r'
2455273.53565 0.980667990637 0.01342 HATSouth r'
2455273.53907 0.990644881614 0.01327 HATSouth r'
2455273.5425 1.03162533703 0.0126 HATSouth r'
2455273.54591 1.04860035402 0.01298 HATSouth r'
2455273.54957 1.01096937539 0.01326 HATSouth r'
2455273.55306 0.967150364882 0.0134 HATSouth r'
2455273.5565 1.01125806913 0.01428 HATSouth r'
2455273.55992 0.979819323183 0.0131 HATSouth r'
2455273.56325 0.993221243766 0.01304 HATSouth r'
2455273.56688 1.00953644056 0.01318 HATSouth r'
2455273.5703 0.994896722119 0.01327 HATSouth r'
2455273.57373 0.993578076172 0.01316 HATSouth r'
2455273.57715 1.0029008514 0.01302 HATSouth r'
2455273.58059 0.985584806705 0.0127 HATSouth r'
2455273.58433 0.978340427404 0.01277 HATSouth r'
2455273.58779 0.987620281718 0.01335 HATSouth r'
2455273.59122 0.978863196227 0.01391 HATSouth r'
2455273.59466 1.01677767029 0.01352 HATSouth r'
2455273.5981 1.02326943036 0.0134 HATSouth r'
2455273.60184 0.986911023638 0.01308 HATSouth r'
2455273.60528 0.996354760119 0.01334 HATSouth r'
2455273.60874 0.959272512179 0.01353 HATSouth r'
2455273.61218 1.02069973026 0.01342 HATSouth r'
2455273.61561 1.0034367439 0.01344 HATSouth r'
2455273.61934 1.01866175228 0.01398 HATSouth r'
2455273.62264 0.983481058553 0.01496 HATSouth r'
2455273.62595 0.988685124675 0.01377 HATSouth r'
2455273.62927 1.01950650229 0.01384 HATSouth r'
2455273.63258 0.990681378993 0.01538 HATSouth r'
2455273.63622 0.984242241372 0.01523 HATSouth r'
2455273.63967 0.977763903047 0.01496 HATSouth r'
2455273.64311 0.990079344156 0.015 HATSouth r'
2455273.6465 0.980234536731 0.01526 HATSouth r'
2455273.64991 1.0017745632 0.01506 HATSouth r'
2455273.65362 1.00547204391 0.01524 HATSouth r'
2455274.24817 0.993212095902 0.02521 HATSouth r'
2455274.2516 1.03642528585 0.01767 HATSouth r'
2455274.25496 0.98972376828 0.01749 HATSouth r'
2455274.25834 0.994713472248 0.01679 HATSouth r'
2455274.26171 0.956889964743 0.01602 HATSouth r'
2455274.2654 0.986511154064 0.01634 HATSouth r'
2455274.26875 1.00074170733 0.01661 HATSouth r'
2455274.27214 0.973396992339 0.01548 HATSouth r'
2455274.27553 0.985512188808 0.01559 HATSouth r'
2455274.27889 1.02879773633 0.01554 HATSouth r'
2455274.28259 1.00019804193 0.01486 HATSouth r'
2455274.28602 1.00981542433 0.01618 HATSouth r'
2455274.2894 0.976530922354 0.01669 HATSouth r'
2455274.29284 0.970487620685 0.01629 HATSouth r'
2455274.2962 0.940784167431 0.016 HATSouth r'
2455274.29992 0.99033470818 0.01562 HATSouth r'
2455274.30331 0.973154958859 0.01547 HATSouth r'
2455274.30667 0.99236171276 0.01614 HATSouth r'
2455274.31005 0.984677467461 0.01614 HATSouth r'
2455274.31342 0.96945130591 0.01509 HATSouth r'
2455274.31715 0.999139203873 0.0152 HATSouth r'
2455274.32054 0.966046430171 0.01679 HATSouth r'
2455274.32388 0.975308479358 0.01734 HATSouth r'
2455274.32727 0.967774110816 0.01516 HATSouth r'
2455274.33063 0.996464887403 0.01571 HATSouth r'
2455274.33434 0.947314096786 0.01668 HATSouth r'
2455274.3377 0.980252593484 0.01614 HATSouth r'
2455274.34108 0.980857686987 0.0159 HATSouth r'
2455274.34442 0.974581133937 0.01636 HATSouth r'
2455274.34781 1.00209754922 0.01594 HATSouth r'
2455274.3515 0.959793932193 0.01726 HATSouth r'
2455274.35488 1.04081609629 0.01513 HATSouth r'
2455274.35825 1.05005005013 0.01527 HATSouth r'
2455274.36164 0.970094405429 0.01742 HATSouth r'
2455274.37043 1.04433059163 0.01698 HATSouth r'
2455274.37405 0.958142269572 0.01614 HATSouth r'
2455274.37744 1.02319403586 0.01702 HATSouth r'
2455274.3808 0.996006104011 0.01675 HATSouth r'
2455274.38957 1.0145606171 0.01745 HATSouth r'
2455274.39319 0.958336435205 0.01645 HATSouth r'
2455274.39658 0.985666508235 0.01874 HATSouth r'
2455274.39999 1.02690436526 0.01806 HATSouth r'
2455274.49879 1.01976945625 0.01355 HATSouth r'
2455274.50231 0.981417956996 0.0146 HATSouth r'
2455274.50573 1.00160849664 0.01328 HATSouth r'
2455274.50918 0.965690591066 0.01336 HATSouth r'
2455274.5126 1.02289251341 0.01354 HATSouth r'
2455274.51635 0.960368706099 0.01278 HATSouth r'
2455274.51977 1.0016638491 0.01267 HATSouth r'
2455274.5232 0.97778191429 0.01376 HATSouth r'
2455274.52663 0.95123977168 0.01341 HATSouth r'
2455274.53012 0.981851934203 0.01319 HATSouth r'
2455274.53388 0.975595975261 0.01347 HATSouth r'
2455274.53732 0.987092836112 0.01371 HATSouth r'
2455274.54075 0.984768163784 0.01355 HATSouth r'
2455274.54418 0.9688978674 0.01365 HATSouth r'
2455274.54761 1.00798483905 0.01346 HATSouth r'
2455274.55137 0.979539604564 0.0139 HATSouth r'
2455274.55481 1.01593518136 0.0133 HATSouth r'
2455274.55827 0.998614804045 0.01315 HATSouth r'
2455274.56172 1.00320572065 0.01295 HATSouth r'
2455274.56516 0.966455807243 0.01411 HATSouth r'
2455274.5689 0.998743578498 0.01321 HATSouth r'
2455274.57236 0.960156441816 0.01315 HATSouth r'
2455274.57573 0.988384668163 0.01346 HATSouth r'
2455274.57907 1.00342750195 0.01372 HATSouth r'
2455274.58241 0.982367531392 0.01426 HATSouth r'
2455274.58604 1.00081544742 0.01317 HATSouth r'
2455274.5894 0.983526350572 0.01394 HATSouth r'
2455274.59274 0.972697948693 0.01401 HATSouth r'
2455274.59611 1.00574990449 0.01357 HATSouth r'
2455274.59946 1.03860402183 0.01368 HATSouth r'
2455274.60312 0.995758448814 0.01513 HATSouth r'
2455274.60657 0.966998944407 0.01509 HATSouth r'
2455274.61 0.970094405429 0.01498 HATSouth r'
2455274.61344 1.02458973377 0.01405 HATSouth r'
2455274.61675 0.998522832458 0.0148 HATSouth r'
2455274.62037 0.973459751585 0.01503 HATSouth r'
2455274.62376 0.978466587415 0.01433 HATSouth r'
2455274.62717 0.986020626469 0.01493 HATSouth r'
2455274.63056 0.984405428607 0.01507 HATSouth r'
2455274.63405 0.992261177973 0.01711 HATSouth r'
2455274.63773 0.981192003175 0.01492 HATSouth r'
2455274.64113 0.933877689165 0.01596 HATSouth r'
2455274.64453 1.01780832783 0.01594 HATSouth r'
2455274.64793 1.0083841251 0.01551 HATSouth r'
2455275.24744 0.883319870278 0.02535 HATSouth r'
2455275.25088 0.871481154362 0.02325 HATSouth r'
2455275.25424 0.921123792044 0.01985 HATSouth r'
2455275.25762 0.861211856056 0.01928 HATSouth r'
2455275.26099 0.904486314351 0.01987 HATSouth r'
2455275.26467 0.909197012455 0.01865 HATSouth r'
2455275.26802 0.952563639612 0.01722 HATSouth r'
2455275.27139 0.915372792905 0.01646 HATSouth r'
2455275.27476 0.946755855876 0.01655 HATSouth r'
2455275.27815 0.961501575052 0.01764 HATSouth r'
2455275.28182 0.946912827873 0.01752 HATSouth r'
2455275.28525 0.956590360059 0.01699 HATSouth r'
2455275.28861 0.996749439228 0.01595 HATSouth r'
2455275.292 0.955938603503 0.01693 HATSouth r'
2455275.29538 1.01950650229 0.0163 HATSouth r'
2455275.29908 1.00878356932 0.0168 HATSouth r'
2455275.30245 0.988785297141 0.01784 HATSouth r'
2455275.30583 0.969120990066 0.01631 HATSouth r'
2455275.3092 0.996354760119 0.01538 HATSouth r'
2455275.31255 1.0053516615 0.01571 HATSouth r'
2455275.31625 1.02036135065 0.01402 HATSouth r'
2455275.31961 0.964845998413 0.01613 HATSouth r'
2455275.32295 1.01050391397 0.01457 HATSouth r'
2455275.3263 0.992096688471 0.01497 HATSouth r'
2455275.32957 1.00273459813 0.0153 HATSouth r'
2455275.33313 1.02870298492 0.01585 HATSouth r'
2455275.33651 1.01710549352 0.01511 HATSouth r'
2455275.3399 0.9816168394 0.01649 HATSouth r'
2455275.34331 0.979711035534 0.0155 HATSouth r'
2455275.34669 0.963283230825 0.0175 HATSouth r'
2455275.35036 1.02480680363 0.01592 HATSouth r'
2455275.35373 0.966224398891 0.01587 HATSouth r'
2455275.35709 0.970308866723 0.01733 HATSouth r'
2455275.36045 0.97293986851 0.01584 HATSouth r'
2455275.36381 0.985330667474 0.01654 HATSouth r'
2455275.38421 1.01643122919 0.01712 HATSouth r'
2455275.38752 0.963842339506 0.02024 HATSouth r'
2455275.39079 0.947078548773 0.01834 HATSouth r'
2455275.39406 1.03479423374 0.01799 HATSouth r'
2455275.39732 0.97844856356 0.01897 HATSouth r'
2455275.40099 0.95888384098 0.02127 HATSouth r'
2455275.55867 1.00863492043 0.01284 HATSouth r'
2455275.56196 0.978250323071 0.01313 HATSouth r'
2455275.56521 1.00511093992 0.01304 HATSouth r'
2455275.56843 0.996171241693 0.0135 HATSouth r'
2455275.572 0.993212095902 0.01294 HATSouth r'
2455275.57534 0.967194904827 0.01382 HATSouth r'
2455275.57865 0.977835950008 0.01351 HATSouth r'
2455275.58195 0.967373085124 0.01283 HATSouth r'
2455275.58526 0.989350095434 0.01338 HATSouth r'
2455275.58888 0.982557556495 0.01231 HATSouth r'
2455275.59219 1.01224583852 0.01307 HATSouth r'
2455275.5955 1.02108524371 0.01271 HATSouth r'
2455275.59882 1.00589812819 0.01389 HATSouth r'
2455275.60212 1.00600931031 0.01362 HATSouth r'
2455275.60574 0.978475599467 0.01351 HATSouth r'
2455275.60917 1.00852344814 0.01294 HATSouth r'
2455275.6126 0.996143716845 0.01429 HATSouth r'
2455275.61601 0.991603383554 0.01545 HATSouth r'
2455275.61935 0.978304384675 0.01444 HATSouth r'
2455275.62305 1.01373863878 0.01417 HATSouth r'
2455275.62645 1.04679586875 0.01503 HATSouth r'
2455275.62984 1.00364933227 0.01493 HATSouth r'
2455275.63317 1.00338129347 0.01405 HATSouth r'
2455275.63644 1.03546160535 0.01463 HATSouth r'
2455275.64006 0.999102394902 0.01486 HATSouth r'
2455275.64342 1.00752075175 0.01508 HATSouth r'
2455275.64674 0.998476849841 0.01582 HATSouth r'
2455276.24671 0.947776639191 0.02412 HATSouth r'
2455276.25017 1.04030814794 0.02013 HATSouth r'
2455276.25355 0.979927622802 0.01905 HATSouth r'
2455276.25693 1.03594810425 0.01616 HATSouth r'
2455276.26033 0.999599430443 0.01744 HATSouth r'
2455276.26399 0.998541226098 0.01629 HATSouth r'
2455276.2674 0.96663385138 0.01761 HATSouth r'
2455276.27082 1.04825272487 0.01589 HATSouth r'
2455276.27418 1.02469354405 0.01675 HATSouth r'
2455276.27755 0.968389339787 0.01706 HATSouth r'
2455276.28123 1.01027126363 0.01654 HATSouth r'
2455276.28459 1.01200346619 0.01791 HATSouth r'
2455276.28792 1.04413823654 0.01614 HATSouth r'
2455276.29137 1.05069822843 0.01594 HATSouth r'
2455276.29472 1.04970194038 0.01691 HATSouth r'
2455276.29839 1.0212169158 0.01632 HATSouth r'
2455276.30177 1.0151775382 0.01623 HATSouth r'
2455276.30513 0.996758619672 0.0162 HATSouth r'
2455276.3085 0.975784690502 0.01726 HATSouth r'
2455276.31184 1.01821150519 0.01578 HATSouth r'
2455276.31551 1.02758557709 0.01493 HATSouth r'
2455276.31888 1.05043697413 0.01504 HATSouth r'
2455276.32224 1.01390671651 0.01584 HATSouth r'
2455276.3256 1.01987277814 0.01637 HATSouth r'
2455276.32897 1.03691223752 0.01553 HATSouth r'
2455276.33265 1.0099642472 0.01543 HATSouth r'
2455276.336 1.02768969091 0.01554 HATSouth r'
2455276.33938 1.06090867346 0.01604 HATSouth r'
2455276.34275 1.03643483172 0.03219 HATSouth r'
2455276.34606 1.00729806574 0.02444 HATSouth r'
2455276.34972 0.945980098883 0.02991 HATSouth r'
2455276.35305 1.00014277047 0.02998 HATSouth r'
2455276.35637 1.05518837999 0.05328 HATSouth r'
2455276.35968 0.939018178768 0.03083 HATSouth r'
2455276.49046 1.00350143994 0.02108 HATSouth r'
2455276.49392 1.01618785472 0.0158 HATSouth r'
2455276.49732 1.00844914012 0.01642 HATSouth r'
2455276.50074 0.960227191363 0.01378 HATSouth r'
2455276.50417 1.006259515 0.0146 HATSouth r'
2455276.50792 1.03227164959 0.01403 HATSouth r'
2455276.51136 1.02136741898 0.01326 HATSouth r'
2455276.51481 1.00595371771 0.013 HATSouth r'
2455276.51826 1.02511833201 0.01327 HATSouth r'
2455276.5217 1.01864298801 0.01413 HATSouth r'
2455276.52545 0.998550423045 0.01393 HATSouth r'
2455276.52889 0.973621151085 0.01352 HATSouth r'
2455276.53232 1.02136741898 0.01339 HATSouth r'
2455276.53574 1.01648740081 0.01334 HATSouth r'
2455276.53918 1.02128275821 0.01395 HATSouth r'
2455276.54295 0.991685584003 0.0146 HATSouth r'
2455276.54639 0.984205981215 0.01425 HATSouth r'
2455276.54984 1.02359934662 0.01463 HATSouth r'
2455276.55329 0.997493329208 0.0145 HATSouth r'
2455276.55675 0.996345583395 0.01382 HATSouth r'
2455276.56052 1.0323572213 0.01398 HATSouth r'
2455276.56397 0.999019579677 0.0136 HATSouth r'
2455276.56739 1.00743723873 0.01353 HATSouth r'
2455276.57083 1.0367117003 0.01379 HATSouth r'
2455276.57425 1.03214805854 0.01404 HATSouth r'
2455276.578 1.00693630595 0.01331 HATSouth r'
2455276.58143 1.00612050471 0.01417 HATSouth r'
2455276.58487 1.0234862205 0.01396 HATSouth r'
2455276.58828 1.03571913512 0.01381 HATSouth r'
2455276.5917 1.02679087387 0.01292 HATSouth r'
2455276.59548 1.03561420785 0.01374 HATSouth r'
2455276.59883 0.986929203378 0.01391 HATSouth r'
2455276.60214 1.05153080492 0.01326 HATSouth r'
2455276.60545 1.03663531538 0.0131 HATSouth r'
2455276.60879 1.01880249533 0.01396 HATSouth r'
2455276.6124 0.990818256138 0.01415 HATSouth r'
2455276.61581 1.03165384228 0.01411 HATSouth r'
2455276.61925 1.04873557426 0.01494 HATSouth r'
2455276.62265 1.04108454648 0.01448 HATSouth r'
2455276.62608 1.02755718425 0.01482 HATSouth r'
2455276.62979 1.01790207576 0.01546 HATSouth r'
2455276.63322 1.03899629765 0.01362 HATSouth r'
2455276.63665 0.971838276405 0.01629 HATSouth r'
2455276.64005 0.999746747714 0.01425 HATSouth r'
2455276.64336 1.05075629377 0.01543 HATSouth r'
2455277.24594 1.0446191907 0.05471 HATSouth r'
2455277.25571 0.994218866175 0.02191 HATSouth r'
2455277.25907 0.972715866617 0.01699 HATSouth r'
2455277.26278 1.00436136903 0.01776 HATSouth r'
2455277.26617 1.00708470451 0.01603 HATSouth r'
2455277.26954 0.99121987154 0.01636 HATSouth r'
2455277.27292 1.00873711419 0.01802 HATSouth r'
2455277.27628 0.943456758681 0.01834 HATSouth r'
2455277.28001 0.9729757136 0.01717 HATSouth r'
2455277.2834 0.948938353525 0.01989 HATSouth r'
2455277.28684 0.92228681497 0.02 HATSouth r'
2455277.31381 0.989268088573 0.0184 HATSouth r'
2455277.31718 0.947855206556 0.01804 HATSouth r'
2455277.3205 0.924293715134 0.0181 HATSouth r'
2455277.32391 0.968924639408 0.01782 HATSouth r'
2455277.32724 1.04559139396 0.0173 HATSouth r'
2455277.33095 1.01007587874 0.01623 HATSouth r'
2455277.33432 1.02487287749 0.01876 HATSouth r'
2455277.33764 1.00390819631 0.02851 HATSouth r'
2455277.34097 0.991566852208 0.01692 HATSouth r'
2455277.48964 1.02546773403 0.0198 HATSouth r'
2455277.49312 1.02600623506 0.0181 HATSouth r'
2455277.4965 0.995749277582 0.015 HATSouth r'
2455277.50688 1.01408416213 0.01383 HATSouth r'
2455277.51028 1.01642186756 0.01419 HATSouth r'
2455277.51371 1.00417637587 0.01369 HATSouth r'
2455277.51713 0.980243565066 0.015 HATSouth r'
2455277.52056 0.980442209482 0.014 HATSouth r'
2455277.52431 0.99344996774 0.01483 HATSouth r'
2455277.52774 0.987265588986 0.01371 HATSouth r'
2455277.53116 1.00520351832 0.01477 HATSouth r'
2455277.53459 0.984867939388 0.01448 HATSouth r'
2455277.53801 0.993989965175 0.01353 HATSouth r'
2455277.54177 0.970764754407 0.01453 HATSouth r'
2455277.54519 0.993385919719 0.01444 HATSouth r'
2455277.54862 0.98740199419 0.01505 HATSouth r'
2455277.55206 1.02581725513 0.01441 HATSouth r'
2455277.55548 1.03093195186 0.01647 HATSouth r'
2455277.55921 0.971784572121 0.01426 HATSouth r'
2455277.56263 0.994960867548 0.01459 HATSouth r'
2455277.56608 0.997649524738 0.01523 HATSouth r'
2455277.56949 0.999001177226 0.01475 HATSouth r'
2455277.57291 0.975056989942 0.01477 HATSouth r'
2455277.57666 1.01566386144 0.01507 HATSouth r'
2455277.58005 0.976027378022 0.01642 HATSouth r'
2455277.58348 1.00834697554 0.01442 HATSouth r'
2455277.58692 1.0123204263 0.01536 HATSouth r'
2455277.59035 1.00801269109 0.01495 HATSouth r'
2455277.59411 1.02249690002 0.01429 HATSouth r'
2455277.59752 0.984985869044 0.01568 HATSouth r'
2455277.60094 1.02604403522 0.01443 HATSouth r'
2455277.60438 0.997750605467 0.01485 HATSouth r'
2455277.6132 1.01081109445 0.01508 HATSouth r'
2455277.61674 1.02102881802 0.01502 HATSouth r'
2455277.6202 0.979999829197 0.01484 HATSouth r'
2455277.62362 1.01906526771 0.01459 HATSouth r'
2455277.62704 1.0379250652 0.01445 HATSouth r'
2455277.63079 0.964757136905 0.01577 HATSouth r'
2455277.63423 1.01608490613 0.01665 HATSouth r'
2455277.63765 0.994173081759 0.01607 HATSouth r'
2455277.64106 1.0161597768 0.0156 HATSouth r'
2455278.24525 1.03030545684 0.02361 HATSouth r'
2455278.24869 0.968496376047 0.02117 HATSouth r'
2455278.25204 0.960678342297 0.01927 HATSouth r'
2455278.25539 0.98613869415 0.0205 HATSouth r'
2455278.25875 1.01329056769 0.01839 HATSouth r'
2455278.26242 1.00755787087 0.01829 HATSouth r'
2455278.26579 0.982738566956 0.01827 HATSouth r'
2455278.26917 0.998752777309 0.01875 HATSouth r'
2455278.27253 0.999295657128 0.019 HATSouth r'
2455278.27593 0.967988059156 0.01722 HATSouth r'
2455278.27963 0.999249638921 0.01738 HATSouth r'
2455278.28295 0.977367739639 0.01726 HATSouth r'
2455278.28637 0.987474751338 0.01828 HATSouth r'
2455278.28971 0.979729082644 0.01938 HATSouth r'
2455278.29304 0.992654235519 0.02003 HATSouth r'
2455278.2967 1.00557391721 0.01904 HATSouth r'
2455278.30003 0.980306765741 0.01982 HATSouth r'
2455278.30339 1.00279001282 0.01954 HATSouth r'
2455278.30672 1.02423119735 0.01858 HATSouth r'
2455278.31009 0.971695071576 0.01753 HATSouth r'
2455278.31374 0.988503018918 0.01916 HATSouth r'
2455278.31712 0.990006395102 0.01937 HATSouth r'
2455278.32047 0.981327569224 0.01817 HATSouth r'
2455278.32372 1.00584254174 0.02017 HATSouth r'
2455278.32696 1.00203294369 0.01793 HATSouth r'
2455278.33053 1.00988983302 0.02114 HATSouth r'
2455278.33387 0.964099816055 0.02131 HATSouth r'
2455278.33722 1.01110905561 0.02319 HATSouth r'
2455278.34054 1.01697435155 0.03013 HATSouth r'
2455278.34389 0.976099297027 0.02143 HATSouth r'
2455278.34754 1.00708470451 0.01882 HATSouth r'
2455278.35091 0.990590138068 0.01833 HATSouth r'
2455278.48872 0.991977907456 0.01854 HATSouth r'
2455278.49218 1.00770636102 0.01806 HATSouth r'
2455278.49556 0.962476201929 0.0175 HATSouth r'
2455278.49894 0.984559574729 0.01691 HATSouth r'
2455278.50231 1.01605683106 0.01561 HATSouth r'
2455278.50602 1.01587904026 0.01432 HATSouth r'
2455278.50941 0.999783580423 0.01424 HATSouth r'
2455278.5128 1.01186366241 0.01545 HATSouth r'
2455278.51619 0.953177978104 0.01552 HATSouth r'
2455278.51961 0.931155043675 0.01649 HATSouth r'
2455278.52333 0.956387739496 0.01613 HATSouth r'
2455278.52673 0.970398239588 0.01674 HATSouth r'
2455278.53013 1.00630585603 0.01481 HATSouth r'
2455278.53352 1.01557967344 0.01596 HATSouth r'
2455278.53692 0.970076535794 0.01655 HATSouth r'
2455278.54063 0.970094405429 0.01566 HATSouth r'
2455278.54404 0.988439289827 0.01532 HATSouth r'
2455278.54746 0.986920113466 0.01555 HATSouth r'
2455278.55086 0.991530322208 0.01577 HATSouth r'
2455278.55427 0.975434248389 0.01622 HATSouth r'
2455278.55801 0.988721549852 0.01433 HATSouth r'
2455278.56143 0.936772213004 0.01509 HATSouth r'
2455278.56485 0.953678517817 0.01582 HATSouth r'
2455278.56827 1.02458973377 0.01577 HATSouth r'
2455278.57169 1.00565727576 0.01474 HATSouth r'
2455278.57541 0.979341143022 0.01611 HATSouth r'
2455278.57881 0.972500873318 0.01631 HATSouth r'
2455278.58222 0.959838133355 0.01729 HATSouth r'
2455278.58563 0.980866721062 0.01617 HATSouth r'
2455278.58904 0.985748216538 0.01588 HATSouth r'
2455278.59277 0.963718065094 0.01611 HATSouth r'
2455278.59617 0.991192483501 0.01714 HATSouth r'
2455278.5996 0.982059949617 0.01753 HATSouth r'
2455278.60302 0.968951412155 0.0174 HATSouth r'
2455278.60644 1.00653759319 0.01701 HATSouth r'
2455278.61017 1.01198482457 0.01749 HATSouth r'
2455278.61358 0.999976974414 0.01681 HATSouth r'
2455278.617 1.0032796423 0.01965 HATSouth r'
2455278.62043 1.02966985889 0.01679 HATSouth r'
2455278.62384 0.963860094302 0.01553 HATSouth r'
2455278.62757 0.980622830247 0.01757 HATSouth r'
2455278.63091 1.04697907036 0.01671 HATSouth r'
2455278.63421 0.993321875826 0.01769 HATSouth r'
2455278.6375 1.0168619576 0.01774 HATSouth r'
2455279.24444 1.04012611362 0.02691 HATSouth r'
2455279.2478 0.979259965799 0.02437 HATSouth r'
2455279.25114 0.984242241372 0.01988 HATSouth r'
2455279.25445 0.965663908417 0.02188 HATSouth r'
2455279.25781 0.97506597059 0.02359 HATSouth r'
2455279.26146 0.970192694304 0.02058 HATSouth r'
2455279.26477 0.993715353539 0.02224 HATSouth r'
2455279.26811 0.965841806668 0.02183 HATSouth r'
2455279.27146 1.023891647 0.01871 HATSouth r'
2455279.27479 1.00339053499 0.02118 HATSouth r'
2455279.27845 0.989741999833 0.02337 HATSouth r'
2455279.28178 0.950985729588 0.02209 HATSouth r'
2455279.2851 0.966197701493 0.02358 HATSouth r'
2455279.28844 0.98797510188 0.02103 HATSouth r'
2455279.29176 1.00282695765 0.01923 HATSouth r'
2455279.2954 0.989186088509 0.01999 HATSouth r'
2455279.29872 0.984060953948 0.02094 HATSouth r'
2455279.30204 0.982901504883 0.02398 HATSouth r'
2455279.30537 1.07545935085 0.02126 HATSouth r'
2455279.30871 0.975533078291 0.02114 HATSouth r'
2455279.31235 1.00044680129 0.01976 HATSouth r'
2455279.31568 0.968139634514 0.02076 HATSouth r'
2455279.31906 1.0126747933 0.02299 HATSouth r'
2455279.32243 0.970326740638 0.02171 HATSouth r'
2455279.32576 0.947200677468 0.02484 HATSouth r'
2455279.32941 1.00044680129 0.02151 HATSouth r'
2455279.33272 0.923204685558 0.02436 HATSouth r'
2455279.33606 0.893844557238 0.02117 HATSouth r'
2455279.33947 0.861727593951 0.02492 HATSouth r'
2455279.34298 0.90440301192 0.02566 HATSouth r'
2455279.34663 0.97556901892 0.02364 HATSouth r'
2455279.34998 0.929013446503 0.02465 HATSouth r'
2455279.3533 0.933464916508 0.02461 HATSouth r'
2455279.35662 0.956572739176 0.02186 HATSouth r'
2455279.36533 0.974545229703 0.02384 HATSouth r'
2455279.38232 0.996125367368 0.02609 HATSouth r'
2455279.38572 0.966669464143 0.02857 HATSouth r'
2455279.3891 1.08239555474 0.02336 HATSouth r'
2455280.27081 1.02871245967 0.02397 HATSouth r'
2455280.27426 1.01293598521 0.02262 HATSouth r'
2455280.27763 0.983626000357 0.0217 HATSouth r'
2455280.28097 0.996859610135 0.02385 HATSouth r'
2455280.28429 1.04233182964 0.02118 HATSouth r'
2455280.28792 0.970800519361 0.02127 HATSouth r'
2455280.29122 1.01542067071 0.02181 HATSouth r'
2455280.29459 0.992051001782 0.0226 HATSouth r'
2455280.2979 0.967025663945 0.0224 HATSouth r'
2455280.30121 1.02892092621 0.01981 HATSouth r'
2455280.3049 1.04667053875 0.02143 HATSouth r'
2455280.3082 1.03681673877 0.02004 HATSouth r'
2455280.31151 1.05990270371 0.02161 HATSouth r'
2455280.31481 0.976252142508 0.02585 HATSouth r'
2455280.31813 0.943734865514 0.0254 HATSouth r'
2455280.32178 1.04311934592 0.02115 HATSouth r'
2455280.32508 0.999010378409 0.02455 HATSouth r'
2455280.3284 1.01496250797 0.02503 HATSouth r'
2455280.33175 1.06000032885 0.02451 HATSouth r'
2455280.33511 1.01231110252 0.02149 HATSouth r'
2455280.33872 1.06226775812 0.02278 HATSouth r'
2455280.34206 1.01992913995 0.02247 HATSouth r'
2455280.34539 1.06857743744 0.02473 HATSouth r'
2455280.3487 0.998660793015 0.02277 HATSouth r'
2455280.352 0.988202617746 0.02435 HATSouth r'
2455280.35563 0.992169791549 0.02693 HATSouth r'
2455280.35893 0.992242900015 0.02561 HATSouth r'
2455280.48689 1.06558966577 0.02177 HATSouth r'
2455280.49034 1.02436327512 0.02108 HATSouth r'
2455280.61427 1.00537018093 0.02313 HATSouth r'
2455280.61787 1.06064488035 0.02322 HATSouth r'
2455280.62135 1.02536384531 0.02383 HATSouth r'
2455280.62483 1.06519716033 0.02331 HATSouth r'
2455281.24298 1.05361513363 0.0296 HATSouth r'
2455281.24642 1.00809625181 0.0236 HATSouth r'
2455281.24972 0.962910671899 0.02463 HATSouth r'
2455281.25309 0.984088144933 0.02588 HATSouth r'
2455281.2565 1.0139720876 0.02323 HATSouth r'
2455281.26021 1.00314104367 0.02355 HATSouth r'
2455281.26352 0.970693228452 0.02573 HATSouth r'
2455281.26682 1.00091684892 0.02196 HATSouth r'
2455281.27013 1.03992495485 0.02211 HATSouth r'
2455281.27345 0.989942569088 0.02227 HATSouth r'
2455281.27709 1.01732097776 0.02433 HATSouth r'
2455281.28042 1.03121684824 0.02493 HATSouth r'
2455281.28373 1.05532444978 0.02284 HATSouth r'
2455281.28703 1.01274941269 0.02463 HATSouth r'
2455281.2904 0.918201504426 0.02335 HATSouth r'
2455281.29402 1.04707550514 0.02101 HATSouth r'
2455281.29732 0.976800785101 0.02195 HATSouth r'
2455281.30062 0.981517393161 0.02594 HATSouth r'
2455281.30399 1.00579622205 0.02194 HATSouth r'
2455281.3073 1.02008884866 0.02364 HATSouth r'
2455281.31092 0.982639007076 0.02368 HATSouth r'
2455281.31422 1.05381894058 0.02161 HATSouth r'
2455281.31754 0.979278004601 0.02166 HATSouth r'
2455281.32085 0.982702362197 0.02474 HATSouth r'
2455281.32416 0.980902858193 0.02642 HATSouth r'
2455281.32784 0.96663385138 0.02613 HATSouth r'
2455281.33119 1.05910251662 0.02446 HATSouth r'
2455281.33453 1.02826724082 0.02367 HATSouth r'
2455281.33789 1.05966844005 0.02531 HATSouth r'
2455281.34124 1.00900658373 0.02627 HATSouth r'
2455281.34488 0.969871058652 0.02555 HATSouth r'
2455281.35321 0.999663879078 0.02691 HATSouth r'
2455281.35681 0.947514795004 0.02752 HATSouth r'
2455281.36548 0.903320778207 0.03192 HATSouth r'
2455281.36904 0.861362578276 0.03223 HATSouth r'
2455281.37241 0.917956285674 0.03313 HATSouth r'
2455281.38445 0.923383266445 0.03033 HATSouth r'
2455281.61956 0.984178786975 0.0259 HATSouth r'
2455281.62297 1.01420559019 0.02626 HATSouth r'
2455282.26498 0.971811423892 0.0758 HATSouth r'
2455282.32046 1.07711481658 0.07372 HATSouth r'
2455282.32399 1.06608050095 0.0828 HATSouth r'
2455282.32721 1.01819274921 0.07554 HATSouth r'
2455282.33685 0.968425017225 0.04138 HATSouth r'
2455282.34042 0.964099816055 0.04249 HATSouth r'
2455282.34367 0.941564335555 0.08253 HATSouth r'
2455282.34691 1.16662156473 0.06952 HATSouth r'
2455282.36859 0.863729991561 0.08994 HATSouth r'
2455282.37713 0.983698479269 0.04898 HATSouth r'
2455282.38056 1.06396171296 0.05018 HATSouth r'
2455282.48508 0.993825189088 0.026 HATSouth r'
2455282.48852 0.98636578712 0.02021 HATSouth r'
2455282.5542 0.992215483709 0.02025 HATSouth r'
2455282.5577 1.016852592 0.02128 HATSouth r'
2455282.56126 1.05044664906 0.02241 HATSouth r'
2455282.56477 0.948038555737 0.02241 HATSouth r'
2455282.5684 1.00948995076 0.01908 HATSouth r'
2455282.57216 0.974581133937 0.02209 HATSouth r'
2455282.57603 1.02669630729 0.02042 HATSouth r'
2455282.57953 1.01873681282 0.02122 HATSouth r'
2455282.58306 1.011099743 0.0242 HATSouth r'
2455282.58643 0.962316649953 0.02196 HATSouth r'
2455282.59027 1.00391744269 0.02529 HATSouth r'
2455282.59884 0.988912804049 0.02687 HATSouth r'
2455282.60252 0.98605695348 0.02405 HATSouth r'
2455282.60598 0.935186007126 0.02927 HATSouth r'
2455282.6098 1.02739630627 0.02786 HATSouth r'
2455282.61343 1.03695043948 0.0265 HATSouth r'
2455282.61695 1.03205299857 0.02684 HATSouth r'
2455282.62029 0.991375084722 0.0289 HATSouth r'
2455282.62362 0.955322485744 0.02857 HATSouth r'
2455282.62722 1.0117797894 0.02982 HATSouth r'
2455283.24139 1.00003223671 0.03064 HATSouth r'
2455283.24473 0.969442376975 0.02892 HATSouth r'
2455283.24805 1.02942331455 0.02614 HATSouth r'
2455283.25135 0.957665847971 0.0247 HATSouth r'
2455283.25465 1.00099060191 0.02334 HATSouth r'
2455283.25829 1.02352392782 0.02256 HATSouth r'
2455283.2616 0.955973822232 0.02318 HATSouth r'
2455283.2649 1.01445783337 0.02389 HATSouth r'
2455283.26821 1.01700245197 0.02472 HATSouth r'
2455283.27151 1.0233636813 0.02537 HATSouth r'
2455283.27515 0.991566852208 0.02582 HATSouth r'
2455283.27846 0.986356702397 0.02546 HATSouth r'
2455283.28176 1.04551435477 0.02247 HATSouth r'
2455283.28507 1.08274453408 0.02352 HATSouth r'
2455283.28837 0.992699949988 0.02719 HATSouth r'
2455283.29204 1.02057752468 0.02517 HATSouth r'
2455283.29533 0.991046426741 0.02557 HATSouth r'
2455283.29863 0.961235939049 0.02579 HATSouth r'
2455283.30192 1.01422427271 0.02361 HATSouth r'
2455283.30525 1.04629463879 0.02303 HATSouth r'
2455283.30891 0.98546680534 0.02919 HATSouth r'
2455283.31219 0.894651717496 0.02827 HATSouth r'
2455283.31552 1.09868703582 0.02782 HATSouth r'
2455283.3188 1.08802280929 0.02274 HATSouth r'
2455283.3221 0.966126512038 0.02738 HATSouth r'
2455283.32572 0.932055986013 0.02935 HATSouth r'
2455283.32902 0.986956473617 0.03013 HATSouth r'
2455283.3323 0.974617039494 0.03337 HATSouth r'
2455283.33564 0.942883422139 0.02813 HATSouth r'
2455283.33892 1.03675944374 0.02919 HATSouth r'
2455283.34254 0.97354044799 0.03223 HATSouth r'
2455283.34583 0.997429020509 0.03042 HATSouth r'
2455283.34911 0.908226145566 0.03554 HATSouth r'
2455283.35241 0.92540959901 0.03247 HATSouth r'
2455283.35569 0.92640736699 0.02996 HATSouth r'
2455283.35937 1.01885879799 0.02894 HATSouth r'
2455283.36264 0.96701675735 0.0341 HATSouth r'
2455283.36591 0.944082614341 0.03508 HATSouth r'
2455283.36919 0.975542063324 0.03521 HATSouth r'
2455283.37246 0.966669464143 0.0404 HATSouth r'
2455283.37606 1.02656392871 0.03415 HATSouth r'
2455283.37935 0.952282931049 0.03881 HATSouth r'
2455284.24078 0.976261134163 0.03767 HATSouth r'
2455284.24413 1.00276230509 0.03289 HATSouth r'
2455284.24744 1.00412088457 0.03169 HATSouth r'
2455284.25073 1.03675944374 0.02767 HATSouth r'
2455284.25405 1.05103698812 0.0311 HATSouth r'
2455284.25766 1.01618785472 0.02933 HATSouth r'
2455284.26095 0.965975251862 0.0296 HATSouth r'
2455284.26426 0.945805858958 0.02707 HATSouth r'
2455284.26757 1.04604411381 0.0337 HATSouth r'
2455284.27085 1.05523697433 0.02849 HATSouth r'
2455284.27443 0.928688355254 0.03345 HATSouth r'
2455284.27774 1.04808860673 0.03032 HATSouth r'
2455284.28102 1.00115656602 0.03385 HATSouth r'
2455284.28431 1.00601857604 0.03644 HATSouth r'
2455284.28758 1.02205437122 0.03134 HATSouth r'
2455284.29118 1.02135801188 0.02708 HATSouth r'
2455284.29447 1.02260049826 0.02427 HATSouth r'
2455284.29774 0.99994013458 0.02819 HATSouth r'
2455284.30102 0.966535923046 0.03677 HATSouth r'
2455284.30429 0.933456319018 0.03543 HATSouth r'
2455284.30784 1.01377598698 0.04151 HATSouth r'
2455284.48341 0.942206291771 0.02438 HATSouth r'
2455284.48685 1.0466126992 0.02163 HATSouth r'
2455284.4903 1.00297475059 0.02217 HATSouth r'
2455284.49367 0.974518302395 0.02173 HATSouth r'
2455284.49722 1.01791145102 0.02192 HATSouth r'
2455284.50113 1.02731114577 0.02031 HATSouth r'
2455284.50476 1.02781274811 0.02097 HATSouth r'
2455284.50824 1.03645392373 0.02443 HATSouth r'
2455284.51186 0.999093192872 0.0232 HATSouth r'
2455284.51548 0.994191395272 0.02363 HATSouth r'
2455285.48256 0.996207942674 0.02382 HATSouth r'
2455285.48598 0.995996930498 0.02753 HATSouth r'
2455285.4893 0.978755014247 0.02349 HATSouth r'
2455285.49263 0.980993206845 0.02549 HATSouth r'
2455285.49596 1.02359934662 0.02984 HATSouth r'
2455285.49962 0.971838276405 0.02612 HATSouth r'
2455285.50294 1.00082466531 0.02531 HATSouth r'
2455285.50625 1.02285482935 0.02267 HATSouth r'
2455285.50958 0.996180416812 0.02372 HATSouth r'
2455285.51295 1.05477056103 0.02318 HATSouth r'
2455285.51658 0.957789341931 0.02831 HATSouth r'
2455285.51989 0.981996635913 0.02591 HATSouth r'
2455285.52322 1.02324115677 0.02427 HATSouth r'
2455285.5266 0.987893208991 0.03017 HATSouth r'
2455285.5299 0.928534404371 0.02719 HATSouth r'
2455285.53353 0.986220441595 0.02522 HATSouth r'
2455285.53685 0.949978989087 0.02915 HATSouth r'
2455285.54016 0.993321875826 0.02679 HATSouth r'
2455285.54348 1.07936914723 0.02615 HATSouth r'
2455285.5468 0.930709185198 0.03261 HATSouth r'
2455285.55044 0.999387699898 0.02811 HATSouth r'
2455285.55373 1.0440228405 0.02935 HATSouth r'
2455285.55702 1.02593063891 0.0265 HATSouth r'
2455285.56035 1.05829318635 0.03164 HATSouth r'
2455285.56366 1.06438317274 0.02987 HATSouth r'
2455285.56725 0.934436943093 0.03394 HATSouth r'
2455285.57057 1.04774114723 0.02872 HATSouth r'
2455285.57386 1.01015961049 0.03132 HATSouth r'
2455285.57717 0.996685178488 0.03264 HATSouth r'
2455285.5805 0.989149646218 0.03107 HATSouth r'
2455285.58409 0.963673685259 0.03757 HATSouth r'
2455285.58739 0.962290060529 0.03552 HATSouth r'
2455285.59066 0.977628829303 0.04148 HATSouth r'
2455285.59394 1.08496068193 0.0326 HATSouth r'
2455285.59724 0.972868182293 0.04114 HATSouth r'
2455285.60084 0.965868494232 0.03332 HATSouth r'
2455285.60412 1.00915528739 0.03403 HATSouth r'
2455285.60739 1.03769565912 0.03967 HATSouth r'
2455285.61067 1.0093226052 0.03956 HATSouth r'
2455285.61396 0.947034935198 0.04193 HATSouth r'
2455285.61757 1.05983437146 0.04682 HATSouth r'
2455286.48164 0.988193516106 0.02168 HATSouth r'
2455286.48505 0.984904223932 0.02284 HATSouth r'
2455286.4884 0.977286725991 0.02224 HATSouth r'
2455286.49176 1.00042837255 0.0187 HATSouth r'
2455286.49518 1.00162694712 0.02239 HATSouth r'
2455286.49889 1.00467593563 0.02135 HATSouth r'
2455286.50255 1.01369195546 0.02083 HATSouth r'
2455286.50594 1.01407482211 0.02118 HATSouth r'
2455286.50932 0.982394675585 0.02138 HATSouth r'
2455286.5129 0.959670179769 0.0222 HATSouth r'
2455286.51659 0.956167548433 0.02226 HATSouth r'
2455286.51994 0.966482511773 0.02248 HATSouth r'
2455286.5233 0.891131919576 0.02571 HATSouth r'
2455286.52666 0.960837622641 0.02438 HATSouth r'
2455286.53 0.99453025613 0.02353 HATSouth r'
2455286.53366 0.993303578329 0.02271 HATSouth r'
2455286.53702 0.988621383844 0.02379 HATSouth r'
2455286.54037 0.992316013867 0.0222 HATSouth r'
2455286.55057 1.02221441272 0.02415 HATSouth r'
2455286.55392 1.02660174942 0.02685 HATSouth r'
2455286.55725 0.942666340202 0.02517 HATSouth r'
2455286.56058 0.993623833187 0.02662 HATSouth r'
2455286.56392 1.02416516485 0.02743 HATSouth r'
2455286.56759 1.0073444546 0.02411 HATSouth r'
2455286.57091 0.988239025147 0.03175 HATSouth r'
2455286.57425 0.947977435403 0.0262 HATSouth r'
2455286.57759 1.10187923797 0.02665 HATSouth r'
2455286.58091 0.999157608867 0.03042 HATSouth r'
2455286.58455 0.959122325089 0.03022 HATSouth r'
2455286.58787 1.01644059091 0.03392 HATSouth r'
2455286.59117 0.988858156218 0.03009 HATSouth r'
2455286.59449 0.972214289503 0.02833 HATSouth r'
2455286.59779 1.01251624536 0.02952 HATSouth r'
2455286.60143 0.992398273391 0.03427 HATSouth r'
2455286.60472 1.00307637086 0.03429 HATSouth r'
2455286.60803 1.02839983905 0.03555 HATSouth r'
2455286.61132 0.97436572837 0.03397 HATSouth r'
2455287.23848 1.03177737416 0.02617 HATSouth r'
2455287.24189 0.985503111947 0.02208 HATSouth r'
2455287.24525 0.967079105235 0.02001 HATSouth r'
2455287.2486 0.975856591623 0.02036 HATSouth r'
2455287.25194 0.985140106056 0.0205 HATSouth r'
2455287.25561 0.943543658261 0.01887 HATSouth r'
2455287.25894 1.0171617024 0.0209 HATSouth r'
2455287.26228 0.974931269553 0.02279 HATSouth r'
2455287.26563 0.975784690502 0.0227 HATSouth r'
2455287.26895 1.01144436691 0.02237 HATSouth r'
2455287.27261 0.913595601502 0.02556 HATSouth r'
2455287.27591 0.957709951129 0.02654 HATSouth r'
2455287.27923 1.01648740081 0.02613 HATSouth r'
2455287.28257 0.98636578712 0.02094 HATSouth r'
2455287.28588 0.954926619749 0.02496 HATSouth r'
2455287.28951 0.956881151501 0.02653 HATSouth r'
2455287.29283 0.943561039138 0.02849 HATSouth r'
2455287.29614 0.987565705312 0.02385 HATSouth r'
2455287.29946 0.987465656401 0.02385 HATSouth r'
2455287.30279 1.0131505861 0.02581 HATSouth r'
2455287.30644 1.03319429629 0.02793 HATSouth r'
2455287.30971 0.989505015831 0.028 HATSouth r'
2455287.31301 0.94757588551 0.03187 HATSouth r'
2455287.3163 0.926159956745 0.03608 HATSouth r'
2455287.31954 0.949392944729 0.02884 HATSouth r'
2455287.32316 1.00682502139 0.02788 HATSouth r'
2455287.32643 0.966990038059 0.03297 HATSouth r'
2455287.32973 0.970523375429 0.02751 HATSouth r'
2455287.33302 1.00479623712 0.02935 HATSouth r'
2455287.33631 0.979458410891 0.03238 HATSouth r'
2455287.33993 0.947829016711 0.03181 HATSouth r'
2455287.34327 0.971918838396 0.03391 HATSouth r'
2455287.34658 0.999949344411 0.03301 HATSouth r'
2455287.34988 0.934376699659 0.03386 HATSouth r'
2455287.35316 0.999691501193 0.03358 HATSouth r'
2455287.35677 1.04592850713 0.03204 HATSouth r'
2455287.36004 1.01357992428 0.03466 HATSouth r'
2455287.36331 0.98658384557 0.0369 HATSouth r'
2455287.3666 1.01269344763 0.03658 HATSouth r'
2455287.57777 0.97114035215 0.02475 HATSouth r'
2455287.58108 1.02316576435 0.02474 HATSouth r'
2455287.58441 1.01753650766 0.02675 HATSouth r'
2455287.58772 0.97532644537 0.02793 HATSouth r'
2455287.59137 1.03510879818 0.02379 HATSouth r'
2455287.59469 1.02663011586 0.02609 HATSouth r'
2455287.59797 1.01406548218 0.02604 HATSouth r'
2455287.60121 1.09777667784 0.02921 HATSouth r'
2455287.60446 0.944230446392 0.02965 HATSouth r'
2455287.608 1.10985437921 0.02558 HATSouth r'
2455287.61131 1.02013582657 0.02739 HATSouth r'
2455288.48 1.00349219739 0.02171 HATSouth r'
2455288.48344 1.04161206095 0.01858 HATSouth r'
2455288.48682 1.01037362318 0.01629 HATSouth r'
2455288.49021 1.0109228196 0.01424 HATSouth r'
2455288.49362 1.05115315944 0.01421 HATSouth r'
2455288.49734 1.03911113811 0.01412 HATSouth r'
2455288.50074 1.02463691896 0.01455 HATSouth r'
2455288.50414 1.0140094444 0.01394 HATSouth r'
2455288.50751 0.996740258868 0.01489 HATSouth r'
2455288.51091 1.02575112038 0.0156 HATSouth r'
2455288.51463 0.987547513847 0.01611 HATSouth r'
2455288.51802 1.02739630627 0.01663 HATSouth r'
2455288.5214 0.97020163015 0.01851 HATSouth r'
2455288.52478 1.01891510376 0.0177 HATSouth r'
2455288.52815 1.01017821849 0.017 HATSouth r'
2455288.53184 1.01862422409 0.01713 HATSouth r'
2455288.53522 1.0507272607 0.01842 HATSouth r'
2455288.53862 1.01484098929 0.01914 HATSouth r'
2455288.54199 0.996134542064 0.01755 HATSouth r'
2455288.54541 0.996281348692 0.01705 HATSouth r'
2455288.54913 1.02664902726 0.02063 HATSouth r'
2455288.55252 0.996859610135 0.01935 HATSouth r'
2455288.55588 0.990042868957 0.01973 HATSouth r'
2455288.55926 1.03304205037 0.02227 HATSouth r'
2455288.56263 1.01693688552 0.02219 HATSouth r'
2455288.56635 0.970335677718 0.02227 HATSouth r'
2455288.56974 0.993541472078 0.01949 HATSouth r'
2455288.57309 1.03353693165 0.02136 HATSouth r'
2455288.57644 0.999093192872 0.02311 HATSouth r'
2455288.57981 1.0332038124 0.02471 HATSouth r'
2455288.58349 0.979801274411 0.02579 HATSouth r'
2455288.58684 1.00129489047 0.02209 HATSouth r'
2455288.59018 1.01289866795 0.02461 HATSouth r'
2455288.59355 1.01235772225 0.02469 HATSouth r'
2455288.59688 1.02764236514 0.02558 HATSouth r'
2455288.60052 1.01671211832 0.02322 HATSouth r'
2455288.60384 1.00302094034 0.02733 HATSouth r'
2455288.60717 1.03563328475 0.024 HATSouth r'
2455288.61049 1.07926973824 0.02809 HATSouth r'
2455289.48254 1.00120267205 0.01887 HATSouth r'
2455289.48594 1.0007324902 0.01526 HATSouth r'
2455289.48941 1.04320581687 0.01381 HATSouth r'
2455289.49284 1.01883064627 0.01472 HATSouth r'
2455289.49653 1.04101742744 0.01376 HATSouth r'
2455289.5 1.02776541667 0.01417 HATSouth r'
2455289.50341 1.02954657934 0.01403 HATSouth r'
2455289.5068 0.983354251994 0.01452 HATSouth r'
2455289.51022 0.950451586614 0.01396 HATSouth r'
2455289.51393 0.962236883884 0.01494 HATSouth r'
2455289.51734 0.909079783818 0.01571 HATSouth r'
2455289.52073 0.908175956521 0.01521 HATSouth r'
2455289.52416 0.930983534374 0.01558 HATSouth r'
2455289.52758 0.881328876712 0.01555 HATSouth r'
2455289.53134 0.846139559378 0.01672 HATSouth r'
2455289.5348 0.862553417068 0.0175 HATSouth r'
2455289.53821 0.869044469274 0.01842 HATSouth r'
2455289.54166 0.89240501048 0.01801 HATSouth r'
2455289.54508 0.874496347691 0.02367 HATSouth r'
2455289.54881 0.94964656133 0.02549 HATSouth r'
2455289.55221 0.956308464873 0.02226 HATSouth r'
2455289.5556 1.01813648336 0.02266 HATSouth r'
2455289.55897 1.06857743744 0.02734 HATSouth r'
2455289.56235 0.997456580873 0.03236 HATSouth r'
2455289.566 1.00079701189 0.02301 HATSouth r'
2455289.56935 0.994456979133 0.02111 HATSouth r'
2455289.57273 1.02776541667 0.02128 HATSouth r'
2455289.57616 0.985666508235 0.02141 HATSouth r'
2455289.57952 0.994740957577 0.02178 HATSouth r'
2455289.58323 1.00745579658 0.03216 HATSouth r'
2455289.58658 0.991767791266 0.04439 HATSouth r'
2455289.58988 1.05253852297 0.04143 HATSouth r'
2455289.59317 0.892027000283 0.03881 HATSouth r'
2455289.59646 1.01343056863 0.02776 HATSouth r'
2455289.60013 1.01256287453 0.03722 HATSouth r'
2455289.60678 0.974536253851 0.06443 HATSouth r'
2455290.47824 0.955102539935 0.02138 HATSouth r'
2455290.48171 1.02954657934 0.01699 HATSouth r'
2455290.48504 1.047625353 0.01542 HATSouth r'
2455290.48837 0.978043114594 0.01594 HATSouth r'
2455290.49169 1.00541648101 0.01446 HATSouth r'
2455290.49531 0.994658503869 0.01454 HATSouth r'
2455290.49863 1.0117797894 0.01564 HATSouth r'
2455290.50195 1.02857982113 0.01419 HATSouth r'
2455290.50531 0.983979385502 0.01503 HATSouth r'
2455290.50863 0.970237374358 0.01492 HATSouth r'
2455290.51229 1.02333540511 0.01405 HATSouth r'
2455290.51572 1.02273236574 0.01458 HATSouth r'
2455290.51915 0.988630489425 0.01338 HATSouth r'
2455290.52254 1.01640314455 0.01392 HATSouth r'
2455290.52601 0.984423562192 0.01352 HATSouth r'
2455290.52975 1.03399395556 0.01406 HATSouth r'
2455290.53321 0.995446674309 0.01451 HATSouth r'
2455290.53664 1.02203554446 0.01405 HATSouth r'
2455290.54011 0.9942646527 0.01456 HATSouth r'
2455290.54354 1.03308010974 0.01459 HATSouth r'
2455290.54727 1.0008523195 0.01426 HATSouth r'
2455290.55074 0.97740374786 0.01385 HATSouth r'
2455290.55421 0.961731852299 0.01457 HATSouth r'
2455290.55764 1.02993543421 0.01389 HATSouth r'
2455290.56114 1.00315028298 0.014 HATSouth r'
2455290.56494 0.995996930498 0.01442 HATSouth r'
2455290.56841 1.00625024705 0.01561 HATSouth r'
2455290.57694 0.997539266531 0.01712 HATSouth r'
2455290.58057 0.989286311732 0.01861 HATSouth r'
2455290.58432 0.998899969803 0.01622 HATSouth r'
2455290.58773 1.01454192838 0.01681 HATSouth r'
2455290.59114 0.975056989942 0.01806 HATSouth r'
2455290.59459 1.03407967004 0.01722 HATSouth r'
2455290.59799 1.0226099168 0.01897 HATSouth r'
2455290.60172 1.01651548778 0.01921 HATSouth r'
2455290.60512 1.00864421034 0.02126 HATSouth r'
2455291.26051 1.01707739024 0.0278 HATSouth r'
2455291.26716 0.988530332643 0.0187 HATSouth r'
2455291.27052 0.976315085838 0.01795 HATSouth r'
2455291.27386 0.993221243766 0.0163 HATSouth r'
2455291.27758 0.99299257245 0.01546 HATSouth r'
2455291.28096 0.982693311215 0.01562 HATSouth r'
2455291.28431 1.00472220373 0.01534 HATSouth r'
2455291.28766 1.00252220351 0.01555 HATSouth r'
2455291.291 0.976917748783 0.01605 HATSouth r'
2455291.2947 0.99982041449 0.01621 HATSouth r'
2455291.2981 1.01535520623 0.01625 HATSouth r'
2455291.30148 0.996877973137 0.03507 HATSouth r'
2455291.30476 0.999682293736 0.01793 HATSouth r'
2455291.30812 0.954865055339 0.01648 HATSouth r'
2455291.3118 1.00853273703 0.01446 HATSouth r'
2455291.31515 0.981092599975 0.01637 HATSouth r'
2455291.3185 1.00653759319 0.01618 HATSouth r'
2455291.32184 0.96651811896 0.01673 HATSouth r'
2455291.33204 0.986565672192 0.0201 HATSouth r'
2455291.33542 1.03440354442 0.01512 HATSouth r'
2455291.33879 0.985875331806 0.01619 HATSouth r'
2455291.34216 0.96854097798 0.01759 HATSouth r'
2455291.34586 1.00531462366 0.01685 HATSouth r'
2455291.34921 0.996308877344 0.02448 HATSouth r'
2455291.35255 0.989732884014 0.03967 HATSouth r'
2455291.47738 0.990252619704 0.02366 HATSouth r'
2455291.48082 0.993578076172 0.01717 HATSouth r'
2455291.4842 0.996244645007 0.01684 HATSouth r'
2455291.48762 1.015635798 0.01595 HATSouth r'
2455291.49102 0.976369040495 0.01451 HATSouth r'
2455291.49477 1.05082404071 0.01445 HATSouth r'
2455291.49821 0.974536253851 0.01429 HATSouth r'
2455291.50164 0.995410001373 0.01483 HATSouth r'
2455291.5051 0.986402126847 0.01553 HATSouth r'
2455291.50852 1.00388045768 0.01472 HATSouth r'
2455291.51226 1.02577946333 0.01446 HATSouth r'
2455291.51567 1.01466341124 0.01406 HATSouth r'
2455291.51909 1.00581474967 0.01543 HATSouth r'
2455291.52251 1.02189435478 0.01475 HATSouth r'
2455291.52598 1.010448073 0.01488 HATSouth r'
2455291.52972 1.01049460693 0.01515 HATSouth r'
2455291.53319 1.00654686379 0.01545 HATSouth r'
2455291.53664 0.985612039796 0.01429 HATSouth r'
2455291.5401 1.00909952095 0.01447 HATSouth r'
2455291.54355 0.981011277575 0.01513 HATSouth r'
2455291.54733 0.982711413261 0.01476 HATSouth r'
2455291.55082 0.952861983124 0.01503 HATSouth r'
2455291.55424 0.918353742116 0.01631 HATSouth r'
2455291.55772 0.927423294366 0.01568 HATSouth r'
2455291.56116 0.926919460104 0.01517 HATSouth r'
2455291.56497 0.944204356701 0.01628 HATSouth r'
2455291.56843 0.876714117617 0.01608 HATSouth r'
2455291.57185 0.902730258989 0.01449 HATSouth r'
2455291.57526 0.904236430071 0.01722 HATSouth r'
2455291.5787 0.901035703044 0.01548 HATSouth r'
2455291.58246 0.931472419181 0.01609 HATSouth r'
2455291.58587 0.955762529323 0.0146 HATSouth r'
2455291.5893 0.994163925128 0.01674 HATSouth r'
2455291.59271 0.982340387949 0.01629 HATSouth r'
2455291.59616 0.993312727036 0.01602 HATSouth r'
2455291.5999 1.02727329893 0.01494 HATSouth r'
2455292.23496 0.979413306203 0.02597 HATSouth r'
2455292.23843 1.0821662867 0.01926 HATSouth r'
2455292.2418 1.00303017855 0.01686 HATSouth r'
2455292.24518 1.04512924399 0.01768 HATSouth r'
2455292.24853 1.00833768837 0.02585 HATSouth r'
2455292.2522 1.03890060696 0.01752 HATSouth r'
2455292.25559 1.0020883196 0.01565 HATSouth r'
2455292.25895 1.03597672895 0.01691 HATSouth r'
2455292.26232 1.05570359387 0.03065 HATSouth r'
2455292.2656 1.01689005492 0.01642 HATSouth r'
2455292.26927 1.02903465304 0.01762 HATSouth r'
2455292.27261 1.04101742744 0.03116 HATSouth r'
2455292.27592 1.01803333736 0.07695 HATSouth r'
2455292.27918 1.01579483442 0.05559 HATSouth r'
2455292.2825 1.03303253574 0.018 HATSouth r'
2455292.28616 1.06669927521 0.01599 HATSouth r'
2455292.28951 1.02434440582 0.01568 HATSouth r'
2455292.29286 1.02596843629 0.01595 HATSouth r'
2455292.29621 1.0350420644 0.01578 HATSouth r'
2455292.29957 1.0323572213 0.01588 HATSouth r'
2455292.30325 1.01742405158 0.01785 HATSouth r'
2455292.30661 1.04857138052 0.01598 HATSouth r'
2455292.30992 0.975048009376 0.01667 HATSouth r'
2455292.31325 0.960775677147 0.01677 HATSouth r'
2455292.31662 0.99328528117 0.01707 HATSouth r'
2455292.32036 0.97690875108 0.01637 HATSouth r'
2455292.32375 1.00186683429 0.01571 HATSouth r'
2455292.32714 1.01069007281 0.01581 HATSouth r'
2455292.33049 1.00999215392 0.01598 HATSouth r'
2455292.33383 1.04652594586 0.01683 HATSouth r'
2455292.33753 0.969656694124 0.01729 HATSouth r'
2455292.3409 1.02270410699 0.01638 HATSouth r'
2455292.34425 0.999581017311 0.0181 HATSouth r'
2455292.34762 1.0049535762 0.0165 HATSouth r'
2455292.35098 0.998099872246 0.01768 HATSouth r'
2455293.23433 1.03337511746 0.02569 HATSouth r'
2455293.23776 0.992663378244 0.01799 HATSouth r'
2455293.24115 0.962759915206 0.01705 HATSouth r'
2455293.2445 1.00799412298 0.01607 HATSouth r'
2455293.24788 0.997778174716 0.01579 HATSouth r'
2455293.25158 0.990124940045 0.01618 HATSouth r'
2455293.25495 1.03078953318 0.01479 HATSouth r'
2455293.25829 1.0036216008 0.01582 HATSouth r'
2455293.26166 1.00472220373 0.01528 HATSouth r'
2455293.26507 0.961413021562 0.01591 HATSouth r'
2455293.26875 1.02822935875 0.01458 HATSouth r'
2455293.27213 1.0070105025 0.01424 HATSouth r'
2455293.27554 1.01512143896 0.01528 HATSouth r'
2455293.2789 0.975721781366 0.01614 HATSouth r'
2455293.28231 1.00722384801 0.0146 HATSouth r'
2455293.28602 1.0008523195 0.01548 HATSouth r'
2455293.28941 0.962086232682 0.01531 HATSouth r'
2455293.29277 0.983979385502 0.0161 HATSouth r'
2455293.29617 1.04227422985 0.01635 HATSouth r'
2455293.29949 0.989240754463 0.01756 HATSouth r'
2455293.30322 0.991904818515 0.01622 HATSouth r'
2455293.30656 1.01254422261 0.01711 HATSouth r'
2455293.30981 1.07550887872 0.01506 HATSouth r'
2455293.31307 1.02492951563 0.01718 HATSouth r'
2455293.31633 1.03557605512 0.01569 HATSouth r'
2455293.31991 1.02738684364 0.01608 HATSouth r'
2455293.32318 1.01936566199 0.01602 HATSouth r'
2455293.32645 1.01407482211 0.01581 HATSouth r'
2455293.32968 0.983327081288 0.01709 HATSouth r'
2455293.33294 0.970031863147 0.01477 HATSouth r'
2455293.33646 1.02545828916 0.01595 HATSouth r'
2455293.33972 0.985212696536 0.01665 HATSouth r'
2455293.34299 1.00705687811 0.01584 HATSouth r'
2455293.34627 0.954267207588 0.01574 HATSouth r'
2455293.34957 0.987138294464 0.01608 HATSouth r'
2455293.51829 1.01568257083 0.01471 HATSouth r'
2455293.52183 0.992443976072 0.01427 HATSouth r'
2455293.52528 1.02094418532 0.01527 HATSouth r'
2455293.52873 1.02392936926 0.01434 HATSouth r'
2455293.53218 0.99788845933 0.01532 HATSouth r'
2455293.53594 1.03847967262 0.01543 HATSouth r'
2455293.53938 0.988184414549 0.02097 HATSouth r'
2455293.55118 1.02594953743 0.01418 HATSouth r'
2455293.55475 0.991384215666 0.01611 HATSouth r'
2455293.55842 1.0075300314 0.01654 HATSouth r'
2455293.56187 0.988612278347 0.01544 HATSouth r'
2455293.56545 0.992206345109 0.01533 HATSouth r'
2455293.56952 1.05595643227 0.01575 HATSouth r'
2455293.57301 1.04833962135 0.01629 HATSouth r'
2455293.5765 1.04158328054 0.01606 HATSouth r'
2455293.57997 1.01403746291 0.01637 HATSouth r'
2455293.5835 0.988903695868 0.01704 HATSouth r'
2455293.58737 0.957886384071 0.01664 HATSouth r'
2455293.59093 0.905670037268 0.01724 HATSouth r'
2455293.59451 0.909548789076 0.01879 HATSouth r'
2455294.2336 0.981951414338 0.02541 HATSouth r'
2455294.23706 0.992462257734 0.01891 HATSouth r'
2455294.24044 1.0183428067 0.01751 HATSouth r'
2455294.24383 1.01862422409 0.01539 HATSouth r'
2455294.24718 1.00790128756 0.01523 HATSouth r'
2455294.25081 1.00420412267 0.01594 HATSouth r'
2455294.25422 1.01935627333 0.01554 HATSouth r'
2455294.25759 1.05122093198 0.01494 HATSouth r'
2455294.26095 0.986438467914 0.01393 HATSouth r'
2455294.26432 1.006630303 0.01492 HATSouth r'
2455294.26803 0.985557574367 0.01472 HATSouth r'
2455294.27139 0.98945944849 0.01533 HATSouth r'
2455294.27479 1.00266995153 0.01572 HATSouth r'
2455294.27819 1.00429661755 0.01571 HATSouth r'
2455294.28159 1.01416822616 0.01395 HATSouth r'
2455294.2853 1.02381620666 0.01443 HATSouth r'
2455294.28869 1.02339195827 0.01651 HATSouth r'
2455294.29206 0.999682293736 0.01486 HATSouth r'
2455294.29545 1.02600623506 0.01603 HATSouth r'
2455294.29882 1.02486343811 0.01429 HATSouth r'
2455294.30257 1.01288933885 0.01553 HATSouth r'
2455294.30593 1.00693630595 0.01563 HATSouth r'
2455294.3093 0.979250946523 0.01598 HATSouth r'
2455294.31268 0.986947383453 0.0168 HATSouth r'
2455294.31607 1.02255340685 0.01571 HATSouth r'
2455294.31976 0.999912505594 0.01642 HATSouth r'
2455294.32314 1.01906526771 0.01454 HATSouth r'
2455294.32653 0.990143178988 0.01495 HATSouth r'
2455294.3299 1.03032443594 0.01445 HATSouth r'
2455294.33328 0.978196264454 0.01677 HATSouth r'
2455294.337 1.00861634086 0.01663 HATSouth r'
2455294.34039 0.987984201508 0.01615 HATSouth r'
2455294.34382 1.00967592281 0.01687 HATSouth r'
2455294.34726 1.02661120481 0.01655 HATSouth r'
2455294.51157 1.04973094512 0.01409 HATSouth r'
2455294.51513 1.02351450086 0.01552 HATSouth r'
2455294.51858 1.03424159455 0.01546 HATSouth r'
2455294.52202 1.01213396716 0.01541 HATSouth r'
2455294.52546 0.993422518083 0.01612 HATSouth r'
2455294.5292 0.994411183751 0.0156 HATSouth r'
2455294.53264 0.992096688471 0.01567 HATSouth r'
2455294.53606 0.987456561548 0.01525 HATSouth r'
2455294.53947 1.00103670029 0.01417 HATSouth r'
2455294.54285 1.01424295559 0.01563 HATSouth r'
2455294.5465 0.993550622975 0.01516 HATSouth r'
2455294.54992 1.01929055512 0.01558 HATSouth r'
2455294.55334 1.0390441463 0.01576 HATSouth r'
2455294.55675 0.985730058552 0.01529 HATSouth r'
2455294.56023 1.00087075605 0.01623 HATSouth r'
2455294.56394 0.979061560914 0.01692 HATSouth r'
2455294.56736 0.983689419113 0.01627 HATSouth r'
2455294.57079 0.992279456267 0.01655 HATSouth r'
2455294.57423 0.980433179317 0.01565 HATSouth r'
2455294.57768 1.0064078138 0.0164 HATSouth r'
2455294.5816 1.00559244073 0.01678 HATSouth r'
2455294.58514 1.02043653642 0.01597 HATSouth r'
2455294.59367 0.976422998133 0.0191 HATSouth r'
2455295.25779 1.00455564853 0.03175 HATSouth r'
2455295.26449 1.06150489206 0.06269 HATSouth r'
2455295.26782 1.07819670431 0.018 HATSouth r'
2455295.27114 1.02774648471 0.03344 HATSouth r'
2455295.27475 1.04784730319 0.02364 HATSouth r'
2455295.27808 0.951721762064 0.01889 HATSouth r'
2455295.28142 0.983109742659 0.01843 HATSouth r'
2455295.28474 0.97332527244 0.01791 HATSouth r'
2455295.28808 1.0038897038 0.0164 HATSouth r'
2455295.29176 0.996207942674 0.01598 HATSouth r'
2455295.2951 0.970228438182 0.0161 HATSouth r'
2455295.29843 1.01419624905 0.0158 HATSouth r'
2455295.30182 1.01619721419 0.01788 HATSouth r'
2455295.30516 1.00458340581 0.01661 HATSouth r'
2455295.3088 0.986738332806 0.01567 HATSouth r'
2455295.31216 1.03442259901 0.01729 HATSouth r'
2455295.31551 0.990973406432 0.01653 HATSouth r'
2455295.51883 1.01356125362 0.01429 HATSouth r'
2455295.52258 0.999258842393 0.01508 HATSouth r'
2455295.52602 1.01656230113 0.0149 HATSouth r'
2455295.52945 0.966909884615 0.01547 HATSouth r'
2455295.53291 1.00366782035 0.01411 HATSouth r'
2455295.53676 0.97596445324 0.01445 HATSouth r'
2455295.54035 1.05141459186 0.0154 HATSouth r'
2455295.54388 0.993880111415 0.0156 HATSouth r'
2455295.54764 0.992188068161 0.01637 HATSouth r'
2455295.55116 1.00097216315 0.01601 HATSouth r'
2455295.55489 1.02889249647 0.015 HATSouth r'
2455295.55844 1.00717746471 0.01555 HATSouth r'
2455295.56222 0.980306765741 0.01575 HATSouth r'
2455295.56569 0.994869232486 0.01556 HATSouth r'
2455295.56924 0.990115820699 0.01643 HATSouth r'
2455295.57318 1.02817253827 0.01638 HATSouth r'
2455295.57675 1.02950865014 0.01555 HATSouth r'
2455295.58034 1.01961918854 0.01599 HATSouth r'
2455295.58396 0.989769347793 0.01659 HATSouth r'
2455295.58754 0.994924212511 0.01789 HATSouth r'
2455295.59132 1.01663720697 0.01672 HATSouth r'
2455296.23228 1.03188191268 0.0251 HATSouth r'
2455296.23569 0.980767350816 0.02125 HATSouth r'
2455296.23906 0.981020313064 0.01677 HATSouth r'
2455296.24247 0.98904943684 0.01678 HATSouth r'
2455296.24587 0.97924192733 0.01728 HATSouth r'
2455296.24958 0.99482341812 0.01559 HATSouth r'
2455296.25295 0.98378002443 0.01838 HATSouth r'
2455296.25629 1.03586223489 0.01605 HATSouth r'
2455296.26291 1.02212026763 0.02231 HATSouth r'
2455296.26657 0.979927622802 0.02336 HATSouth r'
2455296.30785 1.03578591256 0.01612 HATSouth r'
2455296.31142 0.999958554327 0.02762 HATSouth r'
2455296.3216 0.967961313027 0.02515 HATSouth r'
2455296.32498 1.00798483905 0.01686 HATSouth r'
2455296.32837 1.03667350714 0.01637 HATSouth r'
2455296.33172 0.983435768619 0.01733 HATSouth r'
2455296.33508 0.976369040495 0.01754 HATSouth r'
2455296.33874 1.00570358906 0.01807 HATSouth r'
2455296.34213 1.0123390741 0.01725 HATSouth r'
2455296.48068 0.985893492468 0.01565 HATSouth r'
2455296.48422 1.01601004099 0.01524 HATSouth r'
2455296.48787 0.99334017366 0.01439 HATSouth r'
2455296.49149 1.0139720876 0.01483 HATSouth r'
2455296.49508 1.01332789938 0.01427 HATSouth r'
2455296.49897 1.01061560516 0.01466 HATSouth r'
2455296.50255 0.998256162754 0.01491 HATSouth r'
2455296.50605 0.990873012291 0.01505 HATSouth r'
2455296.50963 0.992288595541 0.0135 HATSouth r'
2455296.51316 1.00666738931 0.01503 HATSouth r'
2455296.51702 0.98249421071 0.01418 HATSouth r'
2455296.52061 1.02003247803 0.01454 HATSouth r'
2455296.52417 0.954838671807 0.01466 HATSouth r'
2455296.52773 1.00512945492 0.01432 HATSouth r'
2455296.53131 1.02633703371 0.01388 HATSouth r'
2455296.53521 1.00597224824 0.01515 HATSouth r'
2455296.53872 1.01290799714 0.01404 HATSouth r'
2455296.54227 1.0131505861 0.01436 HATSouth r'
2455296.54585 1.00885790198 0.01426 HATSouth r'
2455296.54935 0.989960804672 0.01431 HATSouth r'
2455296.55325 1.07014345578 0.01459 HATSouth r'
2455296.55675 1.03812583712 0.01442 HATSouth r'
2455296.56022 1.02983109288 0.01619 HATSouth r'
2455296.56364 1.00977822204 0.01553 HATSouth r'
2455296.56719 1.02288309226 0.01482 HATSouth r'
2455296.57107 1.05783516519 0.01426 HATSouth r'
2455296.57453 1.02117929347 0.01525 HATSouth r'
2455296.5833 1.01929994317 0.01625 HATSouth r'
2455296.58699 0.998973574184 0.01594 HATSouth r'
2455297.23611 1.00964802482 0.01858 HATSouth r'
2455297.23971 1.00770636102 0.01625 HATSouth r'
2455297.24311 0.968246643174 0.01618 HATSouth r'
2455297.24647 0.999139203873 0.01553 HATSouth r'
2455297.25016 1.03739941797 0.01545 HATSouth r'
2455297.25351 0.967720631119 0.01576 HATSouth r'
2455297.25691 0.964126455485 0.01635 HATSouth r'
2455297.26025 0.985385120363 0.01494 HATSouth r'
2455297.26363 1.01362660243 0.01475 HATSouth r'
2455297.26733 1.01365461036 0.01411 HATSouth r'
2455297.27068 1.01494381184 0.01394 HATSouth r'
2455297.27407 1.03094144714 0.01532 HATSouth r'
2455297.27743 0.98644755339 0.01463 HATSouth r'
2455297.28078 1.00174688353 0.01534 HATSouth r'
2455297.28444 1.01451389593 0.01477 HATSouth r'
2455297.28784 1.02402368098 0.0145 HATSouth r'
2455297.29121 0.979891521599 0.01534 HATSouth r'
2455297.29456 0.950294027987 0.01489 HATSouth r'
2455297.29793 0.996547490853 0.01558 HATSouth r'
2455297.30166 0.98139083979 0.01548 HATSouth r'
2455297.30502 0.995575040222 0.01564 HATSouth r'
2455297.30842 0.998228580298 0.01588 HATSouth r'
2455297.31177 1.04728769291 0.01418 HATSouth r'
2455297.31516 0.999617843915 0.01618 HATSouth r'
2455297.31885 1.01725539077 0.01436 HATSouth r'
2455297.32225 0.978646844223 0.01523 HATSouth r'
2455297.32561 0.989286311732 0.0176 HATSouth r'
2455297.32899 0.985031230364 0.01561 HATSouth r'
2455297.33244 1.02694219851 0.01586 HATSouth r'
2455297.33614 1.04217823726 0.01483 HATSouth r'
2455297.33951 1.01208735774 0.01596 HATSouth r'
2455297.49047 0.995089170816 0.01518 HATSouth r'
2455297.494 1.03030545684 0.01411 HATSouth r'
2455297.49748 0.991521189918 0.01421 HATSouth r'
2455297.50094 1.01306660642 0.01398 HATSouth r'
2455297.50469 1.00234678101 0.01429 HATSouth r'
2455297.50814 1.01096006406 0.01333 HATSouth r'
2455297.51159 1.02031436236 0.01339 HATSouth r'
2455297.52208 1.0083562628 0.01349 HATSouth r'
2455297.52555 0.984967725101 0.01428 HATSouth r'
2455297.52902 0.974231124069 0.01353 HATSouth r'
2455297.53248 0.98876708321 0.01426 HATSouth r'
2455297.53596 1.02746254709 0.01382 HATSouth r'
2455297.53979 1.07953816353 0.01324 HATSouth r'
2455297.54328 1.02228031944 0.01375 HATSouth r'
2455297.54676 1.0395993517 0.01371 HATSouth r'
2455297.55023 0.987602089248 0.01494 HATSouth r'
2455297.55367 1.06155377729 0.01462 HATSouth r'
2455297.55748 0.995354994504 0.01426 HATSouth r'
2455297.56092 0.985022157933 0.01398 HATSouth r'
2455297.56437 0.999534985964 0.01564 HATSouth r'
2455297.56784 1.00541648101 0.01528 HATSouth r'
2455297.57127 1.02138623343 0.0159 HATSouth r'
2455297.57507 1.00155314724 0.0159 HATSouth r'
2455297.5785 1.05235434856 0.0144 HATSouth r'
2455297.58198 1.04602484514 0.01532 HATSouth r'
2455298.23545 1.03075155819 0.01735 HATSouth r'
2455298.23906 1.01104386911 0.01606 HATSouth r'
2455298.24245 0.97406065198 0.01673 HATSouth r'
2455298.24584 0.96873725089 0.01694 HATSouth r'
2455298.24957 0.994411183751 0.01592 HATSouth r'
2455298.25297 0.961324476228 0.01518 HATSouth r'
2455298.25636 1.01868989934 0.0161 HATSouth r'
2455298.25975 1.04685371843 0.01574 HATSouth r'
2455298.26315 0.99315721049 0.01505 HATSouth r'
2455298.2669 1.04358060712 0.01543 HATSouth r'
2455298.27019 1.02705570663 0.01819 HATSouth r'
2455298.27345 1.02889249647 0.01571 HATSouth r'
2455298.27672 1.0147568695 0.01607 HATSouth r'
2455298.27999 1.03072307787 0.01503 HATSouth r'
2455298.28359 1.01937505074 0.01664 HATSouth r'
2455298.28702 0.980857686987 0.01535 HATSouth r'
2455298.29039 1.03397490886 0.0146 HATSouth r'
2455298.29376 0.995483348595 0.01608 HATSouth r'
2455298.29716 0.998256162754 0.01631 HATSouth r'
2455298.30083 1.03634892202 0.01613 HATSouth r'
2455298.30418 0.985648351754 0.01676 HATSouth r'
2455298.30759 0.975506123689 0.01702 HATSouth r'
2455298.31099 0.982620906363 0.01681 HATSouth r'
2455298.31435 1.02126394566 0.01718 HATSouth r'
2455298.31804 0.994860069444 0.017 HATSouth r'
2455298.3214 0.988949237615 0.0175 HATSouth r'
2455298.32482 0.985031230364 0.01704 HATSouth r'
2455298.32818 0.989031218044 0.01723 HATSouth r'
2455298.33159 1.04295603148 0.0168 HATSouth r'
2455298.33531 1.00634293039 0.01594 HATSouth r'
2455298.46987 0.973809484324 0.03032 HATSouth r'
2455298.47327 0.981164892213 0.02292 HATSouth r'
2455298.47666 1.02008884866 0.0171 HATSouth r'
2455298.48009 1.017189808 0.01454 HATSouth r'
2455298.4835 1.01429900627 0.01672 HATSouth r'
2455298.50421 1.02175318461 0.01414 HATSouth r'
2455298.51107 0.981011277575 0.01651 HATSouth r'
2455298.51444 1.02069032931 0.0159 HATSouth r'
2455298.51776 0.988821726009 0.01683 HATSouth r'
2455298.52138 0.992699949988 0.01574 HATSouth r'
2455298.52481 0.937462706635 0.01825 HATSouth r'
2455298.52823 1.00834697554 0.01711 HATSouth r'
2455298.53167 1.00413938133 0.01693 HATSouth r'
2455298.53507 0.994860069444 0.01719 HATSouth r'
2455298.53882 0.973208738875 0.01855 HATSouth r'
2455298.54226 0.987074653357 0.01807 HATSouth r'
2455298.54569 1.04605374828 0.01584 HATSouth r'
2455298.54911 1.01484098929 0.01479 HATSouth r'
2455298.55791 1.01650612537 0.01814 HATSouth r'
2455299.28604 1.0338130261 0.01637 HATSouth r'
2455299.28969 1.00315952238 0.01671 HATSouth r'
2455299.29306 1.00582401361 0.01595 HATSouth r'
2455299.29646 1.00474071157 0.01746 HATSouth r'
2455299.30021 0.973280450187 0.01738 HATSouth r'
2455299.30361 0.998550423045 0.01727 HATSouth r'
2455299.30695 0.994786768146 0.01603 HATSouth r'
2455299.31028 0.99380688232 0.0193 HATSouth r'
2455299.31358 0.998817171356 0.01918 HATSouth r'
2455300.25918 0.934075540743 0.02823 HATSouth r'
2455300.26247 1.01700245197 0.02409 HATSouth r'
2455300.26579 0.960209503488 0.01594 HATSouth r'
2455300.26913 0.988111605113 0.01548 HATSouth r'
2455300.27253 0.9643040705 0.0177 HATSouth r'
2455300.27621 1.008876486 0.01675 HATSouth r'
2455300.27962 0.986075117488 0.01613 HATSouth r'
2455300.28303 1.00350143994 0.01557 HATSouth r'
2455300.28634 1.0140094444 0.01609 HATSouth r'
2455300.28975 1.01614105861 0.01621 HATSouth r'
2455300.29342 0.991621649731 0.01643 HATSouth r'
2455300.2967 1.0321100335 0.01923 HATSouth r'
2455300.3 0.992498822069 0.01781 HATSouth r'
2455300.30327 0.963993265694 0.01795 HATSouth r'
2455300.30655 0.980686055375 0.01655 HATSouth r'
2455300.31014 1.03555697928 0.01625 HATSouth r'
2455300.31352 1.00506465391 0.01749 HATSouth r'
2455300.31693 0.969022809763 0.01849 HATSouth r'
2455300.32028 0.986711068595 0.01703 HATSouth r'
2455300.32365 1.04282155643 0.01929 HATSouth r'
2455300.32733 1.07038989379 0.02008 HATSouth r'
2455300.3307 0.972250107861 0.02185 HATSouth r'
2455300.50783 1.00182992484 0.01498 HATSouth r'
2455300.5115 0.991475529732 0.01563 HATSouth r'
2455300.51502 1.02660174942 0.01412 HATSouth r'
2455300.51852 0.987693054951 0.01481 HATSouth r'
2455300.52233 0.993148063216 0.0153 HATSouth r'
2455300.52583 1.00170075244 0.01517 HATSouth r'
2455300.52935 0.991859140662 0.01442 HATSouth r'
2455300.53277 0.959025157738 0.01492 HATSouth r'
2455300.5363 1.01536455804 0.01478 HATSouth r'
2455300.54002 0.970148016308 0.01612 HATSouth r'
2455300.54344 0.983227461786 0.01518 HATSouth r'
2455300.54698 1.01498120444 0.01555 HATSouth r'
2455300.55039 1.0008523195 0.01533 HATSouth r'
2455300.55928 0.99621711813 0.01703 HATSouth r'
2455300.56286 1.01057837339 0.01636 HATSouth r'
2455300.56614 1.01417756704 0.01713 HATSouth r'
2455300.56943 1.00615757224 0.01714 HATSouth r'
2455300.57275 1.03883362873 0.01621 HATSouth r'
2455300.57632 1.0184084638 0.01721 HATSouth r'
2455301.23337 1.10624163566 0.05774 HATSouth r'
2455301.23689 1.05116284096 0.02919 HATSouth r'
2455301.24022 0.965779538552 0.04956 HATSouth r'
2455301.24349 0.915153615879 0.05164 HATSouth r'
2455301.24706 0.95892800023 0.04402 HATSouth r'
2455301.25032 1.04452298215 0.03136 HATSouth r'
2455301.25363 0.967480009057 0.02792 HATSouth r'
2455301.25694 1.04917999213 0.02512 HATSouth r'
2455301.26027 0.978331416598 0.03194 HATSouth r'
2455301.2639 1.07258075431 0.03265 HATSouth r'
2455301.26722 0.998872369558 0.03889 HATSouth r'
2455301.27051 0.960563322914 0.04529 HATSouth r'
2455301.27377 0.943734865514 0.03827 HATSouth r'
2455301.27709 0.958936832324 0.05786 HATSouth r'
2455301.28067 1.02132038435 0.03215 HATSouth r'
2455301.28396 1.0404806309 0.02659 HATSouth r'
2455301.31058 1.07433073394 0.04243 HATSouth r'
2455301.31423 0.942822634158 0.0318 HATSouth r'
2455301.31759 0.964570554376 0.03121 HATSouth r'
2455301.46758 0.974293937095 0.02829 HATSouth r'
2455301.47099 1.03317526432 0.02149 HATSouth r'
2455301.47459 0.996997340894 0.01644 HATSouth r'
2455301.47806 1.0273206077 0.01525 HATSouth r'
2455301.48146 1.01764897616 0.01429 HATSouth r'
2455301.48524 1.00079701189 0.01479 HATSouth r'
2455301.48856 1.0207467363 0.01377 HATSouth r'
2455301.49187 1.00450013627 0.01477 HATSouth r'
2455301.49518 1.0398196015 0.01381 HATSouth r'
2455301.49849 1.00986192912 0.01521 HATSouth r'
2455301.50213 0.991603383554 0.01415 HATSouth r'
2455301.50554 1.01318791263 0.01438 HATSouth r'
2455301.51414 0.997125906771 0.01521 HATSouth r'
2455301.51787 0.996474065226 0.01545 HATSouth r'
2455301.53872 0.974940249043 0.0155 HATSouth r'
2455301.54219 0.97124769248 0.01576 HATSouth r'
2455301.54919 1.00810553676 0.01464 HATSouth r'
2455301.55269 1.02548662402 0.01547 HATSouth r'
2455301.55638 1.0231751881 0.0161 HATSouth r'
2455301.55993 0.978646844223 0.01724 HATSouth r'
2455301.56344 1.04676694511 0.01498 HATSouth r'
2455301.56695 1.03678809086 0.0161 HATSouth r'
2455301.57041 0.983952197523 0.01606 HATSouth r'
2455301.57427 0.995529193353 0.01702 HATSouth r'
2455302.53003 1.0485037788 0.05687 HATSouth r'
2455302.53362 1.05594670659 0.05863 HATSouth r'
2455302.55736 0.962219158989 0.06991 HATSouth r'
2455303.28595 1.0250144787 0.01715 HATSouth r'
2455303.28931 1.00875569598 0.01736 HATSouth r'
2455303.29266 1.01583225838 0.01882 HATSouth r'
2455303.29602 0.991521189918 0.01688 HATSouth r'
2455303.29939 0.981689170267 0.0199 HATSouth r'
2455303.30302 1.01123012742 0.01761 HATSouth r'
2455303.30642 1.00625024705 0.01774 HATSouth r'
2455303.30978 1.00948065306 0.01787 HATSouth r'
2455303.31315 1.01734908777 0.01751 HATSouth r'
2455303.31657 0.955568885181 0.01872 HATSouth r'
2455303.32028 1.00697340354 0.01971 HATSouth r'
2455303.32367 0.992443976072 0.01909 HATSouth r'
2455304.23151 1.01653421286 0.02181 HATSouth r'
2455304.23511 1.00076935923 0.01883 HATSouth r'
2455304.23847 0.983082578708 0.01642 HATSouth r'
2455304.24183 0.971390831376 0.01839 HATSouth r'
2455304.24549 0.97702572769 0.01648 HATSouth r'
2455304.24883 1.03141632255 0.01568 HATSouth r'
2455304.25217 0.955516079952 0.01701 HATSouth r'
2455304.25555 1.02291135596 0.01551 HATSouth r'
2455304.25891 1.04060521971 0.01592 HATSouth r'
2455304.26254 0.968344744836 0.01741 HATSouth r'
2455304.26593 0.95545447754 0.01835 HATSouth r'
2455304.27948 1.03886233316 0.01729 HATSouth r'
2455304.28287 1.00687138846 0.01581 HATSouth r'
2455304.28622 0.981110672535 0.01699 HATSouth r'
2455304.28964 0.996538312354 0.01634 HATSouth r'
2455304.29299 0.997511703883 0.01646 HATSouth r'
2455304.2967 0.982955823528 0.01618 HATSouth r'
2455304.30006 0.984196916385 0.01633 HATSouth r'
2455304.30342 0.976045357277 0.01737 HATSouth r'
2455304.30679 0.971328205513 0.01593 HATSouth r'
2455304.31018 0.952432047172 0.01699 HATSouth r'
2455304.31384 1.02888302006 0.01635 HATSouth r'
2455304.3172 0.951739293588 0.01913 HATSouth r'
2455304.32057 1.0027992489 0.01761 HATSouth r'
2455305.22654 1.04116125925 0.03198 HATSouth r'
2455305.2299 1.02561886367 0.02104 HATSouth r'
2455305.24351 1.04058605123 0.01702 HATSouth r'
2455305.24685 0.998688387414 0.01714 HATSouth r'
2455305.25014 1.01814586078 0.01603 HATSouth r'
2455305.2534 0.999479751145 0.01768 HATSouth r'
2455305.25667 1.01265613931 0.01625 HATSouth r'
2455305.26026 1.02668685111 0.01722 HATSouth r'
2455305.26366 0.984514235129 0.01664 HATSouth r'
2455305.26704 0.994557736397 0.01611 HATSouth r'
2455305.27038 1.02118869892 0.01547 HATSouth r'
2455305.27374 0.967961313027 0.01656 HATSouth r'
2455305.27744 0.984586779491 0.01625 HATSouth r'
2455305.28086 1.00503688333 0.01742 HATSouth r'
2455305.28424 0.947811557216 0.01618 HATSouth r'
2455305.28759 1.00117500818 0.01763 HATSouth r'
2455305.29097 1.01260950585 0.01767 HATSouth r'
2455305.29468 0.992389133107 0.01784 HATSouth r'
2455305.29807 1.01460734042 0.01725 HATSouth r'
2455305.30646 0.973665989029 0.01842 HATSouth r'
2455305.31003 1.01651548778 0.0172 HATSouth r'
2455305.31375 1.01661847999 0.01841 HATSouth r'
2455305.31703 1.04264868541 0.01804 HATSouth r'
2455307.49035 1.01298263371 0.01713 HATSouth r'
2455307.49375 0.994603538527 0.01524 HATSouth r'
2455307.49717 1.02013582657 0.01696 HATSouth r'
2455307.50058 0.9991760142 0.01673 HATSouth r'
2455307.50435 0.998246968517 0.01695 HATSouth r'
2455307.50779 1.00511093992 0.01612 HATSouth r'
2455307.51122 1.02921474622 0.01782 HATSouth r'
2455307.51466 1.00647270141 0.01668 HATSouth r'
2455307.51807 0.992645092878 0.01714 HATSouth r'
2455307.52189 0.972886103352 0.01955 HATSouth r'
2455307.5253 1.01061560516 0.01741 HATSouth r'
2455307.52871 0.975991420507 0.01869 HATSouth r'
2455307.53214 0.933224216718 0.01906 HATSouth r'
2455307.5356 1.00334432821 0.01865 HATSouth r'
2455307.53931 0.968139634514 0.01932 HATSouth r'
2455307.54274 1.03598627069 0.01791 HATSouth r'
2455307.54622 1.03357500926 0.01807 HATSouth r'
2455307.54961 1.01159342984 0.01941 HATSouth r'
2455307.55301 0.993651288408 0.01939 HATSouth r'
2455307.55675 0.985602962016 0.02041 HATSouth r'
2455308.2248 1.0204271379 0.0364 HATSouth r'
2455308.22814 0.979665919212 0.02744 HATSouth r'
2455308.23146 1.00674156604 0.02094 HATSouth r'
2455308.23481 1.02611018886 0.01932 HATSouth r'
2455308.23818 0.994456979133 0.01917 HATSouth r'
2455308.24188 1.03834577474 0.02064 HATSouth r'
2455308.24519 1.00139634054 0.02027 HATSouth r'
2455308.24858 1.04683443485 0.01832 HATSouth r'
2455308.2519 1.00056659639 0.01822 HATSouth r'
2455308.25526 1.0693256884 0.01836 HATSouth r'
2455308.25891 1.01974127936 0.01911 HATSouth r'
2455308.26225 1.03848923742 0.02098 HATSouth r'
2455308.26562 0.988575857195 0.02334 HATSouth r'
2455308.26894 1.04907370117 0.01938 HATSouth r'
2455308.27227 0.987420182974 0.02151 HATSouth r'
2455308.27597 0.994740957577 0.02027 HATSouth r'
2455308.27934 1.02408027219 0.02166 HATSouth r'
2455308.28266 0.983635059929 0.0218 HATSouth r'
2455308.286 1.0292716243 0.02192 HATSouth r'
2455308.28934 0.985248993781 0.02035 HATSouth r'
2455308.29301 0.974949228616 0.02147 HATSouth r'
2455308.30137 1.05723127027 0.02195 HATSouth r'
2455308.30489 0.988084302958 0.02441 HATSouth r'
2455308.53351 0.991493793554 0.0198 HATSouth r'
2455308.53722 1.03661622002 0.01931 HATSouth r'
2455308.54073 0.98072218585 0.0201 HATSouth r'
2455308.54417 1.01512143896 0.02002 HATSouth r'
2455308.54756 1.01992913995 0.02025 HATSouth r'
2455308.55123 0.975191708349 0.02241 HATSouth r'
2455308.55477 0.96405541864 0.02395 HATSouth r'
2455309.23329 0.918759832702 0.02269 HATSouth r'
2455309.23664 0.982204681984 0.02245 HATSouth r'
2455309.27754 1.01114630694 0.02238 HATSouth r'
2455309.47502 1.00831911427 0.01934 HATSouth r'
2455309.47868 0.972465045722 0.01997 HATSouth r'
2455309.48213 1.01034570591 0.01822 HATSouth r'
2455309.48555 1.02932850553 0.01703 HATSouth r'
2455309.48896 0.995061675866 0.0183 HATSouth r'
2455309.49289 0.954258418503 0.01832 HATSouth r'
2455309.49631 0.996226293671 0.01778 HATSouth r'
2455309.49977 0.976539916578 0.02089 HATSouth r'
2455309.50318 0.946877942958 0.0211 HATSouth r'
2455309.50659 0.95818639467 0.0179 HATSouth r'
2455309.51037 1.01423361411 0.01924 HATSouth r'
2455309.51383 1.0233636813 0.0175 HATSouth r'
2455309.51729 0.977691861394 0.01985 HATSouth r'
2455309.5207 1.01189162162 0.01808 HATSouth r'
2455309.52409 0.99033470818 0.02232 HATSouth r'
2455309.52779 1.03048577243 0.02134 HATSouth r'
2455309.53122 1.0020883196 0.02208 HATSouth r'
2455309.53466 1.01645931461 0.02023 HATSouth r'
2455309.53805 0.983028253058 0.01891 HATSouth r'
2455309.54148 0.94383917671 0.02179 HATSouth r'
2455309.54525 1.01996671622 0.02143 HATSouth r'
2455309.54868 1.00214369858 0.02138 HATSouth r'
2455309.55213 0.995556701221 0.02189 HATSouth r'
2455310.22281 1.0029100885 0.03417 HATSouth r'
2455310.22607 0.965023745985 0.02903 HATSouth r'
2455310.22939 0.965663908417 0.02642 HATSouth r'
2455310.2327 0.937367733589 0.02635 HATSouth r'
2455310.23602 0.966464708671 0.02269 HATSouth r'
2455310.23967 0.913275905446 0.02334 HATSouth r'
2455310.24302 1.00962942659 0.02358 HATSouth r'
2455310.2464 0.995226656962 0.02413 HATSouth r'
2455310.24973 1.00617610652 0.02401 HATSouth r'
2455310.25308 0.986883754655 0.02457 HATSouth r'
2455310.25672 0.997493329208 0.02487 HATSouth r'
2455310.26003 0.990745252641 0.02367 HATSouth r'
2455310.26338 0.988038801042 0.02618 HATSouth r'
2455310.26674 0.988239025147 0.02414 HATSouth r'
2455310.27005 1.0691779658 0.02379 HATSouth r'
2455310.27368 0.965921871572 0.02578 HATSouth r'
2455310.27703 0.97295779089 0.02803 HATSouth r'
2455310.28037 0.985040302879 0.02813 HATSouth r'
2455310.28367 0.971811423892 0.02874 HATSouth r'
2455310.287 0.983318024552 0.02651 HATSouth r'
2455310.29063 0.975461201006 0.02845 HATSouth r'
2455310.29396 0.997024889329 0.02984 HATSouth r'
2455310.29726 1.02227090394 0.02904 HATSouth r'
2455310.30056 1.01277739637 0.0291 HATSouth r'
2455310.30388 1.03825014396 0.02474 HATSouth r'
2455310.49597 1.02137682616 0.02058 HATSouth r'
2455310.49964 0.975272548328 0.01994 HATSouth r'
2455310.50311 1.0404806309 0.01852 HATSouth r'
2455310.50661 1.01282403757 0.01852 HATSouth r'
2455310.51001 1.0250144787 0.02042 HATSouth r'
2455310.5137 0.993184652817 0.0207 HATSouth r'
2455310.5171 0.985757295656 0.02032 HATSouth r'
2455310.52046 1.0022729281 0.02175 HATSouth r'
2455310.52394 1.01468210221 0.0213 HATSouth r'
2455310.52742 0.996033625057 0.02063 HATSouth r'
2455310.53112 1.08163815826 0.02073 HATSouth r'
2455310.53453 0.999222029015 0.02248 HATSouth r'
2455310.53802 1.00088919294 0.02152 HATSouth r'
2455310.54145 0.991356823086 0.02117 HATSouth r'
2455310.54491 1.03316574847 0.02399 HATSouth r'
2455310.54857 1.0289967427 0.02408 HATSouth r'
2455311.22226 1.03401300261 0.03062 HATSouth r'
2455311.22548 1.07499390031 0.0239 HATSouth r'
2455311.22871 0.966589337271 0.02662 HATSouth r'
2455311.23197 0.946441989941 0.02655 HATSouth r'
2455311.23519 0.971999407065 0.02536 HATSouth r'
2455311.23873 0.940576231796 0.0495 HATSouth r'
2455311.24198 0.998320524782 0.02805 HATSouth r'
2455311.24519 0.979566670618 0.02443 HATSouth r'
2455311.24843 1.06696457411 0.02131 HATSouth r'
2455311.25165 1.08672085104 0.03988 HATSouth r'
2455311.25518 1.03912070872 0.06991 HATSouth r'
2455311.25844 1.0096201276 0.02536 HATSouth r'
2455311.26172 0.9959510642 0.02834 HATSouth r'
2455311.26503 1.09382035264 0.06122 HATSouth r'
2455311.26826 1.0730945767 0.02719 HATSouth r'
2455311.28826 0.989158756665 0.04106 HATSouth r'
2455311.29155 1.05274212165 0.07605 HATSouth r'
2455311.29797 1.07852446255 0.11711 HATSouth r'
2455311.46718 1.06859712155 0.0224 HATSouth r'
2455311.47083 1.04257186305 0.02101 HATSouth r'
2455311.47422 0.974563181654 0.0225 HATSouth r'
2455311.47764 1.01395340972 0.01918 HATSouth r'
2455311.48102 1.04134347474 0.02015 HATSouth r'
2455311.4848 1.06326617949 0.02209 HATSouth r'
2455311.4882 1.0059073929 0.02061 HATSouth r'
2455311.49164 0.98111970894 0.02034 HATSouth r'
2455311.49517 0.993020010228 0.02014 HATSouth r'
2455311.49864 0.960545628847 0.02417 HATSouth r'
2455311.50244 1.01081109445 0.02206 HATSouth r'
2455311.50582 0.986720156582 0.02254 HATSouth r'
2455311.50918 1.0586831478 0.022 HATSouth r'
2455311.51261 1.0383553383 0.02258 HATSouth r'
2455311.51966 1.05580083224 0.02419 HATSouth r'
2455311.52317 1.01447652055 0.02557 HATSouth r'
2455311.52665 0.978430540038 0.02578 HATSouth r'
2455311.53015 1.02605348548 0.02475 HATSouth r'
2455311.53359 1.00033623394 0.02751 HATSouth r'
2455311.5373 1.04125715816 0.0248 HATSouth r'
2455311.54075 1.00881144342 0.02647 HATSouth r'
2455311.54411 1.02103822208 0.0264 HATSouth r'
2455312.22175 0.912468750472 0.03988 HATSouth r'
2455312.22507 1.01681513045 0.03119 HATSouth r'
2455312.22837 0.997181011507 0.02978 HATSouth r'
2455312.23173 1.08281434345 0.02823 HATSouth r'
2455312.23502 1.0011012416 0.03519 HATSouth r'
2455312.23866 0.942032746942 0.04378 HATSouth r'
2455312.46076 1.02304326352 0.03396 HATSouth r'
2455312.46432 0.963265486655 0.02795 HATSouth r'
2455312.46778 1.01230177884 0.02094 HATSouth r'
2455312.47123 1.01810835159 0.02103 HATSouth r'
2455312.47467 1.00364008836 0.02079 HATSouth r'
2455312.47839 0.957798163537 0.01921 HATSouth r'
2455312.48188 1.03359404859 0.02204 HATSouth r'
2455312.48529 0.973657021275 0.02381 HATSouth r'
2455312.48877 0.995144162995 0.0232 HATSouth r'
2455312.49225 1.06828221937 0.02279 HATSouth r'
2455312.49595 0.982231821677 0.02179 HATSouth r'
2455312.49933 1.03294690806 0.02233 HATSouth r'
2455312.5027 0.98904943684 0.02483 HATSouth r'
2455312.50618 1.01720854551 0.02407 HATSouth r'
2455312.50963 0.984541438638 0.02332 HATSouth r'
2455312.51332 1.03870925202 0.02489 HATSouth r'
2455312.5167 1.01186366241 0.02414 HATSouth r'
2455312.52017 1.0401740143 0.02432 HATSouth r'
2455312.52356 0.998182611231 0.02608 HATSouth r'
2455312.52691 0.971453461276 0.02733 HATSouth r'
2455312.53071 0.974195232729 0.02478 HATSouth r'
2455312.5341 0.926296450777 0.0307 HATSouth r'
2455312.53759 0.990535397546 0.02385 HATSouth r'
2455312.54095 1.0036216008 0.0274 HATSouth r'
2455312.54431 1.00029016781 0.03228 HATSouth r'
2455313.4601 0.960315635629 0.03677 HATSouth r'
2455313.46366 0.954275996755 0.03201 HATSouth r'
2455313.46701 1.14773598949 0.02169 HATSouth r'
2455313.47036 1.02276062527 0.02214 HATSouth r'
2455313.47373 1.02463691896 0.02258 HATSouth r'
2455313.4774 1.01194754236 0.0227 HATSouth r'
2455313.48097 1.02882616345 0.02531 HATSouth r'
2455313.48439 0.979593737419 0.02782 HATSouth r'
2455313.48772 1.00062189127 0.02613 HATSouth r'
2455313.49123 1.00040994415 0.02574 HATSouth r'
2455313.49496 0.969728143701 0.02562 HATSouth r'
2455313.49845 0.990115820699 0.02602 HATSouth r'
2455313.50189 0.993138916026 0.02772 HATSouth r'
2455313.50525 1.0488128508 0.02566 HATSouth r'
2455313.50859 0.948964574023 0.02898 HATSouth r'
2455313.51227 1.02932850553 0.03082 HATSouth r'
2455313.51562 0.959493418269 0.02872 HATSouth r'
2455313.51908 0.967720631119 0.02809 HATSouth r'
2455313.52248 1.06218949022 0.02765 HATSouth r'
2455313.52594 0.983988448329 0.03188 HATSouth r'
2455313.52967 0.970130145686 0.03441 HATSouth r'
2455313.53307 1.02215792462 0.03378 HATSouth r'
2455313.5364 0.997695469255 0.03214 HATSouth r'
2455313.53974 0.963939994929 0.03406 HATSouth r'
2455314.46647 1.00852344814 0.02637 HATSouth r'
2455314.47012 0.984124400748 0.02295 HATSouth r'
2455314.47358 1.01619721419 0.02607 HATSouth r'
2455314.47706 0.965397122478 0.02331 HATSouth r'
2455314.48046 0.998991976127 0.02577 HATSouth r'
2455314.48418 0.930709185198 0.02769 HATSouth r'
2455314.48762 1.03796330447 0.02741 HATSouth r'
2455314.49102 0.932803141421 0.03034 HATSouth r'
2455314.49444 0.954636422279 0.02867 HATSouth r'
2455314.49787 0.980848652995 0.02632 HATSouth r'
2455314.50178 1.00902517049 0.02764 HATSouth r'
2455314.50515 0.986965563864 0.02829 HATSouth r'
2455314.50856 0.972509830424 0.02985 HATSouth r'
2455314.51194 1.0402985664 0.02382 HATSouth r'
2455314.51538 0.963718065094 0.02715 HATSouth r'
2455314.51907 0.960209503488 0.0288 HATSouth r'
2455314.52244 1.03502299839 0.02843 HATSouth r'
2455314.52591 0.992663378244 0.03114 HATSouth r'
2455314.52929 0.936996567631 0.03143 HATSouth r'
2455314.53261 1.03690268725 0.03492 HATSouth r'
2455314.53642 1.03334656464 0.03618 HATSouth r'
2455315.22019 1.09293415954 0.04269 HATSouth r'
2455315.22348 0.980026907967 0.0372 HATSouth r'
2455315.22674 1.01042015367 0.03295 HATSouth r'
2455315.23002 0.972259062657 0.03222 HATSouth r'
2455315.2333 1.03425112031 0.03295 HATSouth r'
2455315.2369 1.06047882205 0.0312 HATSouth r'
2455315.24018 1.01922484115 0.03711 HATSouth r'
2455315.24345 0.97420420544 0.03243 HATSouth r'
2455315.24673 0.995208324378 0.03621 HATSouth r'
2455315.25001 1.00555539402 0.0411 HATSouth r'
2455315.25365 1.04915100262 0.03483 HATSouth r'
2455315.25695 0.947829016711 0.04226 HATSouth r'
2455315.2602 0.982068994765 0.04148 HATSouth r'
2455315.26348 1.02037074857 0.04469 HATSouth r'
2455315.26675 1.01326256983 0.04199 HATSouth r'
2455315.27033 1.0105132211 0.04033 HATSouth r'
2455315.27362 1.03560466954 0.04606 HATSouth r'
2455315.27682 1.09611974247 0.03571 HATSouth r'
2455315.28004 1.03019158957 0.0461 HATSouth r'
2455315.28324 1.05155986019 0.04767 HATSouth r'
2455315.28673 0.915558291388 0.06344 HATSouth r'
2455315.28992 1.08888496189 0.04625 HATSouth r'
2455315.45891 0.991575984918 0.03619 HATSouth r'
2455315.46247 0.990599261782 0.02658 HATSouth r'
2455315.46581 0.981309492669 0.02578 HATSouth r'
2455315.46921 1.03172035761 0.0242 HATSouth r'
2455315.47266 1.0023006223 0.02616 HATSouth r'
2455315.47651 0.98139083979 0.02665 HATSouth r'
2455315.4799 0.967328536972 0.02601 HATSouth r'
2455315.48333 1.01345857114 0.02642 HATSouth r'
2455315.48679 0.998458457387 0.02672 HATSouth r'
2455315.49007 1.01147231454 0.02382 HATSouth r'
2455315.49364 0.991411609002 0.02629 HATSouth r'
2455315.49714 1.03696954099 0.02558 HATSouth r'
2455315.50059 0.980740251587 0.03208 HATSouth r'
2455315.50393 0.979828347694 0.02693 HATSouth r'
2455315.50727 0.980261621986 0.03226 HATSouth r'
2455315.51098 1.01821150519 0.03023 HATSouth r'
2455315.51439 1.079031194 0.02931 HATSouth r'
2455315.51773 1.01106249339 0.0288 HATSouth r'
2455315.52103 1.00228215941 0.03237 HATSouth r'
2455315.52452 0.95559528889 0.03482 HATSouth r'
2455315.52809 1.01413086351 0.02696 HATSouth r'
2455315.53141 0.953942065339 0.04181 HATSouth r'
2455315.53471 0.969888924501 0.03498 HATSouth r'
2455316.21965 1.0073258988 0.03174 HATSouth r'
2455316.22296 1.04173678524 0.02693 HATSouth r'
2455316.2263 1.04730698484 0.02603 HATSouth r'
2455316.22962 0.945466183406 0.02826 HATSouth r'
2455316.23296 1.02467466867 0.02691 HATSouth r'
2455316.23667 1.00876498701 0.02577 HATSouth r'
2455316.23997 0.951572757146 0.03024 HATSouth r'
2455316.24326 1.0017745632 0.03146 HATSouth r'
2455316.24655 1.00574064123 0.02873 HATSouth r'
2455316.24987 0.979097631539 0.03178 HATSouth r'
2455316.25346 0.923468317103 0.0334 HATSouth r'
2455316.25676 0.992124101494 0.03084 HATSouth r'
2455316.26005 1.00023489126 0.037 HATSouth r'
2455316.26335 0.965397122478 0.03125 HATSouth r'
2455316.26663 0.936435781785 0.04287 HATSouth r'
2455316.27023 0.968978185641 0.03325 HATSouth r'
2455316.27352 1.0404327161 0.03184 HATSouth r'
2455316.27681 0.927901763263 0.04161 HATSouth r'
2455316.52792 0.988949237615 0.0418 HATSouth r'
2455316.53134 1.13721348269 0.03262 HATSouth r'
2455420.63179 0.927944495702 0.01636 HATSouth r'
2455420.63568 0.990252619704 0.01604 HATSouth r'
2455420.63911 1.00050208956 0.01545 HATSouth r'
2455420.64374 0.975012087942 0.01454 HATSouth r'
2455420.64713 1.00128566825 0.01552 HATSouth r'
2455420.65054 0.982331340301 0.015 HATSouth r'
2455420.65538 1.03935042984 0.01431 HATSouth r'
2455420.65882 0.998338914695 0.01493 HATSouth r'
2455420.66226 0.985385120363 0.01423 HATSouth r'
2455420.66668 1.0089508255 0.01371 HATSouth r'
2455420.67009 0.973737734033 0.01488 HATSouth r'
2455420.67385 0.984468897617 0.01396 HATSouth r'
2455420.67822 0.991028171159 0.0171 HATSouth r'
2455421.6317 0.993550622975 0.01626 HATSouth r'
2455421.6356 0.97893532419 0.01512 HATSouth r'
2455421.63905 0.950950694625 0.01515 HATSouth r'
2455421.64358 0.998035524443 0.01397 HATSouth r'
2455421.64702 0.992864539511 0.01441 HATSouth r'
2455421.65045 0.972429219446 0.0136 HATSouth r'
2455421.65559 0.960696038809 0.01433 HATSouth r'
2455421.65904 0.997079988483 0.0145 HATSouth r'
2455421.66247 0.994420342658 0.01437 HATSouth r'
2455421.66731 1.00928542107 0.01401 HATSouth r'
2455421.67078 0.97116718612 0.01384 HATSouth r'
2455421.67454 0.992105826061 0.01568 HATSouth r'
2455421.67938 0.984650260193 0.0159 HATSouth r'
2455421.87556 1.02880721195 0.01471 HATSouth r'
2455421.87902 0.999516574018 0.01407 HATSouth r'
2455421.88235 1.00171920462 0.01468 HATSouth r'
2455421.88572 1.00127644611 0.01451 HATSouth r'
2455421.8891 1.03179638038 0.01482 HATSouth r'
2455421.89278 0.959590633065 0.01463 HATSouth r'
2455421.89616 0.982005680478 0.01504 HATSouth r'
2455421.89955 1.02561886367 0.01397 HATSouth r'
2455421.90292 1.01653421286 0.01426 HATSouth r'
2455421.90629 1.00035466098 0.01436 HATSouth r'
2455421.91 0.999691501193 0.0137 HATSouth r'
2455421.91339 1.02084075488 0.01397 HATSouth r'
2455421.91679 1.00133178022 0.01399 HATSouth r'
2455421.92118 1.01813648336 0.01391 HATSouth r'
2455421.92469 0.9799817771 0.01579 HATSouth r'
2455422.62686 1.02377848857 0.01405 HATSouth r'
2455422.63043 0.971489251603 0.01471 HATSouth r'
2455422.63422 0.976324078074 0.01408 HATSouth r'
2455422.63907 0.999857249914 0.01437 HATSouth r'
2455422.64249 0.979151739969 0.014 HATSouth r'
2455422.64591 0.968095051063 0.01476 HATSouth r'
2455422.65047 1.02071853242 0.01549 HATSouth r'
2455422.65421 1.02426893212 0.01358 HATSouth r'
2455422.65764 0.969826395467 0.01406 HATSouth r'
2455422.66247 1.01126738321 0.01419 HATSouth r'
2455422.66591 1.00828196711 0.01426 HATSouth r'
2455422.66936 1.05305244301 0.01383 HATSouth r'
2455422.67426 0.994301283439 0.01492 HATSouth r'
2455422.67767 1.03213855215 0.016 HATSouth r'
2455423.62446 0.989441222142 0.01538 HATSouth r'
2455423.62804 0.970362489454 0.01451 HATSouth r'
2455423.63148 0.995162494397 0.01486 HATSouth r'
2455423.63669 1.01057837339 0.01417 HATSouth r'
2455423.6402 0.973872270166 0.01424 HATSouth r'
2455423.64363 1.03865185242 0.01405 HATSouth r'
2455423.64808 1.01727412948 0.01375 HATSouth r'
2455423.65152 0.997732226391 0.0136 HATSouth r'
2455423.65527 0.983345195009 0.01469 HATSouth r'
2455423.65982 0.967034570621 0.01422 HATSouth r'
2455423.66326 0.959104657566 0.01428 HATSouth r'
2455423.66669 0.980026907967 0.0148 HATSouth r'
2455423.67116 0.996464887403 0.01447 HATSouth r'
2455423.67494 1.00442612469 0.01449 HATSouth r'
2455423.67839 0.978493623819 0.01578 HATSouth r'
2455424.62286 0.983852514691 0.01553 HATSouth r'
2455424.62644 1.0020883196 0.01499 HATSouth r'
2455424.62985 0.998136644282 0.01453 HATSouth r'
2455424.63482 0.980830585262 0.01485 HATSouth r'
2455424.63831 1.04082568261 0.01395 HATSouth r'
2455424.64179 1.03022954393 0.01536 HATSouth r'
2455424.64636 0.989505015831 0.01541 HATSouth r'
2455424.6498 1.03436543629 0.01504 HATSouth r'
2455424.65358 0.997226934447 0.01469 HATSouth r'
2455424.65808 0.958230521801 0.01453 HATSouth r'
2455424.66149 1.02424063091 0.01517 HATSouth r'
2455424.66491 0.989696421579 0.0146 HATSouth r'
2455424.66973 1.00175611 0.01407 HATSouth r'
2455424.67348 1.01734908777 0.0147 HATSouth r'
2455424.67689 0.97923290822 0.01695 HATSouth r'
2455425.62033 0.990006395102 0.0152 HATSouth r'
2455425.6239 0.973137032847 0.01671 HATSouth r'
2455425.6273 0.992837106029 0.01596 HATSouth r'
2455425.63185 1.04590924059 0.0153 HATSouth r'
2455425.63557 1.01817399358 0.0157 HATSouth r'
2455425.63896 1.02803996935 0.01463 HATSouth r'
2455425.64347 0.973370096757 0.01537 HATSouth r'
2455425.64695 1.01999489933 0.01495 HATSouth r'
2455425.65041 1.00103670029 0.01465 HATSouth r'
2455425.65534 0.969888924501 0.01453 HATSouth r'
2455425.65875 0.934359487963 0.01597 HATSouth r'
2455425.66218 0.994008275316 0.01513 HATSouth r'
2455425.66704 0.995134997421 0.01564 HATSouth r'
2455425.67046 0.99581347798 0.01639 HATSouth r'
2455425.67423 0.970264183377 0.01592 HATSouth r'
2455426.27623 0.95864541617 0.01565 HATSouth r'
2455426.27963 0.96854097798 0.01572 HATSouth r'
2455426.28305 0.99033470818 0.015 HATSouth r'
2455426.28649 0.986929203378 0.01578 HATSouth r'
2455426.29024 0.992965135431 0.01462 HATSouth r'
2455426.29367 0.967916737788 0.016 HATSouth r'
2455426.29709 1.00549056556 0.01514 HATSouth r'
2455426.3005 1.00583327763 0.01419 HATSouth r'
2455426.30393 0.996712718298 0.01533 HATSouth r'
2455426.30785 0.990809130407 0.01513 HATSouth r'
2455426.31127 0.999765163899 0.01611 HATSouth r'
2455426.61758 0.996308877344 0.01743 HATSouth r'
2455426.62112 1.02926214441 0.01771 HATSouth r'
2455426.62454 1.02908204293 0.01647 HATSouth r'
2455426.62953 0.987875011493 0.01588 HATSouth r'
2455426.63296 1.00045601579 0.01642 HATSouth r'
2455426.63635 1.0059073929 0.01637 HATSouth r'
2455426.64087 1.02123572748 0.01521 HATSouth r'
2455426.64428 0.967640417117 0.01663 HATSouth r'
2455426.64802 1.02375963005 0.01591 HATSouth r'
2455426.65253 1.01200346619 0.01484 HATSouth r'
2455426.65592 1.01945016383 0.01665 HATSouth r'
2455426.65937 0.993084034658 0.01503 HATSouth r'
2455426.66424 0.981074527748 0.01619 HATSouth r'
2455426.66804 1.03499440005 0.01579 HATSouth r'
2455426.67146 0.992571954779 0.01653 HATSouth r'
2455426.676 0.997732226391 0.01777 HATSouth r'
2455426.8638 1.01268412042 0.01461 HATSouth r'
2455426.86729 0.994347073759 0.01444 HATSouth r'
2455426.87068 0.979828347694 0.01492 HATSouth r'
2455426.87526 0.993129768921 0.01423 HATSouth r'
2455426.87865 0.967079105235 0.01443 HATSouth r'
2455426.88238 0.984840726857 0.01446 HATSouth r'
2455426.8869 0.977439757408 0.01483 HATSouth r'
2455426.89028 1.01847412514 0.01419 HATSouth r'
2455426.89368 0.969888924501 0.01369 HATSouth r'
2455426.89801 0.993276132716 0.01308 HATSouth r'
2455426.90173 0.981607798417 0.01431 HATSouth r'
2455426.9051 0.987292868519 0.01395 HATSouth r'
2455426.90945 0.967533475455 0.01421 HATSouth r'
2455426.91283 0.994777605863 0.01503 HATSouth r'
2455426.91621 0.968764018459 0.01519 HATSouth r'
2455426.92091 1.01781770223 0.01614 HATSouth r'
2455427.6134 0.956193968683 0.01856 HATSouth r'
2455427.61694 0.972214289503 0.01922 HATSouth r'
2455427.62034 0.966037532596 0.01789 HATSouth r'
2455427.6253 0.944560978215 0.01866 HATSouth r'
2455427.62869 1.03298496393 0.01834 HATSouth r'
2455427.63209 1.01969431962 0.01643 HATSouth r'
2455427.63675 0.998311329952 0.01698 HATSouth r'
2455427.64015 0.970532314321 0.0172 HATSouth r'
2455427.64388 0.978709941951 0.01757 HATSouth r'
2455427.64841 1.01938443957 0.01686 HATSouth r'
2455427.65182 0.959378540754 0.01653 HATSouth r'
2455427.65536 0.980478330973 0.01775 HATSouth r'
2455427.6602 0.95072299882 0.01772 HATSouth r'
2455427.6639 0.963957751523 0.01743 HATSouth r'
2455427.6673 1.01494381184 0.01669 HATSouth r'
2455427.67199 1.00656540524 0.01719 HATSouth r'
2455427.67539 0.972438175891 0.02018 HATSouth r'
2455427.85831 0.979512539259 0.01667 HATSouth r'
2455427.8618 1.00076014184 0.01542 HATSouth r'
2455427.86517 0.999838832032 0.01635 HATSouth r'
2455427.86955 0.998495242634 0.01614 HATSouth r'
2455427.87325 0.987820421011 0.01529 HATSouth r'
2455427.87665 0.952976080336 0.0144 HATSouth r'
2455427.88105 0.96451725171 0.01566 HATSouth r'
2455427.88447 0.967729544197 0.01512 HATSouth r'
2455427.88784 0.962875197612 0.01502 HATSouth r'
2455427.89258 0.976710822567 0.0147 HATSouth r'
2455427.89596 1.00309484838 0.01378 HATSouth r'
2455427.89934 0.96496153061 0.01435 HATSouth r'
2455427.90377 0.930409208358 0.01495 HATSouth r'
2455427.90715 0.967444366433 0.01404 HATSouth r'
2455427.91081 0.992398273391 0.01344 HATSouth r'
2455427.91532 1.00922035213 0.01428 HATSouth r'
2455427.91871 0.995565870679 0.01534 HATSouth r'
2455427.92209 0.972904024741 0.01573 HATSouth r'
2455428.61176 0.960837622641 0.02094 HATSouth r'
2455428.61529 0.989158756665 0.01874 HATSouth r'
2455428.6187 1.02079374451 0.01887 HATSouth r'
2455428.62362 1.02112286258 0.01695 HATSouth r'
2455428.62703 1.00549056556 0.01889 HATSouth r'
2455428.63042 0.991877411551 0.01862 HATSouth r'
2455428.63486 0.971435566607 0.01917 HATSouth r'
2455428.63826 0.985784533513 0.018 HATSouth r'
2455428.64198 1.04252385194 0.01638 HATSouth r'
2455428.64667 0.976054347028 0.01807 HATSouth r'
2455428.65009 1.05190858607 0.0166 HATSouth r'
2455428.65349 0.999958554327 0.0181 HATSouth r'
2455428.65809 0.993404218732 0.01763 HATSouth r'
2455428.6618 1.00125800208 0.01661 HATSouth r'
2455428.6652 0.981580675966 0.01795 HATSouth r'
2455428.67004 0.984759093776 0.01787 HATSouth r'
2455428.67351 0.959625986341 0.0193 HATSouth r'
2455428.837 1.00400066393 0.02052 HATSouth r'
2455428.84074 0.999148406327 0.01948 HATSouth r'
2455428.84423 1.00890436267 0.01672 HATSouth r'
2455428.84902 1.00653759319 0.01538 HATSouth r'
2455428.85286 1.00619464114 0.01594 HATSouth r'
2455428.85638 1.04100783936 0.01539 HATSouth r'
2455428.86101 0.989359207727 0.01486 HATSouth r'
2455428.86455 1.00100904101 0.01443 HATSouth r'
2455428.86808 0.980171340712 0.01425 HATSouth r'
2455428.87289 1.0127960526 0.01526 HATSouth r'
2455428.87643 0.997704658412 0.01422 HATSouth r'
2455428.87997 0.990207017936 0.01502 HATSouth r'
2455428.88455 0.985575729176 0.01467 HATSouth r'
2455428.88807 1.04267749526 0.01434 HATSouth r'
2455428.89193 1.01296397405 0.01421 HATSouth r'
2455428.89642 0.95146759125 0.01442 HATSouth r'
2455428.89995 1.02223324278 0.01417 HATSouth r'
2455428.90349 0.985957057419 0.01354 HATSouth r'
2455428.90804 0.988402875049 0.01484 HATSouth r'
2455428.91185 0.967720631119 0.0154 HATSouth r'
2455428.91537 0.986184108561 0.01413 HATSouth r'
2455428.91992 0.991429871647 0.01559 HATSouth r'
2455429.22531 0.949742778453 0.02655 HATSouth r'
2455429.22867 0.979250946523 0.02454 HATSouth r'
2455429.23202 1.02471241978 0.02445 HATSouth r'
2455429.23539 1.0059073929 0.02274 HATSouth r'
2455429.23878 1.04119961776 0.02001 HATSouth r'
2455429.24248 1.02488231697 0.01929 HATSouth r'
2455429.24603 1.00116578706 0.01886 HATSouth r'
2455429.24942 0.980216480309 0.02109 HATSouth r'
2455429.2528 0.947846476527 0.01959 HATSouth r'
2455429.25621 0.993148063216 0.01735 HATSouth r'
2455429.25999 1.00030859401 0.01661 HATSouth r'
2455429.26344 1.00092606774 0.01739 HATSouth r'
2455429.26688 0.998771175185 0.01599 HATSouth r'
2455429.27035 1.00676938372 0.01778 HATSouth r'
2455429.27381 0.997621959044 0.01664 HATSouth r'
2455429.27757 0.990909518075 0.01635 HATSouth r'
2455429.28105 1.00139634054 0.01671 HATSouth r'
2455429.2845 1.01270277493 0.01665 HATSouth r'
2455429.28794 0.959086990368 0.0178 HATSouth r'
2455429.29134 0.97724172131 0.01681 HATSouth r'
2455429.2951 1.00474071157 0.01717 HATSouth r'
2455429.29852 1.00797555521 0.01792 HATSouth r'
2455429.30195 0.987265588986 0.01855 HATSouth r'
2455429.30537 1.01501859842 0.01803 HATSouth r'
2455429.3088 1.00508316806 0.01831 HATSouth r'
2455429.31255 1.02041773946 0.02323 HATSouth r'
2455429.59722 0.9729757136 0.03 HATSouth r'
2455429.60075 1.00842127603 0.03221 HATSouth r'
2455429.60411 1.0023006223 0.02975 HATSouth r'
2455429.60882 0.970925707078 0.02378 HATSouth r'
2455429.61222 0.98629311168 0.02457 HATSouth r'
2455429.61592 0.985448652538 0.02148 HATSouth r'
2455429.62076 0.953678517817 0.0192 HATSouth r'
2455429.62419 0.985593884319 0.01815 HATSouth r'
2455429.62759 1.04785695426 0.0186 HATSouth r'
2455429.63227 0.972035217506 0.01658 HATSouth r'
2455429.636 1.04237023127 0.0169 HATSouth r'
2455429.63941 0.966090919278 0.01697 HATSouth r'
2455429.64402 0.970550192351 0.01602 HATSouth r'
2455429.64742 0.98122815229 0.01694 HATSouth r'
2455429.65084 1.00487953121 0.01752 HATSouth r'
2455429.65574 1.01999489933 0.01739 HATSouth r'
2455429.65919 0.969612040811 0.01717 HATSouth r'
2455429.66263 0.97010334037 0.01587 HATSouth r'
2455429.66748 0.974338806022 0.01639 HATSouth r'
2455429.6709 0.99608866943 0.0169 HATSouth r'
2455429.67463 1.04914133963 0.0176 HATSouth r'
2455429.83331 1.03263300061 0.02121 HATSouth r'
2455429.83692 1.00011513588 0.02389 HATSouth r'
2455429.84076 0.98393407262 0.02124 HATSouth r'
2455429.84516 1.01535520623 0.02034 HATSouth r'
2455429.84866 1.00897870423 0.02036 HATSouth r'
2455429.85216 1.01356125362 0.02145 HATSouth r'
2455429.85662 1.02774648471 0.01829 HATSouth r'
2455429.86046 1.0264126598 0.01895 HATSouth r'
2455429.86398 0.990936898295 0.0181 HATSouth r'
2455429.86849 1.03452740555 0.01812 HATSouth r'
2455429.87198 0.966874262994 0.0171 HATSouth r'
2455429.87547 1.00076935923 0.0151 HATSouth r'
2455429.88044 1.02108524371 0.01638 HATSouth r'
2455429.88393 0.994035741159 0.01459 HATSouth r'
2455429.88745 0.961297914218 0.01385 HATSouth r'
2455429.89204 1.03813539866 0.01364 HATSouth r'
2455429.89553 1.01464472062 0.01357 HATSouth r'
2455429.89934 0.985176400627 0.01445 HATSouth r'
2455429.90376 1.03294690806 0.01424 HATSouth r'
2455429.90726 0.972617322122 0.01431 HATSouth r'
2455429.91077 1.02053052643 0.01409 HATSouth r'
2455429.91528 0.947855206556 0.01486 HATSouth r'
2455429.9191 0.982946770212 0.015 HATSouth r'
2455430.59167 1.02464635626 0.05626 HATSouth r'
2455430.59518 0.994063207761 0.05058 HATSouth r'
2455430.5988 1.01877434516 0.04008 HATSouth r'
2455430.60315 0.973881239902 0.0425 HATSouth r'
2455430.60649 0.982919610765 0.04072 HATSouth r'
2455430.60979 0.98963261555 0.04118 HATSouth r'
2455430.61407 1.03334656464 0.04181 HATSouth r'
2455430.61773 1.02580780705 0.04035 HATSouth r'
2455430.62106 1.0181646159 0.03534 HATSouth r'
2455430.62536 1.04379208666 0.02961 HATSouth r'
2455430.62871 1.03828839521 0.0276 HATSouth r'
2455430.63207 1.02146149472 0.02616 HATSouth r'
2455430.63694 1.05461513575 0.02565 HATSouth r'
2455430.6403 0.999314065003 0.02592 HATSouth r'
2455430.64366 1.02207319833 0.023 HATSouth r'
2455430.64835 0.963176770711 0.01997 HATSouth r'
2455430.65174 1.04479238843 0.01912 HATSouth r'
2455430.65549 1.00807768216 0.01809 HATSouth r'
2455430.65998 0.980026907967 0.01847 HATSouth r'
2455430.66343 1.00558317893 0.01805 HATSouth r'
2455430.66685 1.02378791796 0.01665 HATSouth r'
2455430.67144 1.00322420055 0.01903 HATSouth r'
2455430.67516 1.02941383326 0.02056 HATSouth r'
2455430.83093 0.939407449899 0.02975 HATSouth r'
2455430.83465 1.02941383326 0.02675 HATSouth r'
2455430.83818 1.06181779645 0.02505 HATSouth r'
2455430.84321 1.01953467268 0.02136 HATSouth r'
2455430.84673 1.04615009782 0.02381 HATSouth r'
2455430.85027 0.949410433354 0.02418 HATSouth r'
2455430.85478 0.997851696438 0.02165 HATSouth r'
2455430.8583 0.967052384221 0.02209 HATSouth r'
2455430.86214 1.04302327551 0.02042 HATSouth r'
2455430.86669 1.01168660533 0.02058 HATSouth r'
2455430.87022 1.01083902458 0.0223 HATSouth r'
2455430.87373 1.03048577243 0.02123 HATSouth r'
2455430.87832 1.04478276558 0.01879 HATSouth r'
2455430.88217 0.987738540944 0.02002 HATSouth r'
2455430.88569 1.02689490716 0.01849 HATSouth r'
2455430.89025 0.962165986263 0.01814 HATSouth r'
2455430.8938 0.962130539411 0.01785 HATSouth r'
2455430.89734 0.971417672267 0.01672 HATSouth r'
2455430.90235 1.03867098527 0.01551 HATSouth r'
2455430.90587 1.02540162181 0.01543 HATSouth r'
2455430.9094 0.984922366705 0.01417 HATSouth r'
2455430.91407 1.03611986431 0.01424 HATSouth r'
2455430.91759 1.0139720876 0.01525 HATSouth r'
2455430.92148 0.984450763197 0.01632 HATSouth r'
2455431.58984 0.957498274494 0.03303 HATSouth r'
2455431.59369 1.08147877391 0.03168 HATSouth r'
2455431.59703 0.98272046441 0.03787 HATSouth r'
2455431.6013 1.01978824127 0.03133 HATSouth r'
2455431.60464 0.978475599467 0.02689 HATSouth r'
2455431.60799 0.958848515045 0.03317 HATSouth r'
2455431.61306 1.0192060665 0.03137 HATSouth r'
2455431.61641 0.921106824473 0.03159 HATSouth r'
2455431.61978 0.961935605066 0.02921 HATSouth r'
2455431.62425 0.970156951743 0.02215 HATSouth r'
2455431.62762 1.05243189175 0.02408 HATSouth r'
2455431.6313 1.03288031366 0.02246 HATSouth r'
2455431.63595 1.05853689542 0.0233 HATSouth r'
2455431.63932 0.983906885893 0.02486 HATSouth r'
2455431.64269 0.986920113466 0.02254 HATSouth r'
2455431.64718 0.981634921617 0.02373 HATSouth r'
2455431.65091 1.01198482457 0.02159 HATSouth r'
2455431.65429 0.987392899923 0.02286 HATSouth r'
2455431.65876 1.01172387793 0.02105 HATSouth r'
2455431.66216 1.08686098704 0.02043 HATSouth r'
2455431.66557 0.979287024126 0.01764 HATSouth r'
2455431.67032 1.04238943262 0.01687 HATSouth r'
2455431.67375 0.994979195574 0.01679 HATSouth r'
2455432.58753 1.03142582229 0.04221 HATSouth r'
2455432.59102 1.05291666616 0.04243 HATSouth r'
2455432.59433 0.927149994348 0.04955 HATSouth r'
2455432.59798 0.970755813375 0.04741 HATSouth r'
2455432.60565 0.975263565777 0.04836 HATSouth r'
2455432.60896 1.07202768226 0.03763 HATSouth r'
2455432.61333 0.962254609106 0.0497 HATSouth r'
2455432.61697 0.965957458104 0.04674 HATSouth r'
2455432.62033 0.983653179323 0.04296 HATSouth r'
2455432.62489 0.951739293588 0.03969 HATSouth r'
2455432.62821 1.09050082883 0.03856 HATSouth r'
2455432.63152 0.881182776723 0.04067 HATSouth r'
2455432.63648 0.975676848752 0.03479 HATSouth r'
2455432.64312 0.98886726398 0.03023 HATSouth r'
2455432.64759 1.02405197619 0.03585 HATSouth r'
2455432.65092 0.908602651822 0.03803 HATSouth r'
2455432.65455 0.942449308243 0.03038 HATSouth r'
2455432.65899 1.00354765395 0.02809 HATSouth r'
2455432.66246 1.0207467363 0.03001 HATSouth r'
2455432.66583 1.01967553633 0.0291 HATSouth r'
2455432.67044 0.897755346072 0.0346 HATSouth r'
2455432.67411 0.974778630873 0.0308 HATSouth r'
2455432.82581 1.00371404202 0.03223 HATSouth r'
2455432.82916 0.952695250233 0.0339 HATSouth r'
2455432.83252 1.00029938087 0.03564 HATSouth r'
2455432.83736 0.985248993781 0.03205 HATSouth r'
2455432.84073 0.939926729109 0.03769 HATSouth r'
2455432.84408 0.991229001054 0.03472 HATSouth r'
2455432.84855 1.03185340113 0.03405 HATSouth r'
2455432.8519 0.996492421126 0.0298 HATSouth r'
2455432.85559 1.03572867449 0.02963 HATSouth r'
2455432.85898 0.941278198817 0.02403 HATSouth r'
2455432.86361 1.08992847771 0.02553 HATSouth r'
2455432.86699 0.969228107195 0.0286 HATSouth r'
2455432.87037 0.975281530961 0.03227 HATSouth r'
2455432.87403 1.04827203458 0.02414 HATSouth r'
2455432.87854 0.972312793163 0.02898 HATSouth r'
2455432.8819 1.01866175228 0.02407 HATSouth r'
2455432.88528 1.01316924919 0.02658 HATSouth r'
2455432.88999 0.983752841958 0.0277 HATSouth r'
2455432.8937 0.936047742052 0.02542 HATSouth r'
2455432.89708 1.01915913141 0.0222 HATSouth r'
2455432.90155 0.963655933897 0.02199 HATSouth r'
2455432.90494 0.994337915526 0.02267 HATSouth r'
2455432.90833 1.02171554253 0.02159 HATSouth r'
2455432.91334 0.982268009101 0.02285 HATSouth r'
2455432.91673 1.02390107744 0.02131 HATSouth r'
2455432.92011 0.987583897112 0.02166 HATSouth r'
2455433.61236 0.913301140541 0.07083 HATSouth r'
2455433.61705 0.965450473769 0.07088 HATSouth r'
2455433.62034 0.906504574458 0.07738 HATSouth r'
2455433.62363 0.989122315381 0.07114 HATSouth r'
2455433.63128 1.1078832593 0.04339 HATSouth r'
2455433.63489 1.00112890343 0.05923 HATSouth r'
2455433.63941 0.928021419052 0.06454 HATSouth r'
2455433.64271 0.959122325089 0.05603 HATSouth r'
2455433.646 1.07894175351 0.03837 HATSouth r'
2455433.65038 1.06476557134 0.04433 HATSouth r'
2455433.6541 0.981680128617 0.05127 HATSouth r'
2455433.65745 0.994392866189 0.04255 HATSouth r'
2455433.662 0.96358493172 0.04245 HATSouth r'
2455433.6653 1.0433019041 0.03959 HATSouth r'
2455433.67347 0.985739137503 0.04108 HATSouth r'
2455433.81784 0.971238746999 0.02941 HATSouth r'
2455433.82139 1.02663011586 0.03993 HATSouth r'
2455433.8251 0.989003890479 0.02641 HATSouth r'
2455433.82855 1.01542067071 0.02937 HATSouth r'
2455433.83197 1.04033689312 0.03214 HATSouth r'
2455433.83543 0.952932195176 0.02792 HATSouth r'
2455433.83881 0.989404770451 0.02795 HATSouth r'
2455433.84255 1.05450829416 0.02703 HATSouth r'
2455433.84597 1.02485399881 0.02639 HATSouth r'
2455433.84938 0.959793932193 0.0286 HATSouth r'
2455433.85282 1.02258166144 0.02618 HATSouth r'
2455433.85641 0.919564083127 0.02819 HATSouth r'
2455433.86016 1.06125072514 0.02513 HATSouth r'
2455433.86361 0.974850457863 0.02739 HATSouth r'
2455433.86705 0.971507147262 0.02515 HATSouth r'
2455433.87052 0.985575729176 0.02744 HATSouth r'
2455433.87392 1.04521588155 0.02379 HATSouth r'
2455433.87766 1.00885790198 0.02232 HATSouth r'
2455433.88106 1.02591174075 0.02371 HATSouth r'
2455433.88452 1.00052973483 0.02492 HATSouth r'
2455433.88799 0.95295852603 0.024 HATSouth r'
2455433.89142 0.933207026251 0.02587 HATSouth r'
2455433.89646 1.04133388365 0.02093 HATSouth r'
2455433.89993 0.967898908267 0.02207 HATSouth r'
2455433.90334 0.978908275581 0.02496 HATSouth r'
2455433.9068 1.01641250601 0.02123 HATSouth r'
2455433.91025 0.99442950165 0.02155 HATSouth r'
2455433.91525 0.963061452198 0.02183 HATSouth r'
2455433.91868 1.03199596679 0.02059 HATSouth r'
2455434.61884 0.945196271915 0.07427 HATSouth r'
2455434.62539 1.04224543114 0.06879 HATSouth r'
2455434.62966 0.897796690186 0.06659 HATSouth r'
2455434.63294 0.949288019741 0.06308 HATSouth r'
2455434.63653 1.02557163327 0.06018 HATSouth r'
2455434.64418 0.985230844991 0.07144 HATSouth r'
2455434.64746 1.08537046644 0.06181 HATSouth r'
2455434.6554 0.95850415537 0.05214 HATSouth r'
2455434.65869 0.950346544627 0.05606 HATSouth r'
2455434.66303 1.07419221355 0.04847 HATSouth r'
2455434.66633 1.05528557091 0.0652 HATSouth r'
2455434.66963 1.09116392669 0.04806 HATSouth r'
2455434.84105 1.02583615156 0.02585 HATSouth r'
2455434.84456 1.06068395667 0.02279 HATSouth r'
2455434.84794 0.97114035215 0.02711 HATSouth r'
2455434.85262 0.980704120446 0.02302 HATSouth r'
2455434.85603 1.0114536827 0.02191 HATSouth r'
2455434.85948 1.02485399881 0.02287 HATSouth r'
2455434.864 0.984768163784 0.02296 HATSouth r'
2455434.86746 0.982602805984 0.02184 HATSouth r'
2455434.87121 1.00289161438 0.02061 HATSouth r'
2455434.87559 0.978250323071 0.02049 HATSouth r'
2455434.879 1.00753931113 0.02234 HATSouth r'
2455434.88244 0.996841247472 0.02442 HATSouth r'
2455434.88697 0.957665847971 0.02219 HATSouth r'
2455434.89074 0.962325513258 0.02216 HATSouth r'
2455434.89421 1.03044780863 0.0191 HATSouth r'
2455434.89862 1.02895883376 0.02087 HATSouth r'
2455434.90202 1.02171554253 0.02018 HATSouth r'
2455434.90544 1.01271210231 0.01884 HATSouth r'
2455434.91012 0.988931020664 0.01947 HATSouth r'
2455434.91356 0.943587111053 0.02125 HATSouth r'
2455434.91698 1.04286958124 0.02035 HATSouth r'
2455435.59157 1.00170075244 0.05024 HATSouth r'
2455435.59499 1.01906526771 0.045 HATSouth r'
2455435.59831 0.984568642899 0.05177 HATSouth r'
2455435.60304 0.956925218521 0.04875 HATSouth r'
2455435.60635 1.04935394604 0.04882 HATSouth r'
2455435.60964 1.05290696849 0.04711 HATSouth r'
2455435.61735 0.925545982457 0.05138 HATSouth r'
2455435.62096 0.969129916041 0.04317 HATSouth r'
2455435.62546 0.961050037514 0.04753 HATSouth r'
2455435.62879 0.919682663747 0.0451 HATSouth r'
2455435.6321 1.06798708286 0.03829 HATSouth r'
2455435.63647 1.00922964744 0.04609 HATSouth r'
2455435.64013 0.946110799892 0.04017 HATSouth r'
2455435.64346 0.969879991536 0.03828 HATSouth r'
2455435.64788 1.00577769477 0.04408 HATSouth r'
2455435.65119 0.959290182794 0.04052 HATSouth r'
2455435.65453 1.02242156244 0.03807 HATSouth r'
2455435.65947 0.981499313109 0.03387 HATSouth r'
2455435.66278 1.02053052643 0.03846 HATSouth r'
2455435.66608 0.992809673305 0.04101 HATSouth r'
2455435.67036 0.980532515705 0.03783 HATSouth r'
2455435.83834 1.01217125624 0.01984 HATSouth r'
2455435.84186 0.964481718236 0.02389 HATSouth r'
2455435.84525 0.982467063767 0.02404 HATSouth r'
2455435.84962 0.972420263083 0.0215 HATSouth r'
2455435.85337 0.976144249096 0.0211 HATSouth r'
2455435.85682 0.96689207364 0.02239 HATSouth r'
2455435.86132 0.990790879196 0.01954 HATSouth r'
2455435.86478 0.96064295025 0.02215 HATSouth r'
2455435.86818 0.980713153106 0.021 HATSouth r'
2455435.8729 0.996070320967 0.01848 HATSouth r'
2455435.87636 0.960696038809 0.01924 HATSouth r'
2455435.87981 0.983925010294 0.0208 HATSouth r'
2455435.88416 1.00282695765 0.019 HATSouth r'
2455435.88761 0.967809765588 0.02152 HATSouth r'
2455435.89133 0.943230857225 0.0189 HATSouth r'
2455435.89585 0.956740150673 0.02017 HATSouth r'
2455435.8993 0.97329837884 0.01749 HATSouth r'
2455435.90272 0.976476958752 0.01863 HATSouth r'
2455435.90723 0.989131425576 0.01915 HATSouth r'
2455435.91095 0.979683965492 0.01923 HATSouth r'
2455435.9144 1.00909022684 0.01824 HATSouth r'
2455436.59046 1.06372655217 0.06609 HATSouth r'
2455436.59388 1.0816082719 0.04842 HATSouth r'
2455436.59716 0.985993382089 0.05921 HATSouth r'
2455436.60153 1.06297242877 0.05099 HATSouth r'
2455436.60515 0.907448526962 0.05418 HATSouth r'
2455436.60845 1.00165462348 0.05126 HATSouth r'
2455436.61278 1.0083841251 0.05192 HATSouth r'
2455436.61607 1.00977822204 0.04564 HATSouth r'
2455436.61938 0.987711249097 0.05163 HATSouth r'
2455436.62411 1.02412743391 0.04644 HATSouth r'
2455436.62738 1.05675424239 0.04708 HATSouth r'
2455436.63068 1.00339053499 0.04409 HATSouth r'
2455436.63505 0.943187420839 0.05234 HATSouth r'
2455436.63836 0.979765177863 0.05076 HATSouth r'
2455436.64199 1.03227164959 0.04579 HATSouth r'
2455436.64637 1.01283336607 0.04519 HATSouth r'
2455436.64967 0.99001551344 0.04324 HATSouth r'
2455436.65298 0.945744882566 0.04296 HATSouth r'
2455436.65761 0.962139401001 0.04487 HATSouth r'
2455436.66123 1.02700841006 0.03694 HATSouth r'
2455436.66455 0.962112816474 0.04098 HATSouth r'
2455436.66904 0.938801986733 0.04054 HATSouth r'
2455436.8379 1.01586968371 0.02296 HATSouth r'
2455436.84142 0.947994897954 0.02153 HATSouth r'
2455436.84487 0.939485323488 0.02402 HATSouth r'
2455436.84924 0.947357723217 0.02098 HATSouth r'
2455436.85315 0.962423014998 0.0201 HATSouth r'
2455436.85657 1.00364008836 0.01873 HATSouth r'
2455436.86097 0.957224928083 0.02 HATSouth r'
2455436.86439 1.05266455561 0.01957 HATSouth r'
2455436.86783 0.988002401018 0.01994 HATSouth r'
2455436.87257 0.986120528971 0.01983 HATSouth r'
2455436.87601 0.966037532596 0.01938 HATSouth r'
2455436.87942 0.952396958925 0.0171 HATSouth r'
2455436.88381 1.02064332587 0.01829 HATSouth r'
2455436.88725 0.989122315381 0.01851 HATSouth r'
2455436.89102 1.00627805115 0.02036 HATSouth r'
2455436.89543 1.01865237011 0.01738 HATSouth r'
2455436.89885 0.998624001669 0.01858 HATSouth r'
2455436.90232 0.979169776777 0.01643 HATSouth r'
2455436.9068 0.962600316198 0.01705 HATSouth r'
2455436.91057 0.964463951989 0.01764 HATSouth r'
2455436.91402 1.02008884866 0.01802 HATSouth r'
2455437.58836 0.948842217898 0.05446 HATSouth r'
2455437.59178 1.01621593341 0.05127 HATSouth r'
2455437.5993 0.953819067433 0.04945 HATSouth r'
2455437.60259 0.941703099828 0.04742 HATSouth r'
2455437.6062 0.978088156181 0.05429 HATSouth r'
2455437.61041 0.994658503869 0.04795 HATSouth r'
2455437.61372 0.975649890176 0.05117 HATSouth r'
2455437.61708 0.916967619756 0.05316 HATSouth r'
2455437.6215 1.04057646712 0.04526 HATSouth r'
2455437.62513 0.999387699898 0.04272 HATSouth r'
2455437.62843 1.05222835306 0.04553 HATSouth r'
2455437.6328 0.895723565141 0.04633 HATSouth r'
2455437.63609 1.00345522806 0.0398 HATSouth r'
2455437.6394 1.12960342368 0.04076 HATSouth r'
2455437.64437 0.980767350816 0.03964 HATSouth r'
2455437.64768 1.03136882517 0.04305 HATSouth r'
2455437.65099 0.984042827043 0.03815 HATSouth r'
2455437.6555 1.03825014396 0.03252 HATSouth r'
2455437.65881 1.00283619407 0.04354 HATSouth r'
2455437.66244 0.982548506847 0.03295 HATSouth r'
2455437.66684 1.07509291546 0.03311 HATSouth r'
2455437.67018 1.05645256041 0.03513 HATSouth r'
2455437.8316 1.05862464442 0.0183 HATSouth r'
2455437.83543 0.993093181342 0.01903 HATSouth r'
2455437.83883 1.02476904905 0.0192 HATSouth r'
2455437.84339 1.02198847907 0.01995 HATSouth r'
2455437.84685 0.966420202351 0.01881 HATSouth r'
2455437.85031 0.985793612966 0.0184 HATSouth r'
2455437.8553 1.02948020416 0.01675 HATSouth r'
2455437.85876 1.01608490613 0.0171 HATSouth r'
2455437.86676 1.00778061431 0.01666 HATSouth r'
2455437.87023 1.00099982142 0.01818 HATSouth r'
2455437.87399 0.944674081451 0.01931 HATSouth r'
2455437.87838 0.962963885779 0.01934 HATSouth r'
2455437.88181 0.981182966104 0.01854 HATSouth r'
2455437.88528 0.964366243485 0.01666 HATSouth r'
2455437.88991 1.03758097509 0.01738 HATSouth r'
2455437.89366 1.0121432893 0.01753 HATSouth r'
2455437.8971 0.996042798907 0.01757 HATSouth r'
2455437.90163 1.00650051166 0.01519 HATSouth r'
2455437.90509 0.994795930512 0.01744 HATSouth r'
2455437.90852 0.988994781459 0.01794 HATSouth r'
2455437.91323 0.997750605467 0.01653 HATSouth r'
2455437.91683 0.941390908968 0.0201 HATSouth r'
2455438.58642 1.05707548239 0.04689 HATSouth r'
2455438.58985 1.03949403133 0.03992 HATSouth r'
2455438.59348 1.06504019864 0.03393 HATSouth r'
2455438.59796 1.05110475316 0.0369 HATSouth r'
2455438.60126 1.05158891627 0.04193 HATSouth r'
2455438.60457 0.932657098469 0.04061 HATSouth r'
2455438.60881 0.996942246307 0.0382 HATSouth r'
2455438.61243 1.10684294188 0.03874 HATSouth r'
2455438.61574 1.00851415934 0.03586 HATSouth r'
2455438.62 1.05155017501 0.03756 HATSouth r'
2455438.62334 1.01723665241 0.03498 HATSouth r'
2455438.6267 1.07217579859 0.03514 HATSouth r'
2455438.63158 1.05006939294 0.03535 HATSouth r'
2455438.63491 1.02661120481 0.03265 HATSouth r'
2455438.63828 0.941824535342 0.03317 HATSouth r'
2455438.6426 1.02338253253 0.03347 HATSouth r'
2455438.64593 0.937048349405 0.0319 HATSouth r'
2455438.64958 1.06968030591 0.02497 HATSouth r'
2455438.65414 1.04989532044 0.02746 HATSouth r'
2455438.65749 0.949716536453 0.03051 HATSouth r'
2455438.66089 1.04547583731 0.0294 HATSouth r'
2455438.66536 1.021659082 0.02712 HATSouth r'
2455438.66906 1.07002518569 0.03002 HATSouth r'
2455438.83325 0.983390480771 0.01902 HATSouth r'
2455438.83678 1.00151624934 0.01938 HATSouth r'
2455438.84019 0.996134542064 0.01861 HATSouth r'
2455438.84475 1.05012742353 0.01742 HATSouth r'
2455438.8482 0.993559773956 0.01774 HATSouth r'
2455438.85193 0.987547513847 0.0187 HATSouth r'
2455438.85635 0.977349736025 0.01822 HATSouth r'
2455438.85979 0.970720050068 0.01986 HATSouth r'
2455438.8632 1.02516554154 0.01991 HATSouth r'
2455438.86775 1.01489707303 0.01709 HATSouth r'
2455438.87152 1.01042946003 0.01822 HATSouth r'
2455438.87493 0.979720059048 0.01893 HATSouth r'
2455438.87939 0.967907822986 0.01873 HATSouth r'
2455438.88281 0.992279456267 0.01734 HATSouth r'
2455438.88625 0.972312793163 0.01753 HATSouth r'
2455438.89092 0.963664809537 0.01694 HATSouth r'
2455438.89437 1.0150092498 0.01726 HATSouth r'
2455438.89778 0.979774201875 0.01775 HATSouth r'
2455438.90229 1.01270277493 0.01824 HATSouth r'
2455438.90575 1.0105876812 0.01739 HATSouth r'
2455438.90947 1.01219922395 0.01711 HATSouth r'
2455438.91399 1.00771564238 0.0174 HATSouth r'
2455439.22232 1.02202613121 0.01983 HATSouth r'
2455439.22605 1.0440901533 0.01911 HATSouth r'
2455439.22946 1.02476904905 0.0199 HATSouth r'
2455439.23289 1.0235804914 0.01981 HATSouth r'
2455439.2363 1.05393541939 0.01954 HATSouth r'
2455439.23972 1.05067887403 0.0185 HATSouth r'
2455439.24347 1.0083562628 0.02209 HATSouth r'
2455439.24689 1.02371248526 0.01849 HATSouth r'
2455439.25033 0.963567181993 0.0206 HATSouth r'
2455439.25375 0.970156951743 0.0184 HATSouth r'
2455439.25715 1.00826339404 0.01824 HATSouth r'
2455439.26089 0.978142208824 0.01896 HATSouth r'
2455439.2643 0.951563992878 0.0215 HATSouth r'
2455439.26772 1.03361308827 0.01709 HATSouth r'
2455439.27109 0.997153458758 0.01937 HATSouth r'
2455439.27451 1.00485176575 0.0185 HATSouth r'
2455439.27817 0.987947803496 0.01859 HATSouth r'
2455439.28158 1.03620575502 0.01838 HATSouth r'
2455439.28501 1.0045371441 0.01772 HATSouth r'
2455439.28844 1.02915787129 0.01871 HATSouth r'
2455439.29186 1.01082971445 0.01781 HATSouth r'
2455439.29561 0.968621266636 0.01979 HATSouth r'
2455439.29904 1.04809826002 0.01911 HATSouth r'
2455439.30247 1.01772396207 0.01724 HATSouth r'
2455439.30587 1.00576843126 0.02043 HATSouth r'
2455439.82982 0.99581347798 0.01791 HATSouth r'
2455439.83333 0.962139401001 0.01992 HATSouth r'
2455439.83676 1.04356138383 0.01807 HATSouth r'
2455439.8414 0.974168315092 0.01722 HATSouth r'
2455439.84484 1.01867113455 0.01947 HATSouth r'
2455439.84829 0.996033625057 0.01845 HATSouth r'
2455439.85319 1.01355191842 0.01885 HATSouth r'
2455439.85666 0.953827852472 0.01803 HATSouth r'
2455439.86012 0.987638474523 0.018 HATSouth r'
2455439.86473 0.991530322208 0.01786 HATSouth r'
2455439.86821 0.987429277492 0.0184 HATSouth r'
2455439.87167 1.04491749353 0.01653 HATSouth r'
2455439.87658 1.00756715086 0.01748 HATSouth r'
2455439.88006 0.975173744819 0.01692 HATSouth r'
2455439.88351 0.96937987673 0.01711 HATSouth r'
2455439.88812 1.01576676736 0.01709 HATSouth r'
2455439.89156 0.995675910767 0.01782 HATSouth r'
2455439.89499 1.01585097087 0.01667 HATSouth r'
2455439.89964 0.971202965901 0.01636 HATSouth r'
2455439.90311 0.98797510188 0.01721 HATSouth r'
2455439.90657 0.992763953783 0.01758 HATSouth r'
2455439.91112 0.945144039882 0.0178 HATSouth r'
2455439.91456 0.978583750563 0.01865 HATSouth r'
2455440.21973 0.968023721811 0.02484 HATSouth r'
2455440.22311 1.02101001014 0.02069 HATSouth r'
2455440.22648 1.01515883811 0.02114 HATSouth r'
2455440.22987 0.950171500447 0.02258 HATSouth r'
2455440.23325 1.00857918275 0.02043 HATSouth r'
2455440.23697 0.934919030417 0.02395 HATSouth r'
2455440.24037 0.995052511051 0.02014 HATSouth r'
2455440.29927 0.988530332643 0.02148 HATSouth r'
2455440.30263 0.965895182533 0.02292 HATSouth r'
2455442.26296 0.930160729365 0.03687 HATSouth r'
2455442.2663 1.03756186232 0.02272 HATSouth r'
2455442.26969 1.01539261398 0.02572 HATSouth r'
2455442.27305 1.05160828743 0.02316 HATSouth r'
2455442.27644 1.05923909115 0.01853 HATSouth r'
2455442.28018 1.05455685718 0.01851 HATSouth r'
2455442.28361 1.01179842725 0.01641 HATSouth r'
2455442.28702 0.989450335274 0.01743 HATSouth r'
2455442.29044 1.02613854172 0.01514 HATSouth r'
2455442.29387 1.02596843629 0.01777 HATSouth r'
2455442.29759 1.03114086818 0.0169 HATSouth r'
2455442.30104 1.0194032175 0.01692 HATSouth r'
2455443.81599 1.00481474632 0.01506 HATSouth r'
2455443.81952 0.990398559476 0.015 HATSouth r'
2455443.82331 0.980243565066 0.0138 HATSouth r'
2455443.82781 1.01296397405 0.01448 HATSouth r'
2455443.83134 0.983535409227 0.01554 HATSouth r'
2455443.83483 1.00624097918 0.01586 HATSouth r'
2455443.83929 0.995437505948 0.01514 HATSouth r'
2455443.84308 0.968389339787 0.01612 HATSouth r'
2455443.84662 1.00968522231 0.0139 HATSouth r'
2455443.85112 0.992681663948 0.01517 HATSouth r'
2455443.85465 0.959519930419 0.01533 HATSouth r'
2455443.85819 1.01481294859 0.01432 HATSouth r'
2455443.86298 0.972518787612 0.01525 HATSouth r'
2455443.86648 0.97354044799 0.01519 HATSouth r'
2455443.87001 1.01328123498 0.01586 HATSouth r'
2455443.87444 0.995886854932 0.01529 HATSouth r'
2455443.87798 1.02597788585 0.01458 HATSouth r'
2455443.88183 1.0086720806 0.01479 HATSouth r'
2455443.88631 0.980830585262 0.01473 HATSouth r'
2455443.88985 0.956942845898 0.01504 HATSouth r'
2455443.89332 0.971775621696 0.01604 HATSouth r'
2455443.89795 0.983272742127 0.01455 HATSouth r'
2455443.90182 1.01086695548 0.01469 HATSouth r'
2455443.90535 0.981164892213 0.01491 HATSouth r'
2455443.90988 1.02600623506 0.01499 HATSouth r'
2455447.56138 1.0033997766 0.02315 HATSouth r'
2455447.56489 0.915381223839 0.02276 HATSouth r'
2455447.56826 1.03508973094 0.02173 HATSouth r'
2455447.57264 0.999755955764 0.02024 HATSouth r'
2455447.57633 1.01128601161 0.02009 HATSouth r'
2455447.57969 0.993029156323 0.01968 HATSouth r'
2455447.58426 0.981363723334 0.02083 HATSouth r'
2455447.58763 1.01293598521 0.02002 HATSouth r'
2455447.59107 1.00580548582 0.01994 HATSouth r'
2455447.59614 1.00371404202 0.01912 HATSouth r'
2455447.59951 1.02761397072 0.01856 HATSouth r'
2455447.6029 1.0392929948 0.02057 HATSouth r'
2455447.60766 1.00243910482 0.01864 HATSouth r'
2455447.61101 1.02095358861 0.01952 HATSouth r'
2455447.61471 1.00913669823 0.01948 HATSouth r'
2455447.61942 1.01551419871 0.01922 HATSouth r'
2455447.62283 0.97462601609 0.02056 HATSouth r'
2455447.62628 1.00960152988 0.01852 HATSouth r'
2455447.63115 1.00673229365 0.01908 HATSouth r'
2455447.63485 1.03414634177 0.01865 HATSouth r'
2455447.63825 0.999212825882 0.01856 HATSouth r'
2455447.643 1.00276230509 0.01844 HATSouth r'
2455447.64637 0.988275433889 0.01996 HATSouth r'
2455447.64976 0.962688979047 0.01797 HATSouth r'
2455447.65465 1.02196965352 0.01818 HATSouth r'
2455447.65805 1.00130411278 0.01834 HATSouth r'
2455447.66145 0.989286311732 0.01818 HATSouth r'
2455448.56055 0.970979363898 0.01982 HATSouth r'
2455448.56406 0.960545628847 0.01874 HATSouth r'
2455448.56746 0.992672521054 0.01827 HATSouth r'
2455448.57189 1.02319403586 0.01909 HATSouth r'
2455448.57527 0.979647873265 0.01805 HATSouth r'
2455448.57898 0.988785297141 0.01794 HATSouth r'
2455448.5835 0.976458971548 0.01725 HATSouth r'
2455448.58693 0.989222532143 0.01882 HATSouth r'
2455448.59037 0.991749522396 0.01733 HATSouth r'
2455448.5948 0.953854208074 0.01765 HATSouth r'
2455448.59852 0.998734379773 0.01759 HATSouth r'
2455448.60192 0.95702217311 0.01691 HATSouth r'
2455448.60669 0.971927790141 0.01657 HATSouth r'
2455448.61013 0.992599380934 0.01537 HATSouth r'
2455448.61353 1.0301536366 0.01698 HATSouth r'
2455448.61867 1.00146090503 0.01687 HATSouth r'
2455448.62206 0.991749522396 0.01479 HATSouth r'
2455448.62547 0.986402126847 0.01542 HATSouth r'
2455448.63012 0.976512934156 0.01548 HATSouth r'
2455448.63356 1.02948020416 0.01514 HATSouth r'
2455448.63731 1.01810835159 0.01432 HATSouth r'
2455448.64187 1.02189435478 0.01496 HATSouth r'
2455448.6453 1.00256837243 0.01457 HATSouth r'
2455448.64871 0.972697948693 0.01521 HATSouth r'
2455448.65355 0.937557689303 0.01603 HATSouth r'
2455448.65729 0.981888107632 0.01473 HATSouth r'
2455448.6608 0.991795195201 0.01413 HATSouth r'
2455449.55461 1.00129489047 0.01598 HATSouth r'
2455449.55815 1.00176533656 0.01571 HATSouth r'
2455449.56188 0.986538412752 0.0156 HATSouth r'
2455449.56642 0.959493418269 0.01632 HATSouth r'
2455449.56982 1.01105318121 0.01529 HATSouth r'
2455449.57326 0.98074928458 0.01607 HATSouth r'
2455449.57798 0.993971655372 0.01606 HATSouth r'
2455449.58174 0.970362489454 0.01506 HATSouth r'
2455449.58516 0.96401990218 0.01545 HATSouth r'
2455449.58961 0.976054347028 0.01449 HATSouth r'
2455449.59304 0.990425925578 0.01505 HATSouth r'
2455449.59648 0.990909518075 0.01487 HATSouth r'
2455449.60165 1.0034367439 0.01444 HATSouth r'
2455449.60507 0.939900758333 0.01496 HATSouth r'
2455449.60849 0.961722994462 0.01537 HATSouth r'
2455449.61323 0.980812517861 0.01522 HATSouth r'
2455449.61665 1.03153982599 0.01416 HATSouth r'
2455449.62042 0.990672254522 0.01493 HATSouth r'
2455449.62499 1.00237447726 0.01468 HATSouth r'
2455449.62839 0.983517292002 0.01521 HATSouth r'
2455449.63184 0.998145837502 0.0149 HATSouth r'
2455449.63668 0.992480539733 0.01501 HATSouth r'
2455449.64043 0.966731789635 0.01498 HATSouth r'
2455449.64385 0.998513635765 0.01363 HATSouth r'
2455449.64867 0.999157608867 0.01451 HATSouth r'
2455449.6521 0.956625602799 0.01394 HATSouth r'
2455449.65553 0.972742744121 0.01469 HATSouth r'
2455449.66068 1.0304952636 0.01423 HATSouth r'
2455449.66412 1.02697057436 0.01519 HATSouth r'
2456274.0904 0.9984882449 0.00091 FTS i'
2456274.09141 1.000229762 0.00091 FTS i'
2456274.09241 0.9987972235 0.00091 FTS i'
2456274.09341 0.9987096966 0.00091 FTS i'
2456274.09442 1.0001226393 0.00091 FTS i'
2456274.09543 1.0018060365 0.00092 FTS i'
2456274.09643 1.0009370181 0.00091 FTS i'
2456274.09744 0.9997281508 0.00091 FTS i'
2456274.0995 1.0014659373 0.00092 FTS i'
2456274.10049 0.9984289657 0.00091 FTS i'
2456274.1015 0.9998662861 0.00091 FTS i'
2456274.10252 0.9930857906 0.00092 FTS i'
2456274.10353 0.9909604271 0.00092 FTS i'
2456274.10454 0.9891866556 0.00092 FTS i'
2456274.10553 0.9835697495 0.00093 FTS i'
2456274.10654 0.9799408884 0.00093 FTS i'
2456274.10757 0.9748693585 0.00093 FTS i'
2456274.10857 0.9698715281 0.00093 FTS i'
2456274.1096 0.9623068046 0.00093 FTS i'
2456274.1106 0.9578602011 0.00094 FTS i'
2456274.11161 0.9511714747 0.00093 FTS i'
2456274.11262 0.9426704618 0.00094 FTS i'
2456274.11363 0.9397609028 0.00095 FTS i'
2456274.11463 0.9326774926 0.00095 FTS i'
2456274.11563 0.9284232438 0.00095 FTS i'
2456274.11664 0.9212481924 0.00094 FTS i'
2456274.11766 0.9167088834 0.00095 FTS i'
2456274.11868 0.9097847047 0.00095 FTS i'
2456274.11969 0.9058211565 0.00095 FTS i'
2456274.12069 0.9013032028 0.00095 FTS i'
2456274.1217 0.8946960573 0.00095 FTS i'
2456274.1237 0.8894353003 0.00096 FTS i'
2456274.12472 0.8847486758 0.00095 FTS i'
2456274.12672 0.8803048209 0.00095 FTS i'
2456274.12773 0.8791359289 0.00097 FTS i'
2456274.12874 0.877282306 0.00096 FTS i'
2456274.12973 0.8785358741 0.00096 FTS i'
2456274.13075 0.8767896641 0.00096 FTS i'
2456274.13176 0.873365301 0.00096 FTS i'
2456274.13275 0.8783532467 0.00097 FTS i'
2456274.13376 0.8784043906 0.00097 FTS i'
2456274.13478 0.8818850834 0.00097 FTS i'
2456274.13578 0.8847697096 0.00097 FTS i'
2456274.13678 0.8866023513 0.00096 FTS i'
2456274.13779 0.8885947175 0.00096 FTS i'
2456274.13884 0.8953942704 0.00096 FTS i'
2456274.13984 0.8984007738 0.00095 FTS i'
2456274.14085 0.903770478 0.00095 FTS i'
2456274.14186 0.9096337707 0.00096 FTS i'
2456274.14287 0.9137836667 0.00095 FTS i'
2456274.14389 0.9195353999 0.00095 FTS i'
2456274.1449 0.9244811377 0.00094 FTS i'
2456274.14592 0.9311076831 0.00095 FTS i'
2456274.14691 0.9379043782 0.00094 FTS i'
2456274.14792 0.9444638364 0.00094 FTS i'
2456274.14893 0.9492584994 0.00094 FTS i'
2456274.14994 0.9552126081 0.00096 FTS i'
2456274.15094 0.9619314104 0.00094 FTS i'
2456274.15195 0.9666926923 0.00094 FTS i'
2456274.15295 0.9695032413 0.00093 FTS i'
2456274.15395 0.9744206481 0.00093 FTS i'
2456274.15497 0.9801845881 0.00092 FTS i'
2456274.15597 0.9841422025 0.00093 FTS i'
2456274.15698 0.9860073006 0.00093 FTS i'
2456274.15798 0.9928299878 0.00092 FTS i'
2456274.159 0.9925441901 0.00091 FTS i'
2456274.16001 0.9968396356 0.00093 FTS i'
2456274.16101 1.0003159953 0.00092 FTS i'
2456274.16202 0.9986411017 0.00092 FTS i'
2456274.16303 1.0007879101 0.00093 FTS i'
2456274.16402 0.9992799856 0.00092 FTS i'
2456274.16507 1.0009590764 0.00093 FTS i'
2456274.16606 0.9985969463 0.00092 FTS i'
2456274.16707 0.9988687098 0.00093 FTS i'
2456274.16808 1.0000436908 0.00092 FTS i'
2456274.16909 0.9991482455 0.00092 FTS i'
2456274.17012 1.0011731362 0.00093 FTS i'
2456274.17114 0.9997165733 0.00093 FTS i'
2456274.17215 1.0036193595 0.00092 FTS i'
2456274.17316 1.0000956969 0.00093 FTS i'
2456274.17417 1.0005953434 0.00093 FTS i'
2456274.17516 1.0004049592 0.00092 FTS i'
2456274.17618 0.9998376961 0.00092 FTS i'
2456274.17719 1.0007638108 0.00092 FTS i'
2456274.17921 0.9986399463 0.00091 FTS i'
2456274.18021 0.9992362846 0.00092 FTS i'
2456274.18123 1.000884208 0.00092 FTS i'
2456274.18224 0.9995024747 0.00092 FTS i'
2456274.18324 0.9998717417 0.00093 FTS i'
2456274.18427 1.0007028299 0.00093 FTS i'
2456274.18625 1.0024618867 0.00092 FTS i'
2456274.18727 0.9980168359 0.00093 FTS i'
2456274.18827 1.000415041 0.00092 FTS i'
2456274.18927 1.0002002071 0.00093 FTS i'
2456274.19029 0.998918638 0.00092 FTS i'
2456274.19129 0.9977864839 0.00092 FTS i'
2456274.19229 0.9988620187 0.00094 FTS i'
2456274.1933 1.0015803825 0.00092 FTS i'
2456274.19431 0.9981470096 0.00094 FTS i'
2456274.19531 1.0000818564 0.00093 FTS i'
2456274.19632 1.000094469 0.00093 FTS i'
2456274.19732 0.9996289678 0.00093 FTS i'
2456274.19838 1.0015333295 0.00093 FTS i'
2456274.19938 0.998720587 0.00093 FTS i'
2456274.20038 0.9993623427 0.00093 FTS i'
2456274.20139 1.0008532812 0.00094 FTS i'
2456274.2024 0.9981372059 0.00094 FTS i'
2456274.20342 0.9987356336 0.00093 FTS i'
2456274.20442 1.0004953393 0.00094 FTS i'
2456274.20541 1.0004695759 0.00094 FTS i'
2456274.20743 0.9990587766 0.00093 FTS i'
2456274.20845 1.0023821037 0.00093 FTS i'
2456274.20947 0.9996039591 0.00093 FTS i'
2456274.21047 1.0022286385 0.00095 FTS i'
2456349.52758 1.00724982359 0.01 SWOPE i'
2456349.52899 0.99948435393 0.01 SWOPE i'
2456349.5304 0.994713472248 0.01 SWOPE i'
2456349.53181 0.987653938672 0.01 SWOPE i'
2456349.53323 0.975391125752 0.01 SWOPE i'
2456349.53464 0.965382006815 0.01 SWOPE i'
2456349.53605 0.952783000749 0.01 SWOPE i'
2456349.53746 0.940964415498 0.01 SWOPE i'
2456349.53887 0.931904051811 0.01 SWOPE i'
2456349.54029 0.922196776865 0.01 SWOPE i'
2456349.5417 0.913614955118 0.01 SWOPE i'
2456349.54312 0.901797859222 0.01 SWOPE i'
2456349.54453 0.896912341621 0.01 SWOPE i'
2456349.54594 0.887924419453 0.01 SWOPE i'
2456349.54736 0.883160425408 0.01 SWOPE i'
2456349.54878 0.874843561631 0.01 SWOPE i'
2456349.55019 0.870088042004 0.01 SWOPE i'
2456349.5516 0.868787572581 0.01 SWOPE i'
2456349.55303 0.864362665315 0.01 SWOPE i'
2456349.55444 0.866012179639 0.01 SWOPE i'
2456349.55585 0.860018908877 0.01 SWOPE i'
2456349.55728 0.862625714234 0.01 SWOPE i'
2456349.55869 0.861808553159 0.01 SWOPE i'
2456349.5601 0.870268371346 0.01 SWOPE i'
2456349.56151 0.870615510323 0.01 SWOPE i'
2456349.56293 0.880922291846 0.01 SWOPE i'
2456349.56435 0.885601615287 0.01 SWOPE i'
2456349.56576 0.898688532469 0.01 SWOPE i'
2456349.56717 0.904587120553 0.01 SWOPE i'
2456349.56858 0.925784701856 0.01 SWOPE i'
2456349.56999 0.925904084644 0.01 SWOPE i'
2456349.57141 0.935854644442 0.01 SWOPE i'
2456349.57282 0.952038255775 0.01 SWOPE i'
2456349.57423 0.960311213222 0.01 SWOPE i'
2456349.57565 0.969248639331 0.01 SWOPE i'
2456349.57707 0.975115365633 0.01 SWOPE i'
2456349.57848 0.988753422983 0.01 SWOPE i'
2456349.5799 0.99449819678 0.01 SWOPE i'
2456349.58131 1.00171920462 0.01 SWOPE i'
2456349.58272 1.00765067465 0.01 SWOPE i'
2456349.58414 1.01155243535 0.01 SWOPE i'
2456349.58555 1.01326816934 0.01 SWOPE i'
2456349.58696 1.01199694159 0.01 SWOPE i'
2456349.58837 1.01849851471 0.01 SWOPE i'
2456349.58978 1.01292665576 0.01 SWOPE i'
2456349.5912 1.02120280726 0.01 SWOPE i'
2456349.59261 1.01577144515 0.01 SWOPE i'
2456349.59402 1.01671680047 0.01 SWOPE i'
2456349.59543 1.01424949468 0.01 SWOPE i'
2456349.59684 1.01500831494 0.01 SWOPE i'
2456349.609 1.00433176784 0.01 SWOPE i'
2456349.61041 0.99487931193 0.01 SWOPE i'
2456349.61182 1.00681574823 0.01 SWOPE i'
2456349.61323 1.01570502256 0.01 SWOPE i'
2456349.61464 1.0162571169 0.01 SWOPE i'
2456349.61606 1.0 0.01 SWOPE i'
2456349.61748 1.01997517107 0.01 SWOPE i'
2456349.61889 1.01436813972 0.01 SWOPE i'
2456349.6203 1.01485407522 0.01 SWOPE i'
2456349.62171 1.01845817842 0.01 SWOPE i'
2456349.62313 1.01553384069 0.01 SWOPE i'
2456349.62454 1.01322150769 0.01 SWOPE i'
2456349.62595 1.01995356437 0.01 SWOPE i'
2456349.62736 1.02041210044 0.01 SWOPE i'
2456349.62877 1.01483351169 0.01 SWOPE i'
2456349.63019 1.01553009933 0.01 SWOPE i'
2456349.6316 1.01756181199 0.01 SWOPE i'
2456349.63302 1.01562270199 0.01 SWOPE i'
2456349.63443 1.0174465418 0.01 SWOPE i'
2456349.63585 1.02094230467 0.01 SWOPE i'
2456349.63726 1.00829775448 0.01 SWOPE i'
2456349.63867 1.01575086304 0.01 SWOPE i'
2456349.64008 1.00910602687 0.01 SWOPE i'
2456349.64149 1.01911032121 0.01 SWOPE i'
2456349.64291 1.01690691369 0.01 SWOPE i'
2456349.64432 1.0202974471 0.01 SWOPE i'
2456349.64574 1.0136004624 0.01 SWOPE i'
2456371.9115 1.0003922614 0.00092 FTS i'
2456371.91277 1.0019485407 0.00092 FTS i'
2456371.91734 0.9986094438 0.00092 FTS i'
2456371.92875 1.0003888828 0.00092 FTS i'
2456371.92986 0.9984869206 0.00093 FTS i'
2456371.93326 0.9966190067 0.00093 FTS i'
2456371.93438 1.0018932754 0.00092 FTS i'
2456371.93664 1.0004908523 0.00093 FTS i'
2456371.94002 1.001775198 0.00093 FTS i'
2456371.94116 0.9984646251 0.00092 FTS i'
2456371.94338 1.0001581227 0.00093 FTS i'
2456371.9456 0.996165371 0.00093 FTS i'
2456371.94674 0.9987948333 0.00093 FTS i'
2456371.94787 0.9993850457 0.00093 FTS i'
2456371.95011 0.9953712677 0.00093 FTS i'
2456371.95124 0.9915730746 0.00093 FTS i'
2456371.95236 0.9895006412 0.00093 FTS i'
2456371.95349 0.987695514 0.00094 FTS i'
2456371.95461 0.977853552 0.00094 FTS i'
2456371.95574 0.9756368496 0.00095 FTS i'
2456371.95686 0.9702559469 0.00094 FTS i'
2456371.95799 0.9580056427 0.00095 FTS i'
2456371.95911 0.9552159533 0.00095 FTS i'
2456371.96024 0.9501205188 0.00095 FTS i'
2456371.96135 0.9399302872 0.00096 FTS i'
2456371.96248 0.9353887737 0.00096 FTS i'
2456371.9636 0.928479715 0.00097 FTS i'
2456371.96473 0.9243752433 0.00097 FTS i'
2456371.96586 0.9186707276 0.00098 FTS i'
2456371.96698 0.9114969432 0.00098 FTS i'
2456371.9681 0.9018830964 0.00098 FTS i'
2456371.96923 0.8987954933 0.00099 FTS i'
2456371.97034 0.8923421057 0.00099 FTS i'
2456371.97147 0.887714685 0.00099 FTS i'
2456371.97259 0.8836233874 0.001 FTS i'
2456371.97371 0.881626615 0.001 FTS i'
2456371.97484 0.8786294934 0.001 FTS i'
2456371.97597 0.8790438693 0.001 FTS i'
2456371.97708 0.8765550889 0.00101 FTS i'
2456371.97821 0.8738549832 0.00101 FTS i'
2456371.97932 0.8749745558 0.00101 FTS i'
2456371.98044 0.8752962487 0.00101 FTS i'
2456371.98156 0.8749402647 0.00101 FTS i'
2456371.9827 0.8778275312 0.00102 FTS i'
2456371.9838 0.8812683098 0.00101 FTS i'
2456371.98493 0.8842324419 0.00103 FTS i'
2456371.98605 0.8888910821 0.00102 FTS i'
2456371.98716 0.8947515809 0.00103 FTS i'
2456371.98828 0.898669427 0.00101 FTS i'
2456371.9894 0.9025206609 0.00101 FTS i'
2456371.99051 0.9085025857 0.00101 FTS i'
2456371.99161 0.9147596931 0.00101 FTS i'
2456371.99273 0.9226633987 0.00101 FTS i'
2456371.99385 0.925923824 0.00101 FTS i'
2456371.99497 0.9354378047 0.001 FTS i'
2456371.99609 0.9384481216 0.00101 FTS i'
2456371.9972 0.9500390729 0.001 FTS i'
2456371.99833 0.9528928158 0.00101 FTS i'
2456371.99943 0.9617779155 0.001 FTS i'
2456372.00057 0.9655096277 0.00099 FTS i'
2456372.00169 0.972815377 0.00099 FTS i'
2456372.00283 0.9789209096 0.00099 FTS i'
2456372.00394 0.9851014843 0.00099 FTS i'
2456372.00507 0.9886024827 0.001 FTS i'
2456372.00617 0.9935795223 0.00098 FTS i'
2456372.00728 0.9966601511 0.00098 FTS i'
2456372.0084 0.9995282555 0.00099 FTS i'
2456372.00951 1.0040952977 0.00099 FTS i'
2456372.01063 0.998449961 0.001 FTS i'
2456372.01174 1.001902724 0.00099 FTS i'
2456372.01287 1.0035525702 0.00099 FTS i'
2456372.01399 0.9982483011 0.00099 FTS i'
2456372.01511 1.0008032931 0.00102 FTS i'
2456372.01623 0.9986528954 0.00101 FTS i'
2456372.01736 1.0003313905 0.00104 FTS i'
2456372.01848 1.0024924766 0.00102 FTS i'
2456372.01961 1.0020787058 0.00105 FTS i'
2456372.0208 0.9985020747 0.00104 FTS i'
2456372.02192 1.0016344581 0.00104 FTS i'
2456372.02304 1.0002331314 0.00104 FTS i'
2456372.02416 1.004266346 0.00107 FTS i'
2456372.02528 1.000065112 0.00104 FTS i'
2456372.0264 0.997955874 0.00105 FTS i'
2456372.02753 1.0012208113 0.00106 FTS i'
2456372.02864 1.0010149085 0.00108 FTS i'
2456372.02977 1.0005768683 0.00108 FTS i'
2456372.03089 0.9961214573 0.00109 FTS i'
2456372.03202 0.9982092477 0.00116 FTS i'
2456372.03315 0.997402774 0.00109 FTS i'
2456372.03428 0.9967339331 0.0011 FTS i'
2456372.03539 0.9970756192 0.0011 FTS i'
2456372.03653 1.0017328231 0.00111 FTS i'
2456372.03766 0.9961107956 0.00111 FTS i'
2456372.03879 1.0018785509 0.00111 FTS i'
2456372.0399 0.9986808319 0.0011 FTS i'
2456372.04104 0.9999845068 0.00112 FTS i'
2456372.04215 1.000857619 0.0011 FTS i'
2456372.04328 1.0018772112 0.00112 FTS i'
2456372.0444 0.9962140316 0.00113 FTS i'
2456372.04553 1.0015721395 0.00114 FTS i'
2456372.04664 0.9965797373 0.00113 FTS i'
2456372.04777 1.0008131866 0.00113 FTS i'
2456372.04888 1.0018858261 0.00116 FTS i'
2456372.05 1.0048815345 0.00113 FTS i'
2456372.05113 1.0005318323 0.00121 FTS i'

